Well-balanced second-order approximation of the compressible atmospheric Euler equations

We introduce a second-order approximation to the compressible atmospheric Euler equations with gravity that is invariant domain preserving and well-balanced with respect to stratified rest states, including isentropic and isothermal equilibria. The approximation is built upon discrete auxiliary states derived from a hydrostatic reconstruction of the density and potential temperature. These auxiliary states, together with an affine shift of the numerical state, provide local bounds needed for maintaining well-balancing and invariant domain preserving properties of the method. The numerical method is then verified and validated with analytic solutions, well-balancing tests, and typical benchmark problems for atmospheric flows.

==> N200_pressure_perturb.txt <==
"delta_p","Points:0","Points:1","Points:2"
-0.00026978,0,0,0
-7.1914e-05,0.025,0,0
-7.1914e-05,0.025,0,0
-4.4444e-05,0.05,0,0
-4.4444e-05,0.05,0,0
-3.9431e-05,0.075,0,0
-3.9431e-05,0.075,0,0
-3.6183e-05,0.1,0,0
-3.6183e-05,0.1,0,0
-3.4265e-05,0.125,0,0
-3.4265e-05,0.125,0,0
-3.2497e-05,0.15,0,0
-3.2497e-05,0.15,0,0
-3.148e-05,0.175,0,0
-3.148e-05,0.175,0,0
-2.7772e-05,0.2,0,0
-2.7772e-05,0.2,0,0
-2.6445e-05,0.225,0,0
-2.6445e-05,0.225,0,0
-2.5993e-05,0.25,0,0
-2.5993e-05,0.25,0,0
-2.462e-05,0.275,0,0
-2.462e-05,0.275,0,0
-1.9352e-05,0.3,0,0
-1.9352e-05,0.3,0,0
-2.0055e-05,0.325,0,0
-2.0055e-05,0.325,0,0
-2.1087e-05,0.35,0,0
-2.1087e-05,0.35,0,0
-1.6995e-05,0.375,0,0
-1.6995e-05,0.375,0,0
-1.2776e-05,0.4,0,0
-1.2776e-05,0.4,0,0
-1.4937e-05,0.425,0,0
-1.4937e-05,0.425,0,0
-1.394e-05,0.45,0,0
-1.394e-05,0.45,0,0
-1.1723e-05,0.475,0,0
-1.1723e-05,0.475,0,0
-8.6771e-06,0.5,0,0
-8.6771e-06,0.5,0,0
-6.977e-06,0.525,0,0
-6.977e-06,0.525,0,0
-8.1182e-06,0.55,0,0
-8.1182e-06,0.55,0,0
-1.0965e-05,0.575,0,0
-1.0965e-05,0.575,0,0
-2.6312e-06,0.6,0,0
-2.6312e-06,0.6,0,0
4.4841e-07,0.625,0,0
4.4841e-07,0.625,0,0
-3.5092e-06,0.65,0,0
-3.5092e-06,0.65,0,0
-5.4586e-06,0.675,0,0
-5.4586e-06,0.675,0,0
-3.7846e-06,0.7,0,0
-3.7846e-06,0.7,0,0
8.866e-07,0.725,0,0
8.866e-07,0.725,0,0
9.9116e-06,0.75,0,0
9.9116e-06,0.75,0,0
4.1108e-06,0.775,0,0
4.1108e-06,0.775,0,0
-4.1779e-06,0.8,0,0
-4.1779e-06,0.8,0,0
-4.7836e-06,0.825,0,0
-4.7836e-06,0.825,0,0
-6.7665e-07,0.85,0,0
-6.7665e-07,0.85,0,0
1.4102e-05,0.875,0,0
1.4102e-05,0.875,0,0
3.031e-05,0.9,0,0
3.031e-05,0.9,0,0
3.1281e-05,0.925,0,0
3.1281e-05,0.925,0,0
3.2983e-05,0.95,0,0
3.2983e-05,0.95,0,0
2.3279e-05,0.975,0,0
2.3279e-05,0.975,0,0
1.3269e-05,1,0,0
1.3269e-05,1,0,0
1.2039e-05,1.025,0,0
1.2039e-05,1.025,0,0
4.796e-06,1.05,0,0
4.796e-06,1.05,0,0
6.5261e-06,1.075,0,0
6.5261e-06,1.075,0,0
8.3633e-06,1.1,0,0
8.3633e-06,1.1,0,0
2.8036e-06,1.125,0,0
2.8036e-06,1.125,0,0
1.0637e-05,1.15,0,0
1.0637e-05,1.15,0,0
3.0809e-06,1.175,0,0
3.0809e-06,1.175,0,0
6.4913e-06,1.2,0,0
6.4913e-06,1.2,0,0
3.8089e-06,1.225,0,0
3.8089e-06,1.225,0,0
-5.3972e-06,1.25,0,0
-5.3972e-06,1.25,0,0
-3.366e-06,1.275,0,0
-3.366e-06,1.275,0,0
-6.7803e-06,1.3,0,0
-6.7803e-06,1.3,0,0
4.0895e-05,1.325,0,0
4.0895e-05,1.325,0,0
0.00016502,1.35,0,0
0.00016502,1.35,0,0
0.00046051,1.375,0,0
0.00046051,1.375,0,0
0.0010254,1.4,0,0
0.0010254,1.4,0,0
0.0019205,1.425,0,0
0.0019205,1.425,0,0
0.0031782,1.45,0,0
0.0031782,1.45,0,0
0.0046231,1.475,0,0
0.0046231,1.475,0,0
0.0060205,1.5,0,0
0.0060205,1.5,0,0
0.0069557,1.525,0,0
0.0069557,1.525,0,0
0.0071713,1.55,0,0
0.0071713,1.55,0,0
0.0065279,1.575,0,0
0.0065279,1.575,0,0
0.0052234,1.6,0,0
0.0052234,1.6,0,0
0.0035742,1.625,0,0
0.0035742,1.625,0,0
0.0019812,1.65,0,0
0.0019812,1.65,0,0
0.00070022,1.675,0,0
0.00070022,1.675,0,0
-0.00015007,1.7,0,0
-0.00015007,1.7,0,0
-0.00062007,1.725,0,0
-0.00062007,1.725,0,0
-0.00082098,1.75,0,0
-0.00082098,1.75,0,0
-0.00088115,1.775,0,0
-0.00088115,1.775,0,0
-0.00088399,1.8,0,0
-0.00088399,1.8,0,0
-0.00087238,1.825,0,0
-0.00087238,1.825,0,0
-0.00085637,1.85,0,0
-0.00085637,1.85,0,0
-0.0008377,1.875,0,0
-0.0008377,1.875,0,0
-0.00081692,1.9,0,0
-0.00081692,1.9,0,0
-0.0007968,1.925,0,0
-0.0007968,1.925,0,0
-0.00077745,1.95,0,0
-0.00077745,1.95,0,0
-0.00075834,1.975,0,0
-0.00075834,1.975,0,0
-0.0007391,2,0,0
-0.0007391,2,0,0
-0.00072017,2.025,0,0
-0.00072017,2.025,0,0
-0.0007021,2.05,0,0
-0.0007021,2.05,0,0
-0.00068421,2.075,0,0
-0.00068421,2.075,0,0
-0.00066669,2.1,0,0
-0.00066669,2.1,0,0
-0.0006494,2.125,0,0
-0.0006494,2.125,0,0
-0.00063278,2.15,0,0
-0.00063278,2.15,0,0
-0.00061658,2.175,0,0
-0.00061658,2.175,0,0
-0.00060046,2.2,0,0
-0.00060046,2.2,0,0
-0.0005851,2.225,0,0
-0.0005851,2.225,0,0
-0.00056988,2.25,0,0
-0.00056988,2.25,0,0
-0.0005544,2.275,0,0
-0.0005544,2.275,0,0
-0.00053846,2.3,0,0
-0.00053846,2.3,0,0
-0.00051975,2.325,0,0
-0.00051975,2.325,0,0
-0.00049445,2.35,0,0
-0.00049445,2.35,0,0
-0.00045578,2.375,0,0
-0.00045578,2.375,0,0
-0.00039507,2.4,0,0
-0.00039507,2.4,0,0
-0.00030365,2.425,0,0
-0.00030365,2.425,0,0
-0.00017677,2.45,0,0
-0.00017677,2.45,0,0
-1.9128e-05,2.475,0,0
-1.9128e-05,2.475,0,0
0.00015546,2.5,0,0
0.00015546,2.5,0,0
0.00032644,2.525,0,0
0.00032644,2.525,0,0
0.00047296,2.55,0,0
0.00047296,2.55,0,0
0.00058212,2.575,0,0
0.00058212,2.575,0,0
0.00065087,2.6,0,0
0.00065087,2.6,0,0
0.00068542,2.625,0,0
0.00068542,2.625,0,0
0.00069553,2.65,0,0
0.00069553,2.65,0,0
0.00069114,2.675,0,0
0.00069114,2.675,0,0
0.00067976,2.7,0,0
0.00067976,2.7,0,0
0.00066521,2.725,0,0
0.00066521,2.725,0,0
0.00064974,2.75,0,0
0.00064974,2.75,0,0
0.00063443,2.775,0,0
0.00063443,2.775,0,0
0.00061924,2.8,0,0
0.00061924,2.8,0,0
0.00060431,2.825,0,0
0.00060431,2.825,0,0
0.00058971,2.85,0,0
0.00058971,2.85,0,0
0.0005758,2.875,0,0
0.0005758,2.875,0,0
0.00056202,2.9,0,0
0.00056202,2.9,0,0
0.00054836,2.925,0,0
0.00054836,2.925,0,0
0.00053538,2.95,0,0
0.00053538,2.95,0,0
0.00052281,2.975,0,0
0.00052281,2.975,0,0
0.00051037,3,0,0
0.00051037,3,0,0
0.0004981,3.025,0,0
0.0004981,3.025,0,0
0.00048649,3.05,0,0
0.00048649,3.05,0,0
0.0004758,3.075,0,0
0.0004758,3.075,0,0
0.00046479,3.1,0,0
0.00046479,3.1,0,0
0.00045353,3.125,0,0
0.00045353,3.125,0,0
0.00044358,3.15,0,0
0.00044358,3.15,0,0
0.00043601,3.175,0,0
0.00043601,3.175,0,0
0.00042962,3.2,0,0
0.00042962,3.2,0,0
0.00042514,3.225,0,0
0.00042514,3.225,0,0
0.00043649,3.25,0,0
0.00043649,3.25,0,0
0.00049783,3.275,0,0
0.00049783,3.275,0,0
0.00065839,3.3,0,0
0.00065839,3.3,0,0
0.00096205,3.325,0,0
0.00096205,3.325,0,0
0.0014214,3.35,0,0
0.0014214,3.35,0,0
0.0019957,3.375,0,0
0.0019957,3.375,0,0
0.002585,3.4,0,0
0.002585,3.4,0,0
0.0030455,3.425,0,0
0.0030455,3.425,0,0
0.0032371,3.45,0,0
0.0032371,3.45,0,0
0.003081,3.475,0,0
0.003081,3.475,0,0
0.0026116,3.5,0,0
0.0026116,3.5,0,0
0.0019625,3.525,0,0
0.0019625,3.525,0,0
0.0013036,3.55,0,0
0.0013036,3.55,0,0
0.00075993,3.575,0,0
0.00075993,3.575,0,0
0.00038322,3.6,0,0
0.00038322,3.6,0,0
0.00016108,3.625,0,0
0.00016108,3.625,0,0
5.0933e-05,3.65,0,0
5.0933e-05,3.65,0,0
7.2309e-06,3.675,0,0
7.2309e-06,3.675,0,0
-4.8457e-06,3.7,0,0
-4.8457e-06,3.7,0,0
-4.6825e-06,3.725,0,0
-4.6825e-06,3.725,0,0
-2.4578e-06,3.75,0,0
-2.4578e-06,3.75,0,0
-5.1674e-07,3.775,0,0
-5.1674e-07,3.775,0,0
2.6616e-07,3.8,0,0
2.6616e-07,3.8,0,0
4.405e-07,3.825,0,0
4.405e-07,3.825,0,0
5.5706e-07,3.85,0,0
5.5706e-07,3.85,0,0
3.7829e-07,3.875,0,0
3.7829e-07,3.875,0,0
4.5942e-07,3.9,0,0
4.5942e-07,3.9,0,0
4.0539e-07,3.925,0,0
4.0539e-07,3.925,0,0
3.4473e-07,3.95,0,0
3.4473e-07,3.95,0,0
4.7803e-07,3.975,0,0
4.7803e-07,3.975,0,0
4.7509e-07,4,0,0
4.7509e-07,4,0,0
6.4035e-07,4.025,0,0
6.4035e-07,4.025,0,0
7.8247e-07,4.05,0,0
7.8247e-07,4.05,0,0
6.8807e-07,4.075,0,0
6.8807e-07,4.075,0,0
6.9181e-07,4.1,0,0
6.9181e-07,4.1,0,0
4.9435e-07,4.125,0,0
4.9435e-07,4.125,0,0
3.0165e-07,4.15,0,0
3.0165e-07,4.15,0,0
3.1025e-07,4.175,0,0
3.1025e-07,4.175,0,0
2.6817e-07,4.2,0,0
2.6817e-07,4.2,0,0
4.114e-07,4.225,0,0
4.114e-07,4.225,0,0
4.9581e-07,4.25,0,0
4.9581e-07,4.25,0,0
4.2334e-07,4.275,0,0
4.2334e-07,4.275,0,0
3.9004e-07,4.3,0,0
3.9004e-07,4.3,0,0
3.7849e-07,4.325,0,0
3.7849e-07,4.325,0,0
3.912e-07,4.35,0,0
3.912e-07,4.35,0,0
4.8121e-07,4.375,0,0
4.8121e-07,4.375,0,0
4.5882e-07,4.4,0,0
4.5882e-07,4.4,0,0
4.109e-07,4.425,0,0
4.109e-07,4.425,0,0
4.1477e-07,4.45,0,0
4.1477e-07,4.45,0,0
4.6632e-07,4.475,0,0
4.6632e-07,4.475,0,0
4.469e-07,4.5,0,0
4.469e-07,4.5,0,0
4.7069e-07,4.525,0,0
4.7069e-07,4.525,0,0
4.559e-07,4.55,0,0
4.559e-07,4.55,0,0
4.394e-07,4.575,0,0
4.394e-07,4.575,0,0
4.7781e-07,4.6,0,0
4.7781e-07,4.6,0,0
4.7977e-07,4.625,0,0
4.7977e-07,4.625,0,0
4.5156e-07,4.65,0,0
4.5156e-07,4.65,0,0
4.978e-07,4.675,0,0
4.978e-07,4.675,0,0
4.7721e-07,4.7,0,0
4.7721e-07,4.7,0,0
4.6755e-07,4.725,0,0
4.6755e-07,4.725,0,0
4.6725e-07,4.75,0,0
4.6725e-07,4.75,0,0
5.0437e-07,4.775,0,0
5.0437e-07,4.775,0,0
4.963e-07,4.8,0,0
4.963e-07,4.8,0,0
4.7916e-07,4.825,0,0
4.7916e-07,4.825,0,0
4.838e-07,4.85,0,0
4.838e-07,4.85,0,0
4.9869e-07,4.875,0,0
4.9869e-07,4.875,0,0
4.9637e-07,4.9,0,0
4.9637e-07,4.9,0,0
5.0926e-07,4.925,0,0
5.0926e-07,4.925,0,0
4.6003e-07,4.95,0,0
4.6003e-07,4.95,0,0
3.184e-07,4.975,0,0
3.184e-07,4.975,0,0
-9.5144e-07,5,0,0


==> N400_pressure_perturb.txt <==
"delta_p","Points:0","Points:1","Points:2"
-6.7127e-05,0,0,0
-1.8451e-05,0.0125,0,0
-1.8451e-05,0.0125,0,0
-1.1833e-05,0.025,0,0
-1.1833e-05,0.025,0,0
-1.0689e-05,0.0375,0,0
-1.0689e-05,0.0375,0,0
-1.0112e-05,0.05,0,0
-1.0112e-05,0.05,0,0
-1.0102e-05,0.0625,0,0
-1.0102e-05,0.0625,0,0
-9.8668e-06,0.075,0,0
-9.8668e-06,0.075,0,0
-9.36e-06,0.0875,0,0
-9.36e-06,0.0875,0,0
-9.0029e-06,0.1,0,0
-9.0029e-06,0.1,0,0
-9.1068e-06,0.1125,0,0
-9.1068e-06,0.1125,0,0
-8.5162e-06,0.125,0,0
-8.5162e-06,0.125,0,0
-8.2932e-06,0.1375,0,0
-8.2932e-06,0.1375,0,0
-8.1787e-06,0.15,0,0
-8.1787e-06,0.15,0,0
-8.1643e-06,0.1625,0,0
-8.1643e-06,0.1625,0,0
-7.6383e-06,0.175,0,0
-7.6383e-06,0.175,0,0
-7.379e-06,0.1875,0,0
-7.379e-06,0.1875,0,0
-7.2677e-06,0.2,0,0
-7.2677e-06,0.2,0,0
-6.8585e-06,0.2125,0,0
-6.8585e-06,0.2125,0,0
-6.8948e-06,0.225,0,0
-6.8948e-06,0.225,0,0
-6.5703e-06,0.2375,0,0
-6.5703e-06,0.2375,0,0
-6.4426e-06,0.25,0,0
-6.4426e-06,0.25,0,0
-6.2536e-06,0.2625,0,0
-6.2536e-06,0.2625,0,0
-6.0236e-06,0.275,0,0
-6.0236e-06,0.275,0,0
-6.0255e-06,0.2875,0,0
-6.0255e-06,0.2875,0,0
-5.5235e-06,0.3,0,0
-5.5235e-06,0.3,0,0
-5.5314e-06,0.3125,0,0
-5.5314e-06,0.3125,0,0
-5.2728e-06,0.325,0,0
-5.2728e-06,0.325,0,0
-5.0649e-06,0.3375,0,0
-5.0649e-06,0.3375,0,0
-4.875e-06,0.35,0,0
-4.875e-06,0.35,0,0
-4.6473e-06,0.3625,0,0
-4.6473e-06,0.3625,0,0
-4.1202e-06,0.375,0,0
-4.1202e-06,0.375,0,0
-4.1247e-06,0.3875,0,0
-4.1247e-06,0.3875,0,0
-4.1928e-06,0.4,0,0
-4.1928e-06,0.4,0,0
-3.9468e-06,0.4125,0,0
-3.9468e-06,0.4125,0,0
-3.4929e-06,0.425,0,0
-3.4929e-06,0.425,0,0
-3.6402e-06,0.4375,0,0
-3.6402e-06,0.4375,0,0
-3.4495e-06,0.45,0,0
-3.4495e-06,0.45,0,0
-3.059e-06,0.4625,0,0
-3.059e-06,0.4625,0,0
-2.6627e-06,0.475,0,0
-2.6627e-06,0.475,0,0
-2.9672e-06,0.4875,0,0
-2.9672e-06,0.4875,0,0
-2.4782e-06,0.5,0,0
-2.4782e-06,0.5,0,0
-2.7408e-06,0.5125,0,0
-2.7408e-06,0.5125,0,0
-2.2086e-06,0.525,0,0
-2.2086e-06,0.525,0,0
-2.0471e-06,0.5375,0,0
-2.0471e-06,0.5375,0,0
-1.9193e-06,0.55,0,0
-1.9193e-06,0.55,0,0
-1.7691e-06,0.5625,0,0
-1.7691e-06,0.5625,0,0
-1.4279e-06,0.575,0,0
-1.4279e-06,0.575,0,0
-1.7839e-06,0.5875,0,0
-1.7839e-06,0.5875,0,0
-1.2007e-06,0.6,0,0
-1.2007e-06,0.6,0,0
-1.2545e-06,0.6125,0,0
-1.2545e-06,0.6125,0,0
-9.8211e-07,0.625,0,0
-9.8211e-07,0.625,0,0
-7.1631e-07,0.6375,0,0
-7.1631e-07,0.6375,0,0
-8.8664e-07,0.65,0,0
-8.8664e-07,0.65,0,0
-8.3719e-07,0.6625,0,0
-8.3719e-07,0.6625,0,0
-4.5183e-07,0.675,0,0
-4.5183e-07,0.675,0,0
-2.1266e-07,0.6875,0,0
-2.1266e-07,0.6875,0,0
3.0125e-08,0.7,0,0
3.0125e-08,0.7,0,0
-1.4123e-07,0.7125,0,0
-1.4123e-07,0.7125,0,0
-3.0549e-07,0.725,0,0
-3.0549e-07,0.725,0,0
-2.9563e-07,0.7375,0,0
-2.9563e-07,0.7375,0,0
6.1325e-07,0.75,0,0
6.1325e-07,0.75,0,0
6.9802e-07,0.7625,0,0
6.9802e-07,0.7625,0,0
7.7292e-07,0.775,0,0
7.7292e-07,0.775,0,0
3.3793e-07,0.7875,0,0
3.3793e-07,0.7875,0,0
-1.2481e-07,0.8,0,0
-1.2481e-07,0.8,0,0
6.2934e-07,0.8125,0,0
6.2934e-07,0.8125,0,0
1.6537e-06,0.825,0,0
1.6537e-06,0.825,0,0
1.9216e-06,0.8375,0,0
1.9216e-06,0.8375,0,0
1.946e-06,0.85,0,0
1.946e-06,0.85,0,0
1.6412e-07,0.8625,0,0
1.6412e-07,0.8625,0,0
-6.7956e-07,0.875,0,0
-6.7956e-07,0.875,0,0
-1.4853e-08,0.8875,0,0
-1.4853e-08,0.8875,0,0
1.938e-06,0.9,0,0
1.938e-06,0.9,0,0
4.5846e-06,0.9125,0,0
4.5846e-06,0.9125,0,0
6.9627e-06,0.925,0,0
6.9627e-06,0.925,0,0
7.3807e-06,0.9375,0,0
7.3807e-06,0.9375,0,0
7.2341e-06,0.95,0,0
7.2341e-06,0.95,0,0
5.4636e-06,0.9625,0,0
5.4636e-06,0.9625,0,0
3.9673e-06,0.975,0,0
3.9673e-06,0.975,0,0
2.8819e-06,0.9875,0,0
2.8819e-06,0.9875,0,0
1.8248e-06,1,0,0
1.8248e-06,1,0,0
1.7686e-06,1.0125,0,0
1.7686e-06,1.0125,0,0
1.7875e-06,1.025,0,0
1.7875e-06,1.025,0,0
1.5291e-06,1.0375,0,0
1.5291e-06,1.0375,0,0
1.935e-06,1.05,0,0
1.935e-06,1.05,0,0
1.5549e-06,1.0625,0,0
1.5549e-06,1.0625,0,0
1.7577e-06,1.075,0,0
1.7577e-06,1.075,0,0
1.958e-06,1.0875,0,0
1.958e-06,1.0875,0,0
1.4492e-06,1.1,0,0
1.4492e-06,1.1,0,0
1.8528e-06,1.1125,0,0
1.8528e-06,1.1125,0,0
1.6115e-06,1.125,0,0
1.6115e-06,1.125,0,0
1.5706e-06,1.1375,0,0
1.5706e-06,1.1375,0,0
1.8159e-06,1.15,0,0
1.8159e-06,1.15,0,0
1.0698e-06,1.1625,0,0
1.0698e-06,1.1625,0,0
1.8888e-06,1.175,0,0
1.8888e-06,1.175,0,0
1.4372e-06,1.1875,0,0
1.4372e-06,1.1875,0,0
1.4845e-06,1.2,0,0
1.4845e-06,1.2,0,0
1.8515e-06,1.2125,0,0
1.8515e-06,1.2125,0,0
1.1863e-06,1.225,0,0
1.1863e-06,1.225,0,0
2.0421e-06,1.2375,0,0
2.0421e-06,1.2375,0,0
1.7553e-06,1.25,0,0
1.7553e-06,1.25,0,0
2.7975e-06,1.2625,0,0
2.7975e-06,1.2625,0,0
4.7402e-06,1.275,0,0
4.7402e-06,1.275,0,0
7.3684e-06,1.2875,0,0
7.3684e-06,1.2875,0,0
1.5154e-05,1.3,0,0
1.5154e-05,1.3,0,0
2.634e-05,1.3125,0,0
2.634e-05,1.3125,0,0
4.9478e-05,1.325,0,0
4.9478e-05,1.325,0,0
8.5456e-05,1.3375,0,0
8.5456e-05,1.3375,0,0
0.00014547,1.35,0,0
0.00014547,1.35,0,0
0.00023877,1.3625,0,0
0.00023877,1.3625,0,0
0.00037706,1.375,0,0
0.00037706,1.375,0,0
0.00057963,1.3875,0,0
0.00057963,1.3875,0,0
0.00085715,1.4,0,0
0.00085715,1.4,0,0
0.0012321,1.4125,0,0
0.0012321,1.4125,0,0
0.0017109,1.425,0,0
0.0017109,1.425,0,0
0.0023034,1.4375,0,0
0.0023034,1.4375,0,0
0.0030008,1.45,0,0
0.0030008,1.45,0,0
0.0037822,1.4625,0,0
0.0037822,1.4625,0,0
0.0046129,1.475,0,0
0.0046129,1.475,0,0
0.005435,1.4875,0,0
0.005435,1.4875,0,0
0.0061924,1.5,0,0
0.0061924,1.5,0,0
0.0068114,1.5125,0,0
0.0068114,1.5125,0,0
0.0072439,1.525,0,0
0.0072439,1.525,0,0
0.0074412,1.5375,0,0
0.0074412,1.5375,0,0
0.007396,1.55,0,0
0.007396,1.55,0,0
0.0071075,1.5625,0,0
0.0071075,1.5625,0,0
0.0066122,1.575,0,0
0.0066122,1.575,0,0
0.0059463,1.5875,0,0
0.0059463,1.5875,0,0
0.0051678,1.6,0,0
0.0051678,1.6,0,0
0.004325,1.6125,0,0
0.004325,1.6125,0,0
0.0034726,1.625,0,0
0.0034726,1.625,0,0
0.0026509,1.6375,0,0
0.0026509,1.6375,0,0
0.0018968,1.65,0,0
0.0018968,1.65,0,0
0.001232,1.6625,0,0
0.001232,1.6625,0,0
0.00067066,1.675,0,0
0.00067066,1.675,0,0
0.00021497,1.6875,0,0
0.00021497,1.6875,0,0
-0.00013922,1.7,0,0
-0.00013922,1.7,0,0
-0.0004036,1.7125,0,0
-0.0004036,1.7125,0,0
-0.00059157,1.725,0,0
-0.00059157,1.725,0,0
-0.00071922,1.7375,0,0
-0.00071922,1.7375,0,0
-0.00080083,1.75,0,0
-0.00080083,1.75,0,0
-0.00084943,1.7625,0,0
-0.00084943,1.7625,0,0
-0.00087566,1.775,0,0
-0.00087566,1.775,0,0
-0.0008869,1.7875,0,0
-0.0008869,1.7875,0,0
-0.00088888,1.8,0,0
-0.00088888,1.8,0,0
-0.00088521,1.8125,0,0
-0.00088521,1.8125,0,0
-0.00087822,1.825,0,0
-0.00087822,1.825,0,0
-0.00086975,1.8375,0,0
-0.00086975,1.8375,0,0
-0.00086019,1.85,0,0
-0.00086019,1.85,0,0
-0.00085039,1.8625,0,0
-0.00085039,1.8625,0,0
-0.00084021,1.875,0,0
-0.00084021,1.875,0,0
-0.00083006,1.8875,0,0
-0.00083006,1.8875,0,0
-0.00082002,1.9,0,0
-0.00082002,1.9,0,0
-0.00080992,1.9125,0,0
-0.00080992,1.9125,0,0
-0.00080002,1.925,0,0
-0.00080002,1.925,0,0
-0.00079009,1.9375,0,0
-0.00079009,1.9375,0,0
-0.00078019,1.95,0,0
-0.00078019,1.95,0,0
-0.00077053,1.9625,0,0
-0.00077053,1.9625,0,0
-0.00076072,1.975,0,0
-0.00076072,1.975,0,0
-0.00075127,1.9875,0,0
-0.00075127,1.9875,0,0
-0.00074166,2,0,0
-0.00074166,2,0,0
-0.0007322,2.0125,0,0
-0.0007322,2.0125,0,0
-0.0007228,2.025,0,0
-0.0007228,2.025,0,0
-0.00071379,2.0375,0,0
-0.00071379,2.0375,0,0
-0.0007046,2.05,0,0
-0.0007046,2.05,0,0
-0.00069552,2.0625,0,0
-0.00069552,2.0625,0,0
-0.00068647,2.075,0,0
-0.00068647,2.075,0,0
-0.00067761,2.0875,0,0
-0.00067761,2.0875,0,0
-0.00066902,2.1,0,0
-0.00066902,2.1,0,0
-0.00066039,2.1125,0,0
-0.00066039,2.1125,0,0
-0.00065179,2.125,0,0
-0.00065179,2.125,0,0
-0.00064327,2.1375,0,0
-0.00064327,2.1375,0,0
-0.00063492,2.15,0,0
-0.00063492,2.15,0,0
-0.00062686,2.1625,0,0
-0.00062686,2.1625,0,0
-0.00061872,2.175,0,0
-0.00061872,2.175,0,0
-0.00061062,2.1875,0,0
-0.00061062,2.1875,0,0
-0.00060266,2.2,0,0
-0.00060266,2.2,0,0
-0.00059478,2.2125,0,0
-0.00059478,2.2125,0,0
-0.00058719,2.225,0,0
-0.00058719,2.225,0,0
-0.00057942,2.2375,0,0
-0.00057942,2.2375,0,0
-0.00057178,2.25,0,0
-0.00057178,2.25,0,0
-0.00056407,2.2625,0,0
-0.00056407,2.2625,0,0
-0.00055625,2.275,0,0
-0.00055625,2.275,0,0
-0.00054845,2.2875,0,0
-0.00054845,2.2875,0,0
-0.00054001,2.3,0,0
-0.00054001,2.3,0,0
-0.00053092,2.3125,0,0
-0.00053092,2.3125,0,0
-0.00052064,2.325,0,0
-0.00052064,2.325,0,0
-0.00050869,2.3375,0,0
-0.00050869,2.3375,0,0
-0.00049451,2.35,0,0
-0.00049451,2.35,0,0
-0.00047677,2.3625,0,0
-0.00047677,2.3625,0,0
-0.00045465,2.375,0,0
-0.00045465,2.375,0,0
-0.00042696,2.3875,0,0
-0.00042696,2.3875,0,0
-0.00039268,2.4,0,0
-0.00039268,2.4,0,0
-0.00035083,2.4125,0,0
-0.00035083,2.4125,0,0
-0.00030043,2.425,0,0
-0.00030043,2.425,0,0
-0.00024133,2.4375,0,0
-0.00024133,2.4375,0,0
-0.00017385,2.45,0,0
-0.00017385,2.45,0,0
-9.8716e-05,2.4625,0,0
-9.8716e-05,2.4625,0,0
-1.7697e-05,2.475,0,0
-1.7697e-05,2.475,0,0
6.7568e-05,2.4875,0,0
6.7568e-05,2.4875,0,0
0.0001545,2.5,0,0
0.0001545,2.5,0,0
0.00024036,2.5125,0,0
0.00024036,2.5125,0,0
0.00032269,2.525,0,0
0.00032269,2.525,0,0
0.00039887,2.5375,0,0
0.00039887,2.5375,0,0
0.00046736,2.55,0,0
0.00046736,2.55,0,0
0.00052664,2.5625,0,0
0.00052664,2.5625,0,0
0.00057604,2.575,0,0
0.00057604,2.575,0,0
0.00061554,2.5875,0,0
0.00061554,2.5875,0,0
0.00064544,2.6,0,0
0.00064544,2.6,0,0
0.00066698,2.6125,0,0
0.00066698,2.6125,0,0
0.00068113,2.625,0,0
0.00068113,2.625,0,0
0.00068925,2.6375,0,0
0.00068925,2.6375,0,0
0.00069249,2.65,0,0
0.00069249,2.65,0,0
0.00069201,2.6625,0,0
0.00069201,2.6625,0,0
0.00068899,2.675,0,0
0.00068899,2.675,0,0
0.00068414,2.6875,0,0
0.00068414,2.6875,0,0
0.00067806,2.7,0,0
0.00067806,2.7,0,0
0.00067119,2.7125,0,0
0.00067119,2.7125,0,0
0.00066375,2.725,0,0
0.00066375,2.725,0,0
0.0006562,2.7375,0,0
0.0006562,2.7375,0,0
0.00064855,2.75,0,0
0.00064855,2.75,0,0
0.00064084,2.7625,0,0
0.00064084,2.7625,0,0
0.0006332,2.775,0,0
0.0006332,2.775,0,0
0.0006255,2.7875,0,0
0.0006255,2.7875,0,0
0.00061798,2.8,0,0
0.00061798,2.8,0,0
0.00061056,2.8125,0,0
0.00061056,2.8125,0,0
0.00060321,2.825,0,0
0.00060321,2.825,0,0
0.00059596,2.8375,0,0
0.00059596,2.8375,0,0
0.0005887,2.85,0,0
0.0005887,2.85,0,0
0.00058162,2.8625,0,0
0.00058162,2.8625,0,0
0.00057461,2.875,0,0
0.00057461,2.875,0,0
0.00056773,2.8875,0,0
0.00056773,2.8875,0,0
0.00056092,2.9,0,0
0.00056092,2.9,0,0
0.00055409,2.9125,0,0
0.00055409,2.9125,0,0
0.00054743,2.925,0,0
0.00054743,2.925,0,0
0.0005409,2.9375,0,0
0.0005409,2.9375,0,0
0.00053442,2.95,0,0
0.00053442,2.95,0,0
0.00052804,2.9625,0,0
0.00052804,2.9625,0,0
0.00052168,2.975,0,0
0.00052168,2.975,0,0
0.00051548,2.9875,0,0
0.00051548,2.9875,0,0
0.00050936,3,0,0
0.00050936,3,0,0
0.00050334,3.0125,0,0
0.00050334,3.0125,0,0
0.00049742,3.025,0,0
0.00049742,3.025,0,0
0.00049149,3.0375,0,0
0.00049149,3.0375,0,0
0.00048575,3.05,0,0
0.00048575,3.05,0,0
0.0004801,3.0625,0,0
0.0004801,3.0625,0,0
0.00047452,3.075,0,0
0.00047452,3.075,0,0
0.00046904,3.0875,0,0
0.00046904,3.0875,0,0
0.0004636,3.1,0,0
0.0004636,3.1,0,0
0.00045832,3.1125,0,0
0.00045832,3.1125,0,0
0.00045314,3.125,0,0
0.00045314,3.125,0,0
0.00044811,3.1375,0,0
0.00044811,3.1375,0,0
0.00044319,3.15,0,0
0.00044319,3.15,0,0
0.0004385,3.1625,0,0
0.0004385,3.1625,0,0
0.00043425,3.175,0,0
0.00043425,3.175,0,0
0.00043072,3.1875,0,0
0.00043072,3.1875,0,0
0.00042834,3.2,0,0
0.00042834,3.2,0,0
0.00042802,3.2125,0,0
0.00042802,3.2125,0,0
0.00043092,3.225,0,0
0.00043092,3.225,0,0
0.00043916,3.2375,0,0
0.00043916,3.2375,0,0
0.00045545,3.25,0,0
0.00045545,3.25,0,0
0.00048356,3.2625,0,0
0.00048356,3.2625,0,0
0.00052811,3.275,0,0
0.00052811,3.275,0,0
0.00059441,3.2875,0,0
0.00059441,3.2875,0,0
0.00068814,3.3,0,0
0.00068814,3.3,0,0
0.00081411,3.3125,0,0
0.00081411,3.3125,0,0
0.00097588,3.325,0,0
0.00097588,3.325,0,0
0.0011746,3.3375,0,0
0.0011746,3.3375,0,0
0.0014083,3.35,0,0
0.0014083,3.35,0,0
0.0016717,3.3625,0,0
0.0016717,3.3625,0,0
0.0019559,3.375,0,0
0.0019559,3.375,0,0
0.0022486,3.3875,0,0
0.0022486,3.3875,0,0
0.0025345,3.4,0,0
0.0025345,3.4,0,0
0.0027961,3.4125,0,0
0.0027961,3.4125,0,0
0.0030155,3.425,0,0
0.0030155,3.425,0,0
0.0031739,3.4375,0,0
0.0031739,3.4375,0,0
0.0032555,3.45,0,0
0.0032555,3.45,0,0
0.0032474,3.4625,0,0
0.0032474,3.4625,0,0
0.0031437,3.475,0,0
0.0031437,3.475,0,0
0.0029469,3.4875,0,0
0.0029469,3.4875,0,0
0.00267,3.5,0,0
0.00267,3.5,0,0
0.0023348,3.5125,0,0
0.0023348,3.5125,0,0
0.0019695,3.525,0,0
0.0019695,3.525,0,0
0.0016025,3.5375,0,0
0.0016025,3.5375,0,0
0.0012587,3.55,0,0
0.0012587,3.55,0,0
0.00095521,3.5625,0,0
0.00095521,3.5625,0,0
0.00070096,3.575,0,0
0.00070096,3.575,0,0
0.00049785,3.5875,0,0
0.00049785,3.5875,0,0
0.00034226,3.6,0,0
0.00034226,3.6,0,0
0.00022792,3.6125,0,0
0.00022792,3.6125,0,0
0.00014684,3.625,0,0
0.00014684,3.625,0,0
9.1541e-05,3.6375,0,0
9.1541e-05,3.6375,0,0
5.5105e-05,3.65,0,0
5.5105e-05,3.65,0,0
3.1963e-05,3.6625,0,0
3.1963e-05,3.6625,0,0
1.7885e-05,3.675,0,0
1.7885e-05,3.675,0,0
9.5873e-06,3.6875,0,0
9.5873e-06,3.6875,0,0
4.9891e-06,3.7,0,0
4.9891e-06,3.7,0,0
2.468e-06,3.7125,0,0
2.468e-06,3.7125,0,0
1.1736e-06,3.725,0,0
1.1736e-06,3.725,0,0
5.5829e-07,3.7375,0,0
5.5829e-07,3.7375,0,0
2.8405e-07,3.75,0,0
2.8405e-07,3.75,0,0
2.007e-07,3.7625,0,0
2.007e-07,3.7625,0,0
1.3891e-07,3.775,0,0
1.3891e-07,3.775,0,0
1.0874e-07,3.7875,0,0
1.0874e-07,3.7875,0,0
1.0225e-07,3.8,0,0
1.0225e-07,3.8,0,0
1.0589e-07,3.8125,0,0
1.0589e-07,3.8125,0,0
1.2758e-07,3.825,0,0
1.2758e-07,3.825,0,0
1.1165e-07,3.8375,0,0
1.1165e-07,3.8375,0,0
9.5126e-08,3.85,0,0
9.5126e-08,3.85,0,0
1.0486e-07,3.8625,0,0
1.0486e-07,3.8625,0,0
9.5163e-08,3.875,0,0
9.5163e-08,3.875,0,0
1.1413e-07,3.8875,0,0
1.1413e-07,3.8875,0,0
1.0179e-07,3.9,0,0
1.0179e-07,3.9,0,0
9.3386e-08,3.9125,0,0
9.3386e-08,3.9125,0,0
9.2468e-08,3.925,0,0
9.2468e-08,3.925,0,0
9.6768e-08,3.9375,0,0
9.6768e-08,3.9375,0,0
1.0631e-07,3.95,0,0
1.0631e-07,3.95,0,0
1.027e-07,3.9625,0,0
1.027e-07,3.9625,0,0
7.57e-08,3.975,0,0
7.57e-08,3.975,0,0
8.148e-08,3.9875,0,0
8.148e-08,3.9875,0,0
8.7662e-08,4,0,0
8.7662e-08,4,0,0
8.9953e-08,4.0125,0,0
8.9953e-08,4.0125,0,0
1.3371e-07,4.025,0,0
1.3371e-07,4.025,0,0
1.4308e-07,4.0375,0,0
1.4308e-07,4.0375,0,0
2.0133e-07,4.05,0,0
2.0133e-07,4.05,0,0
1.6971e-07,4.0625,0,0
1.6971e-07,4.0625,0,0
1.3673e-07,4.075,0,0
1.3673e-07,4.075,0,0
1.475e-07,4.0875,0,0
1.475e-07,4.0875,0,0
8.0864e-08,4.1,0,0
8.0864e-08,4.1,0,0
1.013e-07,4.1125,0,0
1.013e-07,4.1125,0,0
6.2219e-08,4.125,0,0
6.2219e-08,4.125,0,0
5.557e-08,4.1375,0,0
5.557e-08,4.1375,0,0
1.1538e-07,4.15,0,0
1.1538e-07,4.15,0,0
9.8044e-08,4.1625,0,0
9.8044e-08,4.1625,0,0
1.2398e-07,4.175,0,0
1.2398e-07,4.175,0,0
9.8837e-08,4.1875,0,0
9.8837e-08,4.1875,0,0
6.7002e-08,4.2,0,0
6.7002e-08,4.2,0,0
1.047e-07,4.2125,0,0
1.047e-07,4.2125,0,0
9.1022e-08,4.225,0,0
9.1022e-08,4.225,0,0
1.2601e-07,4.2375,0,0
1.2601e-07,4.2375,0,0
1.0093e-07,4.25,0,0
1.0093e-07,4.25,0,0
8.0742e-08,4.2625,0,0
8.0742e-08,4.2625,0,0
1.0297e-07,4.275,0,0
1.0297e-07,4.275,0,0
9.218e-08,4.2875,0,0
9.218e-08,4.2875,0,0
1.2182e-07,4.3,0,0
1.2182e-07,4.3,0,0
1.0645e-07,4.3125,0,0
1.0645e-07,4.3125,0,0
8.7918e-08,4.325,0,0
8.7918e-08,4.325,0,0
1.1072e-07,4.3375,0,0
1.1072e-07,4.3375,0,0
1.0062e-07,4.35,0,0
1.0062e-07,4.35,0,0
1.2797e-07,4.3625,0,0
1.2797e-07,4.3625,0,0
1.0868e-07,4.375,0,0
1.0868e-07,4.375,0,0
9.2214e-08,4.3875,0,0
9.2214e-08,4.3875,0,0
1.1609e-07,4.4,0,0
1.1609e-07,4.4,0,0
1.002e-07,4.4125,0,0
1.002e-07,4.4125,0,0
1.2777e-07,4.425,0,0
1.2777e-07,4.425,0,0
1.09e-07,4.4375,0,0
1.09e-07,4.4375,0,0
9.4399e-08,4.45,0,0
9.4399e-08,4.45,0,0
1.2285e-07,4.4625,0,0
1.2285e-07,4.4625,0,0
1.0869e-07,4.475,0,0
1.0869e-07,4.475,0,0
1.2676e-07,4.4875,0,0
1.2676e-07,4.4875,0,0
1.1162e-07,4.5,0,0
1.1162e-07,4.5,0,0
1.0083e-07,4.5125,0,0
1.0083e-07,4.5125,0,0
1.2051e-07,4.525,0,0
1.2051e-07,4.525,0,0
1.0962e-07,4.5375,0,0
1.0962e-07,4.5375,0,0
1.2807e-07,4.55,0,0
1.2807e-07,4.55,0,0
1.1283e-07,4.5625,0,0
1.1283e-07,4.5625,0,0
1.0413e-07,4.575,0,0
1.0413e-07,4.575,0,0
1.2359e-07,4.5875,0,0
1.2359e-07,4.5875,0,0
1.0528e-07,4.6,0,0
1.0528e-07,4.6,0,0
1.3237e-07,4.6125,0,0
1.3237e-07,4.6125,0,0
1.1469e-07,4.625,0,0
1.1469e-07,4.625,0,0
1.0339e-07,4.6375,0,0
1.0339e-07,4.6375,0,0
1.2373e-07,4.65,0,0
1.2373e-07,4.65,0,0
1.1266e-07,4.6625,0,0
1.1266e-07,4.6625,0,0
1.3272e-07,4.675,0,0
1.3272e-07,4.675,0,0
1.1909e-07,4.6875,0,0
1.1909e-07,4.6875,0,0
1.0468e-07,4.7,0,0
1.0468e-07,4.7,0,0
1.2656e-07,4.7125,0,0
1.2656e-07,4.7125,0,0
1.0992e-07,4.725,0,0
1.0992e-07,4.725,0,0
1.3472e-07,4.7375,0,0
1.3472e-07,4.7375,0,0
1.1707e-07,4.75,0,0
1.1707e-07,4.75,0,0
1.0954e-07,4.7625,0,0
1.0954e-07,4.7625,0,0
1.2811e-07,4.775,0,0
1.2811e-07,4.775,0,0
1.1628e-07,4.7875,0,0
1.1628e-07,4.7875,0,0
1.3122e-07,4.8,0,0
1.3122e-07,4.8,0,0
1.2233e-07,4.8125,0,0
1.2233e-07,4.8125,0,0
1.1035e-07,4.825,0,0
1.1035e-07,4.825,0,0
1.2801e-07,4.8375,0,0
1.2801e-07,4.8375,0,0
1.1499e-07,4.85,0,0
1.1499e-07,4.85,0,0
1.3621e-07,4.8625,0,0
1.3621e-07,4.8625,0,0
1.2244e-07,4.875,0,0
1.2244e-07,4.875,0,0
1.1529e-07,4.8875,0,0
1.1529e-07,4.8875,0,0
1.2756e-07,4.9,0,0
1.2756e-07,4.9,0,0
1.2146e-07,4.9125,0,0
1.2146e-07,4.9125,0,0
1.33e-07,4.925,0,0
1.33e-07,4.925,0,0
1.2675e-07,4.9375,0,0
1.2675e-07,4.9375,0,0
1.1357e-07,4.95,0,0
1.1357e-07,4.95,0,0
1.3156e-07,4.9625,0,0
1.3156e-07,4.9625,0,0
1.135e-07,4.975,0,0
1.135e-07,4.975,0,0
8.9505e-08,4.9875,0,0
8.9505e-08,4.9875,0,0
-2.3991e-07,5,0,0


==> N800_pressure_perturb.txt <==
"delta_p","Points:0","Points:1","Points:2"
-1.6582e-05,0,0,0
-4.7515e-06,0.00625,0,0
-4.7515e-06,0.00625,0,0
-3.1926e-06,0.0125,0,0
-3.1926e-06,0.0125,0,0
-2.9626e-06,0.01875,0,0
-2.9626e-06,0.01875,0,0
-2.7726e-06,0.025,0,0
-2.7726e-06,0.025,0,0
-2.7581e-06,0.03125,0,0
-2.7581e-06,0.03125,0,0
-2.5825e-06,0.0375,0,0
-2.5825e-06,0.0375,0,0
-2.4498e-06,0.04375,0,0
-2.4498e-06,0.04375,0,0
-2.4824e-06,0.05,0,0
-2.4824e-06,0.05,0,0
-2.442e-06,0.05625,0,0
-2.442e-06,0.05625,0,0
-2.473e-06,0.0625,0,0
-2.473e-06,0.0625,0,0
-2.3321e-06,0.06875,0,0
-2.3321e-06,0.06875,0,0
-2.2374e-06,0.075,0,0
-2.2374e-06,0.075,0,0
-2.468e-06,0.08125,0,0
-2.468e-06,0.08125,0,0
-2.2074e-06,0.0875,0,0
-2.2074e-06,0.0875,0,0
-2.2329e-06,0.09375,0,0
-2.2329e-06,0.09375,0,0
-2.3272e-06,0.1,0,0
-2.3272e-06,0.1,0,0
-2.2835e-06,0.10625,0,0
-2.2835e-06,0.10625,0,0
-2.4311e-06,0.1125,0,0
-2.4311e-06,0.1125,0,0
-2.0079e-06,0.11875,0,0
-2.0079e-06,0.11875,0,0
-2.3174e-06,0.125,0,0
-2.3174e-06,0.125,0,0
-2.2877e-06,0.13125,0,0
-2.2877e-06,0.13125,0,0
-2.0944e-06,0.1375,0,0
-2.0944e-06,0.1375,0,0
-2.2601e-06,0.14375,0,0
-2.2601e-06,0.14375,0,0
-1.9798e-06,0.15,0,0
-1.9798e-06,0.15,0,0
-2.2704e-06,0.15625,0,0
-2.2704e-06,0.15625,0,0
-1.9654e-06,0.1625,0,0
-1.9654e-06,0.1625,0,0
-1.8179e-06,0.16875,0,0
-1.8179e-06,0.16875,0,0
-1.9163e-06,0.175,0,0
-1.9163e-06,0.175,0,0
-1.9865e-06,0.18125,0,0
-1.9865e-06,0.18125,0,0
-1.6569e-06,0.1875,0,0
-1.6569e-06,0.1875,0,0
-1.7191e-06,0.19375,0,0
-1.7191e-06,0.19375,0,0
-2.0225e-06,0.2,0,0
-2.0225e-06,0.2,0,0
-1.7432e-06,0.20625,0,0
-1.7432e-06,0.20625,0,0
-1.6133e-06,0.2125,0,0
-1.6133e-06,0.2125,0,0
-1.7787e-06,0.21875,0,0
-1.7787e-06,0.21875,0,0
-1.6495e-06,0.225,0,0
-1.6495e-06,0.225,0,0
-1.6007e-06,0.23125,0,0
-1.6007e-06,0.23125,0,0
-1.8019e-06,0.2375,0,0
-1.8019e-06,0.2375,0,0
-1.6057e-06,0.24375,0,0
-1.6057e-06,0.24375,0,0
-1.6743e-06,0.25,0,0
-1.6743e-06,0.25,0,0
-1.4652e-06,0.25625,0,0
-1.4652e-06,0.25625,0,0
-1.4852e-06,0.2625,0,0
-1.4852e-06,0.2625,0,0
-1.6048e-06,0.26875,0,0
-1.6048e-06,0.26875,0,0
-1.2552e-06,0.275,0,0
-1.2552e-06,0.275,0,0
-1.2767e-06,0.28125,0,0
-1.2767e-06,0.28125,0,0
-1.2571e-06,0.2875,0,0
-1.2571e-06,0.2875,0,0
-1.2694e-06,0.29375,0,0
-1.2694e-06,0.29375,0,0
-1.232e-06,0.3,0,0
-1.232e-06,0.3,0,0
-1.562e-06,0.30625,0,0
-1.562e-06,0.30625,0,0
-1.2399e-06,0.3125,0,0
-1.2399e-06,0.3125,0,0
-1.326e-06,0.31875,0,0
-1.326e-06,0.31875,0,0
-1.4581e-06,0.325,0,0
-1.4581e-06,0.325,0,0
-1.1245e-06,0.33125,0,0
-1.1245e-06,0.33125,0,0
-1.2502e-06,0.3375,0,0
-1.2502e-06,0.3375,0,0
-1.3387e-06,0.34375,0,0
-1.3387e-06,0.34375,0,0
-1.0603e-06,0.35,0,0
-1.0603e-06,0.35,0,0
-1.0472e-06,0.35625,0,0
-1.0472e-06,0.35625,0,0
-1.3094e-06,0.3625,0,0
-1.3094e-06,0.3625,0,0
-8.9496e-07,0.36875,0,0
-8.9496e-07,0.36875,0,0
-1.2592e-06,0.375,0,0
-1.2592e-06,0.375,0,0
-1.1583e-06,0.38125,0,0
-1.1583e-06,0.38125,0,0
-1.2637e-06,0.3875,0,0
-1.2637e-06,0.3875,0,0
-1.1522e-06,0.39375,0,0
-1.1522e-06,0.39375,0,0
-8.5496e-07,0.4,0,0
-8.5496e-07,0.4,0,0
-9.1672e-07,0.40625,0,0
-9.1672e-07,0.40625,0,0
-1.0857e-06,0.4125,0,0
-1.0857e-06,0.4125,0,0
-1.1177e-06,0.41875,0,0
-1.1177e-06,0.41875,0,0
-6.3187e-07,0.425,0,0
-6.3187e-07,0.425,0,0
-6.4132e-07,0.43125,0,0
-6.4132e-07,0.43125,0,0
-7.7917e-07,0.4375,0,0
-7.7917e-07,0.4375,0,0
-8.3069e-07,0.44375,0,0
-8.3069e-07,0.44375,0,0
-1.0653e-06,0.45,0,0
-1.0653e-06,0.45,0,0
-6.6649e-07,0.45625,0,0
-6.6649e-07,0.45625,0,0
-6.7481e-07,0.4625,0,0
-6.7481e-07,0.4625,0,0
-7.6402e-07,0.46875,0,0
-7.6402e-07,0.46875,0,0
-7.5536e-07,0.475,0,0
-7.5536e-07,0.475,0,0
-9.5396e-07,0.48125,0,0
-9.5396e-07,0.48125,0,0
-5.8306e-07,0.4875,0,0
-5.8306e-07,0.4875,0,0
-7.0995e-07,0.49375,0,0
-7.0995e-07,0.49375,0,0
-5.7089e-07,0.5,0,0
-5.7089e-07,0.5,0,0
-3.6607e-07,0.50625,0,0
-3.6607e-07,0.50625,0,0
-8.3346e-07,0.5125,0,0
-8.3346e-07,0.5125,0,0
-3.5982e-07,0.51875,0,0
-3.5982e-07,0.51875,0,0
-7.7811e-07,0.525,0,0
-7.7811e-07,0.525,0,0
-4.9515e-07,0.53125,0,0
-4.9515e-07,0.53125,0,0
-6.166e-07,0.5375,0,0
-6.166e-07,0.5375,0,0
-3.4097e-07,0.54375,0,0
-3.4097e-07,0.54375,0,0
-4.8882e-07,0.55,0,0
-4.8882e-07,0.55,0,0
-5.2591e-07,0.55625,0,0
-5.2591e-07,0.55625,0,0
-3.3857e-07,0.5625,0,0
-3.3857e-07,0.5625,0,0
-1.0347e-07,0.56875,0,0
-1.0347e-07,0.56875,0,0
-4.7426e-07,0.575,0,0
-4.7426e-07,0.575,0,0
-4.1229e-07,0.58125,0,0
-4.1229e-07,0.58125,0,0
-3.5342e-07,0.5875,0,0
-3.5342e-07,0.5875,0,0
-2.3148e-07,0.59375,0,0
-2.3148e-07,0.59375,0,0
-2.4705e-07,0.6,0,0
-2.4705e-07,0.6,0,0
-6.0086e-07,0.60625,0,0
-6.0086e-07,0.60625,0,0
-3.0087e-07,0.6125,0,0
-3.0087e-07,0.6125,0,0
-2.7571e-07,0.61875,0,0
-2.7571e-07,0.61875,0,0
-2.6685e-07,0.625,0,0
-2.6685e-07,0.625,0,0
-2.5961e-07,0.63125,0,0
-2.5961e-07,0.63125,0,0
-2.3948e-07,0.6375,0,0
-2.3948e-07,0.6375,0,0
-2.1327e-07,0.64375,0,0
-2.1327e-07,0.64375,0,0
-1.7139e-07,0.65,0,0
-1.7139e-07,0.65,0,0
-1.3835e-07,0.65625,0,0
-1.3835e-07,0.65625,0,0
-1.2194e-07,0.6625,0,0
-1.2194e-07,0.6625,0,0
-1.3008e-07,0.66875,0,0
-1.3008e-07,0.66875,0,0
2.5008e-08,0.675,0,0
2.5008e-08,0.675,0,0
-1.3887e-07,0.68125,0,0
-1.3887e-07,0.68125,0,0
-2.1266e-07,0.6875,0,0
-2.1266e-07,0.6875,0,0
1.2516e-08,0.69375,0,0
1.2516e-08,0.69375,0,0
-2.0829e-07,0.7,0,0
-2.0829e-07,0.7,0,0
-1.4503e-08,0.70625,0,0
-1.4503e-08,0.70625,0,0
-1.4123e-07,0.7125,0,0
-1.4123e-07,0.7125,0,0
1.7076e-08,0.71875,0,0
1.7076e-08,0.71875,0,0
1.7135e-07,0.725,0,0
1.7135e-07,0.725,0,0
3.2383e-08,0.73125,0,0
3.2383e-08,0.73125,0,0
1.812e-07,0.7375,0,0
1.812e-07,0.7375,0,0
-1.3137e-07,0.74375,0,0
-1.3137e-07,0.74375,0,0
1.3641e-07,0.75,0,0
1.3641e-07,0.75,0,0
1.982e-07,0.75625,0,0
1.982e-07,0.75625,0,0
-1.724e-08,0.7625,0,0
-1.724e-08,0.7625,0,0
2.6966e-07,0.76875,0,0
2.6966e-07,0.76875,0,0
5.7666e-08,0.775,0,0
5.7666e-08,0.775,0,0
1.1073e-07,0.78125,0,0
1.1073e-07,0.78125,0,0
9.9513e-08,0.7875,0,0
9.9513e-08,0.7875,0,0
1.714e-07,0.79375,0,0
1.714e-07,0.79375,0,0
3.5203e-07,0.8,0,0
3.5203e-07,0.8,0,0
1.038e-07,0.80625,0,0
1.038e-07,0.80625,0,0
1.525e-07,0.8125,0,0
1.525e-07,0.8125,0,0
1.4958e-07,0.81875,0,0
1.4958e-07,0.81875,0,0
2.232e-07,0.825,0,0
2.232e-07,0.825,0,0
3.6156e-07,0.83125,0,0
3.6156e-07,0.83125,0,0
2.5266e-07,0.8375,0,0
2.5266e-07,0.8375,0,0
3.4688e-07,0.84375,0,0
3.4688e-07,0.84375,0,0
2.7703e-07,0.85,0,0
2.7703e-07,0.85,0,0
1.5268e-07,0.85625,0,0
1.5268e-07,0.85625,0,0
1.6412e-07,0.8625,0,0
1.6412e-07,0.8625,0,0
2.2538e-07,0.86875,0,0
2.2538e-07,0.86875,0,0
5.1253e-07,0.875,0,0
5.1253e-07,0.875,0,0
6.4037e-07,0.88125,0,0
6.4037e-07,0.88125,0,0
4.6198e-07,0.8875,0,0
4.6198e-07,0.8875,0,0
3.7089e-07,0.89375,0,0
3.7089e-07,0.89375,0,0
3.068e-08,0.9,0,0
3.068e-08,0.9,0,0
5.9496e-08,0.90625,0,0
5.9496e-08,0.90625,0,0
2.9306e-07,0.9125,0,0
2.9306e-07,0.9125,0,0
3.2858e-07,0.91875,0,0
3.2858e-07,0.91875,0,0
1.0023e-06,0.925,0,0
1.0023e-06,0.925,0,0
1.2508e-06,0.93125,0,0
1.2508e-06,0.93125,0,0
1.6587e-06,0.9375,0,0
1.6587e-06,0.9375,0,0
1.8062e-06,0.94375,0,0
1.8062e-06,0.94375,0,0
1.5121e-06,0.95,0,0
1.5121e-06,0.95,0,0
1.341e-06,0.95625,0,0
1.341e-06,0.95625,0,0
9.3365e-07,0.9625,0,0
9.3365e-07,0.9625,0,0
8.4182e-07,0.96875,0,0
8.4182e-07,0.96875,0,0
6.2944e-07,0.975,0,0
6.2944e-07,0.975,0,0
3.3717e-07,0.98125,0,0
3.3717e-07,0.98125,0,0
4.977e-07,0.9875,0,0
4.977e-07,0.9875,0,0
2.6388e-07,0.99375,0,0
2.6388e-07,0.99375,0,0
3.9429e-07,1,0,0
3.9429e-07,1,0,0
4.3693e-07,1.0063,0,0
4.3693e-07,1.0063,0,0
5.7654e-07,1.0125,0,0
5.7654e-07,1.0125,0,0
4.3731e-07,1.0187,0,0
4.3731e-07,1.0187,0,0
3.5696e-07,1.025,0,0
3.5696e-07,1.025,0,0
4.2634e-07,1.0312,0,0
4.2634e-07,1.0312,0,0
5.7544e-07,1.0375,0,0
5.7544e-07,1.0375,0,0
4.9183e-07,1.0438,0,0
4.9183e-07,1.0438,0,0
2.6606e-07,1.05,0,0
2.6606e-07,1.05,0,0
4.3456e-07,1.0562,0,0
4.3456e-07,1.0562,0,0
3.628e-07,1.0625,0,0
3.628e-07,1.0625,0,0
4.3774e-07,1.0688,0,0
4.3774e-07,1.0688,0,0
5.6564e-07,1.075,0,0
5.6564e-07,1.075,0,0
3.5011e-07,1.0812,0,0
3.5011e-07,1.0812,0,0
2.8905e-07,1.0875,0,0
2.8905e-07,1.0875,0,0
4.5336e-07,1.0938,0,0
4.5336e-07,1.0938,0,0
4.9553e-07,1.1,0,0
4.9553e-07,1.1,0,0
5.411e-07,1.1063,0,0
5.411e-07,1.1063,0,0
4.2229e-07,1.1125,0,0
4.2229e-07,1.1125,0,0
3.6125e-07,1.1187,0,0
3.6125e-07,1.1187,0,0
4.1938e-07,1.125,0,0
4.1938e-07,1.125,0,0
4.6893e-07,1.1313,0,0
4.6893e-07,1.1313,0,0
3.7847e-07,1.1375,0,0
3.7847e-07,1.1375,0,0
2.0916e-07,1.1437,0,0
2.0916e-07,1.1437,0,0
3.8538e-07,1.15,0,0
3.8538e-07,1.15,0,0
4.8247e-07,1.1562,0,0
4.8247e-07,1.1562,0,0
5.9301e-07,1.1625,0,0
5.9301e-07,1.1625,0,0
5.6764e-07,1.1688,0,0
5.6764e-07,1.1688,0,0
2.1984e-07,1.175,0,0
2.1984e-07,1.175,0,0
4.158e-07,1.1812,0,0
4.158e-07,1.1812,0,0
4.8348e-07,1.1875,0,0
4.8348e-07,1.1875,0,0
4.9795e-07,1.1938,0,0
4.9795e-07,1.1938,0,0
5.3086e-07,1.2,0,0
5.3086e-07,1.2,0,0
3.8675e-07,1.2062,0,0
3.8675e-07,1.2062,0,0
4.21e-07,1.2125,0,0
4.21e-07,1.2125,0,0
4.2972e-07,1.2188,0,0
4.2972e-07,1.2188,0,0
7.0945e-07,1.225,0,0
7.0945e-07,1.225,0,0
5.9968e-07,1.2313,0,0
5.9968e-07,1.2313,0,0
6.1157e-07,1.2375,0,0
6.1157e-07,1.2375,0,0
8.2911e-07,1.2437,0,0
8.2911e-07,1.2437,0,0
1.2785e-06,1.25,0,0
1.2785e-06,1.25,0,0
1.7629e-06,1.2563,0,0
1.7629e-06,1.2563,0,0
2.3207e-06,1.2625,0,0
2.3207e-06,1.2625,0,0
2.9779e-06,1.2687,0,0
2.9779e-06,1.2687,0,0
4.025e-06,1.275,0,0
4.025e-06,1.275,0,0
5.7183e-06,1.2812,0,0
5.7183e-06,1.2812,0,0
7.8453e-06,1.2875,0,0
7.8453e-06,1.2875,0,0
1.0667e-05,1.2938,0,0
1.0667e-05,1.2938,0,0
1.4439e-05,1.3,0,0
1.4439e-05,1.3,0,0
1.966e-05,1.3062,0,0
1.966e-05,1.3062,0,0
2.6697e-05,1.3125,0,0
2.6697e-05,1.3125,0,0
3.5561e-05,1.3188,0,0
3.5561e-05,1.3188,0,0
4.7571e-05,1.325,0,0
4.7571e-05,1.325,0,0
6.2497e-05,1.3312,0,0
6.2497e-05,1.3312,0,0
8.2118e-05,1.3375,0,0
8.2118e-05,1.3375,0,0
0.00010692,1.3438,0,0
0.00010692,1.3438,0,0
0.00013796,1.35,0,0
0.00013796,1.35,0,0
0.00017702,1.3563,0,0
0.00017702,1.3563,0,0
0.00022471,1.3625,0,0
0.00022471,1.3625,0,0
0.00028384,1.3687,0,0
0.00028384,1.3687,0,0
0.00035548,1.375,0,0
0.00035548,1.375,0,0
0.00044177,1.3813,0,0
0.00044177,1.3813,0,0
0.00054494,1.3875,0,0
0.00054494,1.3875,0,0
0.00066653,1.3937,0,0
0.00066653,1.3937,0,0
0.00080994,1.4,0,0
0.00080994,1.4,0,0
0.00097588,1.4062,0,0
0.00097588,1.4062,0,0
0.0011675,1.4125,0,0
0.0011675,1.4125,0,0
0.0013853,1.4188,0,0
0.0013853,1.4188,0,0
0.0016314,1.425,0,0
0.0016314,1.425,0,0
0.0019062,1.4312,0,0
0.0019062,1.4312,0,0
0.00221,1.4375,0,0
0.00221,1.4375,0,0
0.0025419,1.4438,0,0
0.0025419,1.4438,0,0
0.0028998,1.45,0,0
0.0028998,1.45,0,0
0.0032817,1.4562,0,0
0.0032817,1.4562,0,0
0.0036827,1.4625,0,0
0.0036827,1.4625,0,0
0.004099,1.4688,0,0
0.004099,1.4688,0,0
0.0045231,1.475,0,0
0.0045231,1.475,0,0
0.0049488,1.4813,0,0
0.0049488,1.4813,0,0
0.0053669,1.4875,0,0
0.0053669,1.4875,0,0
0.00577,1.4937,0,0
0.00577,1.4937,0,0
0.0061486,1.5,0,0
0.0061486,1.5,0,0
0.006494,1.5063,0,0
0.006494,1.5063,0,0
0.0067986,1.5125,0,0
0.0067986,1.5125,0,0
0.0070541,1.5187,0,0
0.0070541,1.5187,0,0
0.0072559,1.525,0,0
0.0072559,1.525,0,0
0.0073978,1.5312,0,0
0.0073978,1.5312,0,0
0.0074784,1.5375,0,0
0.0074784,1.5375,0,0
0.0074946,1.5438,0,0
0.0074946,1.5438,0,0
0.0074481,1.55,0,0
0.0074481,1.55,0,0
0.0073392,1.5562,0,0
0.0073392,1.5562,0,0
0.0071729,1.5625,0,0
0.0071729,1.5625,0,0
0.0069515,1.5688,0,0
0.0069515,1.5688,0,0
0.0066819,1.575,0,0
0.0066819,1.575,0,0
0.0063685,1.5812,0,0
0.0063685,1.5812,0,0
0.0060193,1.5875,0,0
0.0060193,1.5875,0,0
0.0056398,1.5938,0,0
0.0056398,1.5938,0,0
0.0052379,1.6,0,0
0.0052379,1.6,0,0
0.0048196,1.6063,0,0
0.0048196,1.6063,0,0
0.004392,1.6125,0,0
0.004392,1.6125,0,0
0.0039611,1.6187,0,0
0.0039611,1.6187,0,0
0.0035329,1.625,0,0
0.0035329,1.625,0,0
0.0031126,1.6313,0,0
0.0031126,1.6313,0,0
0.0027051,1.6375,0,0
0.0027051,1.6375,0,0
0.0023139,1.6437,0,0
0.0023139,1.6437,0,0
0.001943,1.65,0,0
0.001943,1.65,0,0
0.0015947,1.6562,0,0
0.0015947,1.6562,0,0
0.0012713,1.6625,0,0
0.0012713,1.6625,0,0
0.00097379,1.6688,0,0
0.00097379,1.6688,0,0
0.00070285,1.675,0,0
0.00070285,1.675,0,0
0.00045895,1.6812,0,0
0.00045895,1.6812,0,0
0.00024144,1.6875,0,0
0.00024144,1.6875,0,0
4.9446e-05,1.6938,0,0
4.9446e-05,1.6938,0,0
-0.00011824,1.7,0,0
-0.00011824,1.7,0,0
-0.00026323,1.7062,0,0
-0.00026323,1.7062,0,0
-0.00038703,1.7125,0,0
-0.00038703,1.7125,0,0
-0.00049162,1.7188,0,0
-0.00049162,1.7188,0,0
-0.00057906,1.725,0,0
-0.00057906,1.725,0,0
-0.00065116,1.7313,0,0
-0.00065116,1.7313,0,0
-0.00071004,1.7375,0,0
-0.00071004,1.7375,0,0
-0.0007572,1.7437,0,0
-0.0007572,1.7437,0,0
-0.00079452,1.75,0,0
-0.00079452,1.75,0,0
-0.00082358,1.7563,0,0
-0.00082358,1.7563,0,0
-0.0008455,1.7625,0,0
-0.0008455,1.7625,0,0
-0.00086191,1.7687,0,0
-0.00086191,1.7687,0,0
-0.0008734,1.775,0,0
-0.0008734,1.775,0,0
-0.00088112,1.7812,0,0
-0.00088112,1.7812,0,0
-0.00088583,1.7875,0,0
-0.00088583,1.7875,0,0
-0.00088819,1.7938,0,0
-0.00088819,1.7938,0,0
-0.00088876,1.8,0,0
-0.00088876,1.8,0,0
-0.00088766,1.8062,0,0
-0.00088766,1.8062,0,0
-0.00088557,1.8125,0,0
-0.00088557,1.8125,0,0
-0.00088257,1.8188,0,0
-0.00088257,1.8188,0,0
-0.00087894,1.825,0,0
-0.00087894,1.825,0,0
-0.00087502,1.8312,0,0
-0.00087502,1.8312,0,0
-0.00087059,1.8375,0,0
-0.00087059,1.8375,0,0
-0.00086598,1.8438,0,0
-0.00086598,1.8438,0,0
-0.00086114,1.85,0,0
-0.00086114,1.85,0,0
-0.00085615,1.8563,0,0
-0.00085615,1.8563,0,0
-0.00085134,1.8625,0,0
-0.00085134,1.8625,0,0
-0.00084627,1.8687,0,0
-0.00084627,1.8687,0,0
-0.00084116,1.875,0,0
-0.00084116,1.875,0,0
-0.00083609,1.8813,0,0
-0.00083609,1.8813,0,0
-0.00083101,1.8875,0,0
-0.00083101,1.8875,0,0
-0.00082603,1.8937,0,0
-0.00082603,1.8937,0,0
-0.00082097,1.9,0,0
-0.00082097,1.9,0,0
-0.00081593,1.9062,0,0
-0.00081593,1.9062,0,0
-0.00081087,1.9125,0,0
-0.00081087,1.9125,0,0
-0.00080589,1.9188,0,0
-0.00080589,1.9188,0,0
-0.00080097,1.925,0,0
-0.00080097,1.925,0,0
-0.00079595,1.9312,0,0
-0.00079595,1.9312,0,0
-0.00079104,1.9375,0,0
-0.00079104,1.9375,0,0
-0.00078599,1.9438,0,0
-0.00078599,1.9438,0,0
-0.00078114,1.95,0,0
-0.00078114,1.95,0,0
-0.00077624,1.9562,0,0
-0.00077624,1.9562,0,0
-0.00077136,1.9625,0,0
-0.00077136,1.9625,0,0
-0.00076652,1.9688,0,0
-0.00076652,1.9688,0,0
-0.00076168,1.975,0,0
-0.00076168,1.975,0,0
-0.00075684,1.9813,0,0
-0.00075684,1.9813,0,0
-0.0007521,1.9875,0,0
-0.0007521,1.9875,0,0
-0.00074734,1.9937,0,0
-0.00074734,1.9937,0,0
-0.00074255,2,0,0
-0.00074255,2,0,0
-0.0007379,2.0062,0,0
-0.0007379,2.0062,0,0
-0.00073309,2.0125,0,0
-0.00073309,2.0125,0,0
-0.00072847,2.0187,0,0
-0.00072847,2.0187,0,0
-0.00072369,2.025,0,0
-0.00072369,2.025,0,0
-0.00071915,2.0312,0,0
-0.00071915,2.0312,0,0
-0.00071462,2.0375,0,0
-0.00071462,2.0375,0,0
-0.00070994,2.0438,0,0
-0.00070994,2.0438,0,0
-0.00070544,2.05,0,0
-0.00070544,2.05,0,0
-0.0007008,2.0563,0,0
-0.0007008,2.0563,0,0
-0.00069635,2.0625,0,0
-0.00069635,2.0625,0,0
-0.00069195,2.0687,0,0
-0.00069195,2.0687,0,0
-0.00068737,2.075,0,0
-0.00068737,2.075,0,0
-0.00068301,2.0812,0,0
-0.00068301,2.0812,0,0
-0.00067845,2.0875,0,0
-0.00067845,2.0875,0,0
-0.00067413,2.0938,0,0
-0.00067413,2.0938,0,0
-0.00066985,2.1,0,0
-0.00066985,2.1,0,0
-0.00066542,2.1063,0,0
-0.00066542,2.1063,0,0
-0.00066116,2.1125,0,0
-0.00066116,2.1125,0,0
-0.00065678,2.1188,0,0
-0.00065678,2.1188,0,0
-0.00065256,2.125,0,0
-0.00065256,2.125,0,0
-0.00064842,2.1312,0,0
-0.00064842,2.1312,0,0
-0.00064411,2.1375,0,0
-0.00064411,2.1375,0,0
-0.00064002,2.1437,0,0
-0.00064002,2.1437,0,0
-0.0006357,2.15,0,0
-0.0006357,2.15,0,0
-0.00063165,2.1562,0,0
-0.00063165,2.1562,0,0
-0.00062763,2.1625,0,0
-0.00062763,2.1625,0,0
-0.00062342,2.1688,0,0
-0.00062342,2.1688,0,0
-0.00061944,2.175,0,0
-0.00061944,2.175,0,0
-0.00061533,2.1813,0,0
-0.00061533,2.1813,0,0
-0.0006114,2.1875,0,0
-0.0006114,2.1875,0,0
-0.00060749,2.1937,0,0
-0.00060749,2.1937,0,0
-0.00060338,2.2,0,0
-0.00060338,2.2,0,0
-0.00059956,2.2062,0,0
-0.00059956,2.2062,0,0
-0.0005955,2.2125,0,0
-0.0005955,2.2125,0,0
-0.00059168,2.2188,0,0
-0.00059168,2.2188,0,0
-0.0005879,2.225,0,0
-0.0005879,2.225,0,0
-0.00058395,2.2313,0,0
-0.00058395,2.2313,0,0
-0.00058019,2.2375,0,0
-0.00058019,2.2375,0,0
-0.00057623,2.2438,0,0
-0.00057623,2.2438,0,0
-0.00057244,2.25,0,0
-0.00057244,2.25,0,0
-0.00056873,2.2562,0,0
-0.00056873,2.2562,0,0
-0.00056473,2.2625,0,0
-0.00056473,2.2625,0,0
-0.00056097,2.2687,0,0
-0.00056097,2.2687,0,0
-0.00055691,2.275,0,0
-0.00055691,2.275,0,0
-0.00055307,2.2812,0,0
-0.00055307,2.2812,0,0
-0.0005491,2.2875,0,0
-0.0005491,2.2875,0,0
-0.00054481,2.2938,0,0
-0.00054481,2.2938,0,0
-0.00054061,2.3,0,0
-0.00054061,2.3,0,0
-0.00053602,2.3063,0,0
-0.00053602,2.3063,0,0
-0.0005314,2.3125,0,0
-0.0005314,2.3125,0,0
-0.00052651,2.3187,0,0
-0.00052651,2.3187,0,0
-0.00052106,2.325,0,0
-0.00052106,2.325,0,0
-0.00051539,2.3312,0,0
-0.00051539,2.3312,0,0
-0.00050905,2.3375,0,0
-0.00050905,2.3375,0,0
-0.0005022,2.3438,0,0
-0.0005022,2.3438,0,0
-0.00049468,2.35,0,0
-0.00049468,2.35,0,0
-0.00048615,2.3563,0,0
-0.00048615,2.3563,0,0
-0.00047683,2.3625,0,0
-0.00047683,2.3625,0,0
-0.00046621,2.3688,0,0
-0.00046621,2.3688,0,0
-0.00045453,2.375,0,0
-0.00045453,2.375,0,0
-0.00044149,2.3812,0,0
-0.00044149,2.3812,0,0
-0.00042672,2.3875,0,0
-0.00042672,2.3875,0,0
-0.00041044,2.3937,0,0
-0.00041044,2.3937,0,0
-0.00039227,2.4,0,0
-0.00039227,2.4,0,0
-0.00037225,2.4062,0,0
-0.00037225,2.4062,0,0
-0.00035029,2.4125,0,0
-0.00035029,2.4125,0,0
-0.00032602,2.4188,0,0
-0.00032602,2.4188,0,0
-0.00029984,2.425,0,0
-0.00029984,2.425,0,0
-0.00027126,2.4313,0,0
-0.00027126,2.4313,0,0
-0.00024073,2.4375,0,0
-0.00024073,2.4375,0,0
-0.00020813,2.4437,0,0
-0.00020813,2.4437,0,0
-0.00017331,2.45,0,0
-0.00017331,2.45,0,0
-0.00013674,2.4562,0,0
-0.00013674,2.4562,0,0
-9.8359e-05,2.4625,0,0
-9.8359e-05,2.4625,0,0
-5.8561e-05,2.4688,0,0
-5.8561e-05,2.4688,0,0
-1.7519e-05,2.475,0,0
-1.7519e-05,2.475,0,0
2.4652e-05,2.4813,0,0
2.4652e-05,2.4813,0,0
6.7449e-05,2.4875,0,0
6.7449e-05,2.4875,0,0
0.00011078,2.4938,0,0
0.00011078,2.4938,0,0
0.00015403,2.5,0,0
0.00015403,2.5,0,0
0.000197,2.5062,0,0
0.000197,2.5062,0,0
0.00023959,2.5125,0,0
0.00023959,2.5125,0,0
0.0002811,2.5187,0,0
0.0002811,2.5187,0,0
0.00032156,2.525,0,0
0.00032156,2.525,0,0
0.0003604,2.5312,0,0
0.0003604,2.5312,0,0
0.0003975,2.5375,0,0
0.0003975,2.5375,0,0
0.00043278,2.5438,0,0
0.00043278,2.5438,0,0
0.00046581,2.55,0,0
0.00046581,2.55,0,0
0.0004967,2.5563,0,0
0.0004967,2.5563,0,0
0.00052503,2.5625,0,0
0.00052503,2.5625,0,0
0.00055088,2.5687,0,0
0.00055088,2.5687,0,0
0.00057443,2.575,0,0
0.00057443,2.575,0,0
0.00059529,2.5812,0,0
0.00059529,2.5812,0,0
0.00061393,2.5875,0,0
0.00061393,2.5875,0,0
0.0006301,2.5938,0,0
0.0006301,2.5938,0,0
0.00064395,2.6,0,0
0.00064395,2.6,0,0
0.00065587,2.6063,0,0
0.00065587,2.6063,0,0
0.0006656,2.6125,0,0
0.0006656,2.6125,0,0
0.00067367,2.6188,0,0
0.00067367,2.6188,0,0
0.00067993,2.625,0,0
0.00067993,2.625,0,0
0.00068466,2.6312,0,0
0.00068466,2.6312,0,0
0.00068817,2.6375,0,0
0.00068817,2.6375,0,0
0.00069034,2.6437,0,0
0.00069034,2.6437,0,0
0.0006916,2.65,0,0
0.0006916,2.65,0,0
0.00069177,2.6562,0,0
0.00069177,2.6562,0,0
0.00069123,2.6625,0,0
0.00069123,2.6625,0,0
0.00069011,2.6688,0,0
0.00069011,2.6688,0,0
0.00068828,2.675,0,0
0.00068828,2.675,0,0
0.00068617,2.6813,0,0
0.00068617,2.6813,0,0
0.00068349,2.6875,0,0
0.00068349,2.6875,0,0
0.00068054,2.6937,0,0
0.00068054,2.6937,0,0
0.0006775,2.7,0,0
0.0006775,2.7,0,0
0.0006741,2.7062,0,0
0.0006741,2.7062,0,0
0.00067065,2.7125,0,0
0.00067065,2.7125,0,0
0.000667,2.7188,0,0
0.000667,2.7188,0,0
0.00066327,2.725,0,0
0.00066327,2.725,0,0
0.00065957,2.7313,0,0
0.00065957,2.7313,0,0
0.00065573,2.7375,0,0
0.00065573,2.7375,0,0
0.00065197,2.7438,0,0
0.00065197,2.7438,0,0
0.00064807,2.75,0,0
0.00064807,2.75,0,0
0.0006442,2.7562,0,0
0.0006442,2.7562,0,0
0.00064043,2.7625,0,0
0.00064043,2.7625,0,0
0.00063653,2.7687,0,0
0.00063653,2.7687,0,0
0.00063276,2.775,0,0
0.00063276,2.775,0,0
0.00062891,2.7812,0,0
0.00062891,2.7812,0,0
0.00062508,2.7875,0,0
0.00062508,2.7875,0,0
0.00062136,2.7938,0,0
0.00062136,2.7938,0,0
0.00061757,2.8,0,0
0.00061757,2.8,0,0
0.00061391,2.8063,0,0
0.00061391,2.8063,0,0
0.00061014,2.8125,0,0
0.00061014,2.8125,0,0
0.00060642,2.8187,0,0
0.00060642,2.8187,0,0
0.0006028,2.825,0,0
0.0006028,2.825,0,0
0.00059912,2.8312,0,0
0.00059912,2.8312,0,0
0.00059554,2.8375,0,0
0.00059554,2.8375,0,0
0.00059192,2.8438,0,0
0.00059192,2.8438,0,0
0.00058828,2.85,0,0
0.00058828,2.85,0,0
0.00058479,2.8563,0,0
0.00058479,2.8563,0,0
0.00058121,2.8625,0,0
0.00058121,2.8625,0,0
0.00057778,2.8688,0,0
0.00057778,2.8688,0,0
0.00057422,2.875,0,0
0.00057422,2.875,0,0
0.00057072,2.8812,0,0
0.00057072,2.8812,0,0
0.00056734,2.8875,0,0
0.00056734,2.8875,0,0
0.00056387,2.8937,0,0
0.00056387,2.8937,0,0
0.00056053,2.9,0,0
0.00056053,2.9,0,0
0.00055709,2.9062,0,0
0.00055709,2.9062,0,0
0.0005537,2.9125,0,0
0.0005537,2.9125,0,0
0.00055042,2.9188,0,0
0.00055042,2.9188,0,0
0.00054708,2.925,0,0
0.00054708,2.925,0,0
0.00054383,2.9313,0,0
0.00054383,2.9313,0,0
0.00054051,2.9375,0,0
0.00054051,2.9375,0,0
0.00053724,2.9437,0,0
0.00053724,2.9437,0,0
0.00053406,2.95,0,0
0.00053406,2.95,0,0
0.00053083,2.9562,0,0
0.00053083,2.9562,0,0
0.00052769,2.9625,0,0
0.00052769,2.9625,0,0
0.0005245,2.9688,0,0
0.0005245,2.9688,0,0
0.00052132,2.975,0,0
0.00052132,2.975,0,0
0.00051825,2.9813,0,0
0.00051825,2.9813,0,0
0.00051512,2.9875,0,0
0.00051512,2.9875,0,0
0.00051212,2.9938,0,0
0.00051212,2.9938,0,0
0.00050903,3,0,0
0.00050903,3,0,0
0.00050597,3.0062,0,0
0.00050597,3.0062,0,0
0.00050301,3.0125,0,0
0.00050301,3.0125,0,0
0.0005,3.0187,0,0
0.0005,3.0187,0,0
0.00049709,3.025,0,0
0.00049709,3.025,0,0
0.00049412,3.0312,0,0
0.00049412,3.0312,0,0
0.00049116,3.0375,0,0
0.00049116,3.0375,0,0
0.00048834,3.0438,0,0
0.00048834,3.0438,0,0
0.00048542,3.05,0,0
0.00048542,3.05,0,0
0.00048262,3.0563,0,0
0.00048262,3.0563,0,0
0.00047978,3.0625,0,0
0.00047978,3.0625,0,0
0.00047696,3.0687,0,0
0.00047696,3.0687,0,0
0.00047422,3.075,0,0
0.00047422,3.075,0,0
0.00047145,3.0812,0,0
0.00047145,3.0812,0,0
0.00046874,3.0875,0,0
0.00046874,3.0875,0,0
0.00046602,3.0938,0,0
0.00046602,3.0938,0,0
0.0004633,3.1,0,0
0.0004633,3.1,0,0
0.00046071,3.1063,0,0
0.00046071,3.1063,0,0
0.00045805,3.1125,0,0
0.00045805,3.1125,0,0
0.00045547,3.1188,0,0
0.00045547,3.1188,0,0
0.00045287,3.125,0,0
0.00045287,3.125,0,0
0.00045031,3.1312,0,0
0.00045031,3.1312,0,0
0.00044784,3.1375,0,0
0.00044784,3.1375,0,0
0.00044537,3.1437,0,0
0.00044537,3.1437,0,0
0.00044301,3.15,0,0
0.00044301,3.15,0,0
0.00044064,3.1562,0,0
0.00044064,3.1562,0,0
0.00043835,3.1625,0,0
0.00043835,3.1625,0,0
0.00043628,3.1688,0,0
0.00043628,3.1688,0,0
0.00043425,3.175,0,0
0.00043425,3.175,0,0
0.00043251,3.1813,0,0
0.00043251,3.1813,0,0
0.00043092,3.1875,0,0
0.00043092,3.1875,0,0
0.00042968,3.1937,0,0
0.00042968,3.1937,0,0
0.00042891,3.2,0,0
0.00042891,3.2,0,0
0.00042864,3.2062,0,0
0.00042864,3.2062,0,0
0.00042912,3.2125,0,0
0.00042912,3.2125,0,0
0.00043043,3.2188,0,0
0.00043043,3.2188,0,0
0.00043286,3.225,0,0
0.00043286,3.225,0,0
0.00043672,3.2313,0,0
0.00043672,3.2313,0,0
0.00044226,3.2375,0,0
0.00044226,3.2375,0,0
0.00044994,3.2438,0,0
0.00044994,3.2438,0,0
0.0004601,3.25,0,0
0.0004601,3.25,0,0
0.00047327,3.2562,0,0
0.00047327,3.2562,0,0
0.00049009,3.2625,0,0
0.00049009,3.2625,0,0
0.00051104,3.2687,0,0
0.00051104,3.2687,0,0
0.00053687,3.275,0,0
0.00053687,3.275,0,0
0.00056814,3.2812,0,0
0.00056814,3.2812,0,0
0.00060562,3.2875,0,0
0.00060562,3.2875,0,0
0.00064999,3.2938,0,0
0.00064999,3.2938,0,0
0.00070179,3.3,0,0
0.00070179,3.3,0,0
0.00076175,3.3063,0,0
0.00076175,3.3063,0,0
0.00083021,3.3125,0,0
0.00083021,3.3125,0,0
0.00090761,3.3187,0,0
0.00090761,3.3187,0,0
0.00099421,3.325,0,0
0.00099421,3.325,0,0
0.00109,3.3312,0,0
0.00109,3.3312,0,0
0.0011949,3.3375,0,0
0.0011949,3.3375,0,0
0.0013085,3.3438,0,0
0.0013085,3.3438,0,0
0.0014301,3.35,0,0
0.0014301,3.35,0,0
0.0015592,3.3563,0,0
0.0015592,3.3563,0,0
0.0016945,3.3625,0,0
0.0016945,3.3625,0,0
0.001835,3.3688,0,0
0.001835,3.3688,0,0
0.001979,3.375,0,0
0.001979,3.375,0,0
0.0021248,3.3812,0,0
0.0021248,3.3812,0,0
0.0022709,3.3875,0,0
0.0022709,3.3875,0,0
0.0024149,3.3937,0,0
0.0024149,3.3937,0,0
0.002555,3.4,0,0
0.002555,3.4,0,0
0.0026888,3.4062,0,0
0.0026888,3.4062,0,0
0.002814,3.4125,0,0
0.002814,3.4125,0,0
0.0029284,3.4188,0,0
0.0029284,3.4188,0,0
0.0030297,3.425,0,0
0.0030297,3.425,0,0
0.0031155,3.4313,0,0
0.0031155,3.4313,0,0
0.0031836,3.4375,0,0
0.0031836,3.4375,0,0
0.0032323,3.4437,0,0
0.0032323,3.4437,0,0
0.0032597,3.45,0,0
0.0032597,3.45,0,0
0.0032644,3.4562,0,0
0.0032644,3.4562,0,0
0.0032455,3.4625,0,0
0.0032455,3.4625,0,0
0.0032023,3.4688,0,0
0.0032023,3.4688,0,0
0.003135,3.475,0,0
0.003135,3.475,0,0
0.0030443,3.4813,0,0
0.0030443,3.4813,0,0
0.0029313,3.4875,0,0
0.0029313,3.4875,0,0
0.0027981,3.4938,0,0
0.0027981,3.4938,0,0
0.0026473,3.5,0,0
0.0026473,3.5,0,0
0.0024821,3.5062,0,0
0.0024821,3.5062,0,0
0.0023059,3.5125,0,0
0.0023059,3.5125,0,0
0.0021226,3.5187,0,0
0.0021226,3.5187,0,0
0.001936,3.525,0,0
0.001936,3.525,0,0
0.0017497,3.5312,0,0
0.0017497,3.5312,0,0
0.0015672,3.5375,0,0
0.0015672,3.5375,0,0
0.0013914,3.5438,0,0
0.0013914,3.5438,0,0
0.0012246,3.55,0,0
0.0012246,3.55,0,0
0.0010688,3.5563,0,0
0.0010688,3.5563,0,0
0.00092508,3.5625,0,0
0.00092508,3.5625,0,0
0.00079421,3.5687,0,0
0.00079421,3.5687,0,0
0.00067651,3.575,0,0
0.00067651,3.575,0,0
0.00057174,3.5812,0,0
0.00057174,3.5812,0,0
0.00047954,3.5875,0,0
0.00047954,3.5875,0,0
0.00039912,3.5938,0,0
0.00039912,3.5938,0,0
0.0003297,3.6,0,0
0.0003297,3.6,0,0
0.00027037,3.6063,0,0
0.00027037,3.6063,0,0
0.00022002,3.6125,0,0
0.00022002,3.6125,0,0
0.00017776,3.6188,0,0
0.00017776,3.6188,0,0
0.00014252,3.625,0,0
0.00014252,3.625,0,0
0.0001134,3.6312,0,0
0.0001134,3.6312,0,0
8.9588e-05,3.6375,0,0
8.9588e-05,3.6375,0,0
7.022e-05,3.6437,0,0
7.022e-05,3.6437,0,0
5.4643e-05,3.65,0,0
5.4643e-05,3.65,0,0
4.2188e-05,3.6562,0,0
4.2188e-05,3.6562,0,0
3.2291e-05,3.6625,0,0
3.2291e-05,3.6625,0,0
2.4582e-05,3.6688,0,0
2.4582e-05,3.6688,0,0
1.8526e-05,3.675,0,0
1.8526e-05,3.675,0,0
1.39e-05,3.6813,0,0
1.39e-05,3.6813,0,0
1.0317e-05,3.6875,0,0
1.0317e-05,3.6875,0,0
7.5859e-06,3.6937,0,0
7.5859e-06,3.6937,0,0
5.5703e-06,3.7,0,0
5.5703e-06,3.7,0,0
4.0341e-06,3.7062,0,0
4.0341e-06,3.7062,0,0
2.9299e-06,3.7125,0,0
2.9299e-06,3.7125,0,0
2.0814e-06,3.7188,0,0
2.0814e-06,3.7188,0,0
1.4716e-06,3.725,0,0
1.4716e-06,3.725,0,0
1.0671e-06,3.7313,0,0
1.0671e-06,3.7313,0,0
7.371e-07,3.7375,0,0
7.371e-07,3.7375,0,0
5.3439e-07,3.7438,0,0
5.3439e-07,3.7438,0,0
3.5856e-07,3.75,0,0
3.5856e-07,3.75,0,0
2.3449e-07,3.7562,0,0
2.3449e-07,3.7562,0,0
1.858e-07,3.7625,0,0
1.858e-07,3.7625,0,0
1.2773e-07,3.7687,0,0
1.2773e-07,3.7687,0,0
1.0911e-07,3.775,0,0
1.0911e-07,3.775,0,0
7.5475e-08,3.7812,0,0
7.5475e-08,3.7812,0,0
3.4237e-08,3.7875,0,0
3.4237e-08,3.7875,0,0
5.1138e-08,3.7938,0,0
5.1138e-08,3.7938,0,0
2.7746e-08,3.8,0,0
2.7746e-08,3.8,0,0
5.3811e-08,3.8063,0,0
5.3811e-08,3.8063,0,0
3.1384e-08,3.8125,0,0
3.1384e-08,3.8125,0,0
1.0049e-08,3.8187,0,0
1.0049e-08,3.8187,0,0
3.8171e-08,3.825,0,0
3.8171e-08,3.825,0,0
1.8512e-08,3.8312,0,0
1.8512e-08,3.8312,0,0
3.7144e-08,3.8375,0,0
3.7144e-08,3.8375,0,0
2.71e-08,3.8438,0,0
2.71e-08,3.8438,0,0
5.719e-09,3.85,0,0
5.719e-09,3.85,0,0
3.3863e-08,3.8563,0,0
3.3863e-08,3.8563,0,0
1.5451e-08,3.8625,0,0
1.5451e-08,3.8625,0,0
4.7892e-08,3.8688,0,0
4.7892e-08,3.8688,0,0
2.0657e-08,3.875,0,0
2.0657e-08,3.875,0,0
8.3252e-09,3.8812,0,0
8.3252e-09,3.8812,0,0
3.9623e-08,3.8875,0,0
3.9623e-08,3.8875,0,0
1.9593e-08,3.8937,0,0
1.9593e-08,3.8937,0,0
4.2188e-08,3.9,0,0
4.2188e-08,3.9,0,0
2.7789e-08,3.9062,0,0
2.7789e-08,3.9062,0,0
3.9789e-09,3.9125,0,0
3.9789e-09,3.9125,0,0
2.7026e-08,3.9188,0,0
2.7026e-08,3.9188,0,0
1.7962e-08,3.925,0,0
1.7962e-08,3.925,0,0
3.7588e-08,3.9313,0,0
3.7588e-08,3.9313,0,0
2.2263e-08,3.9375,0,0
2.2263e-08,3.9375,0,0
1.2242e-08,3.9437,0,0
1.2242e-08,3.9437,0,0
3.1806e-08,3.95,0,0
3.1806e-08,3.95,0,0
1.794e-08,3.9562,0,0
1.794e-08,3.9562,0,0
4.31e-08,3.9625,0,0
4.31e-08,3.9625,0,0
2.9784e-08,3.9688,0,0
2.9784e-08,3.9688,0,0
1.6096e-08,3.975,0,0
1.6096e-08,3.975,0,0
2.4189e-08,3.9813,0,0
2.4189e-08,3.9813,0,0
2.1875e-08,3.9875,0,0
2.1875e-08,3.9875,0,0
3.3761e-08,3.9938,0,0
3.3761e-08,3.9938,0,0
2.8057e-08,4,0,0
2.8057e-08,4,0,0
1.0974e-08,4.0062,0,0
1.0974e-08,4.0062,0,0
5.4602e-10,4.0125,0,0
5.4602e-10,4.0125,0,0
4.8136e-08,4.0188,0,0
4.8136e-08,4.0188,0,0
2.9406e-08,4.025,0,0
2.9406e-08,4.025,0,0
2.5511e-08,4.0312,0,0
2.5511e-08,4.0312,0,0
2.387e-08,4.0375,0,0
2.387e-08,4.0375,0,0
1.1702e-08,4.0437,0,0
1.1702e-08,4.0437,0,0
6.7217e-08,4.05,0,0
6.7217e-08,4.05,0,0
5.4084e-08,4.0563,0,0
5.4084e-08,4.0563,0,0
3.5601e-08,4.0625,0,0
3.5601e-08,4.0625,0,0
2.8001e-08,4.0687,0,0
2.8001e-08,4.0687,0,0
2.6213e-09,4.075,0,0
2.6213e-09,4.075,0,0
4.9706e-08,4.0813,0,0
4.9706e-08,4.0813,0,0
2.8295e-08,4.0875,0,0
2.8295e-08,4.0875,0,0
1.372e-08,4.0938,0,0
1.372e-08,4.0938,0,0
6.3587e-09,4.1,0,0
6.3587e-09,4.1,0,0
-1.0546e-09,4.1062,0,0
-1.0546e-09,4.1062,0,0
4.9147e-08,4.1125,0,0
4.9147e-08,4.1125,0,0
4.1085e-08,4.1188,0,0
4.1085e-08,4.1188,0,0
2.4966e-08,4.125,0,0
2.4966e-08,4.125,0,0
1.5139e-08,4.1312,0,0
1.5139e-08,4.1312,0,0
-4.0348e-09,4.1375,0,0
-4.0348e-09,4.1375,0,0
4.4772e-08,4.1438,0,0
4.4772e-08,4.1438,0,0
3.3428e-08,4.15,0,0
3.3428e-08,4.15,0,0
2.4351e-08,4.1562,0,0
2.4351e-08,4.1562,0,0
1.6087e-08,4.1625,0,0
1.6087e-08,4.1625,0,0
-4.4423e-10,4.1687,0,0
-4.4423e-10,4.1687,0,0
4.2024e-08,4.175,0,0
4.2024e-08,4.175,0,0
3.283e-08,4.1813,0,0
3.283e-08,4.1813,0,0
2.4331e-08,4.1875,0,0
2.4331e-08,4.1875,0,0
1.4203e-08,4.1937,0,0
1.4203e-08,4.1937,0,0
7.3971e-09,4.2,0,0
7.3971e-09,4.2,0,0
4.6303e-08,4.2063,0,0
4.6303e-08,4.2063,0,0
3.7646e-08,4.2125,0,0
3.7646e-08,4.2125,0,0
2.3808e-08,4.2188,0,0
2.3808e-08,4.2188,0,0
1.6516e-08,4.225,0,0
1.6516e-08,4.225,0,0
4.9843e-09,4.2312,0,0
4.9843e-09,4.2312,0,0
4.4051e-08,4.2375,0,0
4.4051e-08,4.2375,0,0
3.5404e-08,4.2438,0,0
3.5404e-08,4.2438,0,0
2.6422e-08,4.25,0,0
2.6422e-08,4.25,0,0
1.3116e-08,4.2562,0,0
1.3116e-08,4.2562,0,0
6.2357e-09,4.2625,0,0
6.2357e-09,4.2625,0,0
4.3343e-08,4.2688,0,0
4.3343e-08,4.2688,0,0
3.5913e-08,4.275,0,0
3.5913e-08,4.275,0,0
2.8952e-08,4.2812,0,0
2.8952e-08,4.2812,0,0
1.7674e-08,4.2875,0,0
1.7674e-08,4.2875,0,0
4.5903e-09,4.2937,0,0
4.5903e-09,4.2937,0,0
4.7313e-08,4.3,0,0
4.7313e-08,4.3,0,0
3.723e-08,4.3063,0,0
3.723e-08,4.3063,0,0
2.4497e-08,4.3125,0,0
2.4497e-08,4.3125,0,0
1.8459e-08,4.3187,0,0
1.8459e-08,4.3187,0,0
5.9616e-09,4.325,0,0
5.9616e-09,4.325,0,0
4.2386e-08,4.3313,0,0
4.2386e-08,4.3313,0,0
3.6216e-08,4.3375,0,0
3.6216e-08,4.3375,0,0
2.7927e-08,4.3438,0,0
2.7927e-08,4.3438,0,0
1.8667e-08,4.35,0,0
1.8667e-08,4.35,0,0
9.4409e-09,4.3562,0,0
9.4409e-09,4.3562,0,0
4.6017e-08,4.3625,0,0
4.6017e-08,4.3625,0,0
3.9008e-08,4.3688,0,0
3.9008e-08,4.3688,0,0
2.6726e-08,4.375,0,0
2.6726e-08,4.375,0,0
1.7047e-08,4.3812,0,0
1.7047e-08,4.3812,0,0
1.0257e-08,4.3875,0,0
1.0257e-08,4.3875,0,0
4.2579e-08,4.3938,0,0
4.2579e-08,4.3938,0,0
3.4138e-08,4.4,0,0
3.4138e-08,4.4,0,0
2.8599e-08,4.4062,0,0
2.8599e-08,4.4062,0,0
1.824e-08,4.4125,0,0
1.824e-08,4.4125,0,0
1.0099e-08,4.4187,0,0
1.0099e-08,4.4187,0,0
4.5817e-08,4.425,0,0
4.5817e-08,4.425,0,0
3.2619e-08,4.4313,0,0
3.2619e-08,4.4313,0,0
2.704e-08,4.4375,0,0
2.704e-08,4.4375,0,0
2.0676e-08,4.4437,0,0
2.0676e-08,4.4437,0,0
1.2442e-08,4.45,0,0
1.2442e-08,4.45,0,0
4.201e-08,4.4563,0,0
4.201e-08,4.4563,0,0
3.3442e-08,4.4625,0,0
3.3442e-08,4.4625,0,0
2.6405e-08,4.4688,0,0
2.6405e-08,4.4688,0,0
1.9287e-08,4.475,0,0
1.9287e-08,4.475,0,0
1.0348e-08,4.4812,0,0
1.0348e-08,4.4812,0,0
4.4802e-08,4.4875,0,0
4.4802e-08,4.4875,0,0
3.3688e-08,4.4938,0,0
3.3688e-08,4.4938,0,0
2.9667e-08,4.5,0,0
2.9667e-08,4.5,0,0
2.3037e-08,4.5062,0,0
2.3037e-08,4.5062,0,0
1.1424e-08,4.5125,0,0
1.1424e-08,4.5125,0,0
4.5645e-08,4.5188,0,0
4.5645e-08,4.5188,0,0
3.8557e-08,4.525,0,0
3.8557e-08,4.525,0,0
2.607e-08,4.5312,0,0
2.607e-08,4.5312,0,0
2.0217e-08,4.5375,0,0
2.0217e-08,4.5375,0,0
1.0559e-08,4.5437,0,0
1.0559e-08,4.5437,0,0
4.6117e-08,4.55,0,0
4.6117e-08,4.55,0,0
3.4066e-08,4.5563,0,0
3.4066e-08,4.5563,0,0
3.0873e-08,4.5625,0,0
3.0873e-08,4.5625,0,0
1.8169e-08,4.5687,0,0
1.8169e-08,4.5687,0,0
1.4722e-08,4.575,0,0
1.4722e-08,4.575,0,0
4.5464e-08,4.5813,0,0
4.5464e-08,4.5813,0,0
3.4181e-08,4.5875,0,0
3.4181e-08,4.5875,0,0
2.8151e-08,4.5938,0,0
2.8151e-08,4.5938,0,0
2.3327e-08,4.6,0,0
2.3327e-08,4.6,0,0
1.5546e-08,4.6062,0,0
1.5546e-08,4.6062,0,0
4.296e-08,4.6125,0,0
4.296e-08,4.6125,0,0
3.8458e-08,4.6188,0,0
3.8458e-08,4.6188,0,0
3.2738e-08,4.625,0,0
3.2738e-08,4.625,0,0
2.1186e-08,4.6312,0,0
2.1186e-08,4.6312,0,0
1.3983e-08,4.6375,0,0
1.3983e-08,4.6375,0,0
4.0197e-08,4.6438,0,0
4.0197e-08,4.6438,0,0
3.4324e-08,4.65,0,0
3.4324e-08,4.65,0,0
3.288e-08,4.6562,0,0
3.288e-08,4.6562,0,0
2.3255e-08,4.6625,0,0
2.3255e-08,4.6625,0,0
1.5087e-08,4.6687,0,0
1.5087e-08,4.6687,0,0
4.3312e-08,4.675,0,0
4.3312e-08,4.675,0,0
3.6534e-08,4.6813,0,0
3.6534e-08,4.6813,0,0
2.9685e-08,4.6875,0,0
2.9685e-08,4.6875,0,0
2.453e-08,4.6937,0,0
2.453e-08,4.6937,0,0
1.5278e-08,4.7,0,0
1.5278e-08,4.7,0,0
4.2782e-08,4.7063,0,0
4.2782e-08,4.7063,0,0
3.7157e-08,4.7125,0,0
3.7157e-08,4.7125,0,0
3.18e-08,4.7188,0,0
3.18e-08,4.7188,0,0
2.0513e-08,4.725,0,0
2.0513e-08,4.725,0,0
1.9347e-08,4.7312,0,0
1.9347e-08,4.7312,0,0
4.5318e-08,4.7375,0,0
4.5318e-08,4.7375,0,0
3.7453e-08,4.7438,0,0
3.7453e-08,4.7438,0,0
2.7664e-08,4.75,0,0
2.7664e-08,4.75,0,0
2.4155e-08,4.7562,0,0
2.4155e-08,4.7562,0,0
2.0135e-08,4.7625,0,0
2.0135e-08,4.7625,0,0
4.6078e-08,4.7688,0,0
4.6078e-08,4.7688,0,0
3.4979e-08,4.775,0,0
3.4979e-08,4.775,0,0
3.221e-08,4.7812,0,0
3.221e-08,4.7812,0,0
2.3144e-08,4.7875,0,0
2.3144e-08,4.7875,0,0
1.9134e-08,4.7937,0,0
1.9134e-08,4.7937,0,0
4.181e-08,4.8,0,0
4.181e-08,4.8,0,0
3.6715e-08,4.8063,0,0
3.6715e-08,4.8063,0,0
2.9201e-08,4.8125,0,0
2.9201e-08,4.8125,0,0
2.6523e-08,4.8187,0,0
2.6523e-08,4.8187,0,0
2.0946e-08,4.825,0,0
2.0946e-08,4.825,0,0
4.0197e-08,4.8313,0,0
4.0197e-08,4.8313,0,0
3.4875e-08,4.8375,0,0
3.4875e-08,4.8375,0,0
3.2703e-08,4.8438,0,0
3.2703e-08,4.8438,0,0
2.5586e-08,4.85,0,0
2.5586e-08,4.85,0,0
2.0237e-08,4.8562,0,0
2.0237e-08,4.8562,0,0
4.3073e-08,4.8625,0,0
4.3073e-08,4.8625,0,0
3.4808e-08,4.8688,0,0
3.4808e-08,4.8688,0,0
2.9305e-08,4.875,0,0
2.9305e-08,4.875,0,0
2.5478e-08,4.8812,0,0
2.5478e-08,4.8812,0,0
1.8432e-08,4.8875,0,0
1.8432e-08,4.8875,0,0
4.076e-08,4.8938,0,0
4.076e-08,4.8938,0,0
3.443e-08,4.9,0,0
3.443e-08,4.9,0,0
3.2031e-08,4.9062,0,0
3.2031e-08,4.9062,0,0
2.4604e-08,4.9125,0,0
2.4604e-08,4.9125,0,0
2.173e-08,4.9187,0,0
2.173e-08,4.9187,0,0
3.9872e-08,4.925,0,0
3.9872e-08,4.925,0,0
3.7108e-08,4.9313,0,0
3.7108e-08,4.9313,0,0
2.9897e-08,4.9375,0,0
2.9897e-08,4.9375,0,0
2.7492e-08,4.9437,0,0
2.7492e-08,4.9437,0,0
2.0441e-08,4.95,0,0
2.0441e-08,4.95,0,0
4.2636e-08,4.9563,0,0
4.2636e-08,4.9563,0,0
3.4707e-08,4.9625,0,0
3.4707e-08,4.9625,0,0
3.0543e-08,4.9688,0,0
3.0543e-08,4.9688,0,0
2.7823e-08,4.975,0,0
2.7823e-08,4.975,0,0
2.0422e-08,4.9812,0,0
2.0422e-08,4.9812,0,0
4.1076e-08,4.9875,0,0
4.1076e-08,4.9875,0,0
2.4103e-08,4.9938,0,0
2.4103e-08,4.9938,0,0
-6.1096e-08,5,0,0


==> density_ref_sod_shock.txt <==
"rho","Points:0","Points:1","Points:2"
1.1809,0,0,0
1.1806,0.0003125,0,0
1.1806,0.0003125,0,0
1.1804,0.000625,0,0
1.1804,0.000625,0,0
1.1801,0.0009375,0,0
1.1801,0.0009375,0,0
1.1799,0.00125,0,0
1.1799,0.00125,0,0
1.1796,0.0015625,0,0
1.1796,0.0015625,0,0
1.1794,0.001875,0,0
1.1794,0.001875,0,0
1.1791,0.0021875,0,0
1.1791,0.0021875,0,0
1.1789,0.0025,0,0
1.1789,0.0025,0,0
1.1786,0.0028125,0,0
1.1786,0.0028125,0,0
1.1784,0.003125,0,0
1.1784,0.003125,0,0
1.1782,0.0034375,0,0
1.1782,0.0034375,0,0
1.1779,0.00375,0,0
1.1779,0.00375,0,0
1.1777,0.0040625,0,0
1.1777,0.0040625,0,0
1.1774,0.004375,0,0
1.1774,0.004375,0,0
1.1772,0.0046875,0,0
1.1772,0.0046875,0,0
1.1769,0.005,0,0
1.1769,0.005,0,0
1.1767,0.0053125,0,0
1.1767,0.0053125,0,0
1.1764,0.005625,0,0
1.1764,0.005625,0,0
1.1762,0.0059375,0,0
1.1762,0.0059375,0,0
1.1759,0.00625,0,0
1.1759,0.00625,0,0
1.1757,0.0065625,0,0
1.1757,0.0065625,0,0
1.1754,0.006875,0,0
1.1754,0.006875,0,0
1.1752,0.0071875,0,0
1.1752,0.0071875,0,0
1.1749,0.0075,0,0
1.1749,0.0075,0,0
1.1747,0.0078125,0,0
1.1747,0.0078125,0,0
1.1744,0.008125,0,0
1.1744,0.008125,0,0
1.1742,0.0084375,0,0
1.1742,0.0084375,0,0
1.174,0.00875,0,0
1.174,0.00875,0,0
1.1737,0.0090625,0,0
1.1737,0.0090625,0,0
1.1735,0.009375,0,0
1.1735,0.009375,0,0
1.1732,0.0096875,0,0
1.1732,0.0096875,0,0
1.173,0.01,0,0
1.173,0.01,0,0
1.1727,0.010313,0,0
1.1727,0.010313,0,0
1.1725,0.010625,0,0
1.1725,0.010625,0,0
1.1722,0.010937,0,0
1.1722,0.010937,0,0
1.172,0.01125,0,0
1.172,0.01125,0,0
1.1717,0.011563,0,0
1.1717,0.011563,0,0
1.1715,0.011875,0,0
1.1715,0.011875,0,0
1.1712,0.012187,0,0
1.1712,0.012187,0,0
1.171,0.0125,0,0
1.171,0.0125,0,0
1.1707,0.012812,0,0
1.1707,0.012812,0,0
1.1705,0.013125,0,0
1.1705,0.013125,0,0
1.1702,0.013438,0,0
1.1702,0.013438,0,0
1.17,0.01375,0,0
1.17,0.01375,0,0
1.1697,0.014062,0,0
1.1697,0.014062,0,0
1.1695,0.014375,0,0
1.1695,0.014375,0,0
1.1692,0.014687,0,0
1.1692,0.014687,0,0
1.169,0.015,0,0
1.169,0.015,0,0
1.1687,0.015313,0,0
1.1687,0.015313,0,0
1.1685,0.015625,0,0
1.1685,0.015625,0,0
1.1683,0.015937,0,0
1.1683,0.015937,0,0
1.168,0.01625,0,0
1.168,0.01625,0,0
1.1678,0.016562,0,0
1.1678,0.016562,0,0
1.1675,0.016875,0,0
1.1675,0.016875,0,0
1.1673,0.017188,0,0
1.1673,0.017188,0,0
1.167,0.0175,0,0
1.167,0.0175,0,0
1.1668,0.017812,0,0
1.1668,0.017812,0,0
1.1665,0.018125,0,0
1.1665,0.018125,0,0
1.1663,0.018437,0,0
1.1663,0.018437,0,0
1.166,0.01875,0,0
1.166,0.01875,0,0
1.1658,0.019063,0,0
1.1658,0.019063,0,0
1.1655,0.019375,0,0
1.1655,0.019375,0,0
1.1653,0.019687,0,0
1.1653,0.019687,0,0
1.165,0.02,0,0
1.165,0.02,0,0
1.1648,0.020312,0,0
1.1648,0.020312,0,0
1.1645,0.020625,0,0
1.1645,0.020625,0,0
1.1643,0.020938,0,0
1.1643,0.020938,0,0
1.164,0.02125,0,0
1.164,0.02125,0,0
1.1638,0.021562,0,0
1.1638,0.021562,0,0
1.1635,0.021875,0,0
1.1635,0.021875,0,0
1.1633,0.022187,0,0
1.1633,0.022187,0,0
1.163,0.0225,0,0
1.163,0.0225,0,0
1.1628,0.022813,0,0
1.1628,0.022813,0,0
1.1625,0.023125,0,0
1.1625,0.023125,0,0
1.1623,0.023438,0,0
1.1623,0.023438,0,0
1.162,0.02375,0,0
1.162,0.02375,0,0
1.1618,0.024062,0,0
1.1618,0.024062,0,0
1.1615,0.024375,0,0
1.1615,0.024375,0,0
1.1613,0.024688,0,0
1.1613,0.024688,0,0
1.161,0.025,0,0
1.161,0.025,0,0
1.1608,0.025313,0,0
1.1608,0.025313,0,0
1.1605,0.025625,0,0
1.1605,0.025625,0,0
1.1603,0.025937,0,0
1.1603,0.025937,0,0
1.16,0.02625,0,0
1.16,0.02625,0,0
1.1598,0.026563,0,0
1.1598,0.026563,0,0
1.1595,0.026875,0,0
1.1595,0.026875,0,0
1.1593,0.027188,0,0
1.1593,0.027188,0,0
1.159,0.0275,0,0
1.159,0.0275,0,0
1.1588,0.027812,0,0
1.1588,0.027812,0,0
1.1585,0.028125,0,0
1.1585,0.028125,0,0
1.1583,0.028438,0,0
1.1583,0.028438,0,0
1.158,0.02875,0,0
1.158,0.02875,0,0
1.1578,0.029063,0,0
1.1578,0.029063,0,0
1.1575,0.029375,0,0
1.1575,0.029375,0,0
1.1573,0.029687,0,0
1.1573,0.029687,0,0
1.157,0.03,0,0
1.157,0.03,0,0
1.1568,0.030313,0,0
1.1568,0.030313,0,0
1.1565,0.030625,0,0
1.1565,0.030625,0,0
1.1563,0.030938,0,0
1.1563,0.030938,0,0
1.156,0.03125,0,0
1.156,0.03125,0,0
1.1558,0.031562,0,0
1.1558,0.031562,0,0
1.1555,0.031875,0,0
1.1555,0.031875,0,0
1.1553,0.032187,0,0
1.1553,0.032187,0,0
1.155,0.0325,0,0
1.155,0.0325,0,0
1.1548,0.032812,0,0
1.1548,0.032812,0,0
1.1545,0.033125,0,0
1.1545,0.033125,0,0
1.1543,0.033438,0,0
1.1543,0.033438,0,0
1.154,0.03375,0,0
1.154,0.03375,0,0
1.1538,0.034063,0,0
1.1538,0.034063,0,0
1.1535,0.034375,0,0
1.1535,0.034375,0,0
1.1533,0.034688,0,0
1.1533,0.034688,0,0
1.153,0.035,0,0
1.153,0.035,0,0
1.1528,0.035312,0,0
1.1528,0.035312,0,0
1.1525,0.035625,0,0
1.1525,0.035625,0,0
1.1523,0.035937,0,0
1.1523,0.035937,0,0
1.152,0.03625,0,0
1.152,0.03625,0,0
1.1518,0.036562,0,0
1.1518,0.036562,0,0
1.1515,0.036875,0,0
1.1515,0.036875,0,0
1.1513,0.037188,0,0
1.1513,0.037188,0,0
1.151,0.0375,0,0
1.151,0.0375,0,0
1.1508,0.037813,0,0
1.1508,0.037813,0,0
1.1505,0.038125,0,0
1.1505,0.038125,0,0
1.1503,0.038438,0,0
1.1503,0.038438,0,0
1.15,0.03875,0,0
1.15,0.03875,0,0
1.1498,0.039062,0,0
1.1498,0.039062,0,0
1.1495,0.039375,0,0
1.1495,0.039375,0,0
1.1493,0.039687,0,0
1.1493,0.039687,0,0
1.149,0.04,0,0
1.149,0.04,0,0
1.1488,0.040312,0,0
1.1488,0.040312,0,0
1.1485,0.040625,0,0
1.1485,0.040625,0,0
1.1483,0.040937,0,0
1.1483,0.040937,0,0
1.148,0.04125,0,0
1.148,0.04125,0,0
1.1478,0.041563,0,0
1.1478,0.041563,0,0
1.1475,0.041875,0,0
1.1475,0.041875,0,0
1.1473,0.042188,0,0
1.1473,0.042188,0,0
1.147,0.0425,0,0
1.147,0.0425,0,0
1.1468,0.042813,0,0
1.1468,0.042813,0,0
1.1465,0.043125,0,0
1.1465,0.043125,0,0
1.1463,0.043437,0,0
1.1463,0.043437,0,0
1.146,0.04375,0,0
1.146,0.04375,0,0
1.1458,0.044062,0,0
1.1458,0.044062,0,0
1.1455,0.044375,0,0
1.1455,0.044375,0,0
1.1453,0.044687,0,0
1.1453,0.044687,0,0
1.145,0.045,0,0
1.145,0.045,0,0
1.1448,0.045313,0,0
1.1448,0.045313,0,0
1.1445,0.045625,0,0
1.1445,0.045625,0,0
1.1443,0.045938,0,0
1.1443,0.045938,0,0
1.144,0.04625,0,0
1.144,0.04625,0,0
1.1438,0.046563,0,0
1.1438,0.046563,0,0
1.1435,0.046875,0,0
1.1435,0.046875,0,0
1.1433,0.047187,0,0
1.1433,0.047187,0,0
1.143,0.0475,0,0
1.143,0.0475,0,0
1.1428,0.047812,0,0
1.1428,0.047812,0,0
1.1425,0.048125,0,0
1.1425,0.048125,0,0
1.1422,0.048437,0,0
1.1422,0.048437,0,0
1.142,0.04875,0,0
1.142,0.04875,0,0
1.1417,0.049063,0,0
1.1417,0.049063,0,0
1.1415,0.049375,0,0
1.1415,0.049375,0,0
1.1412,0.049688,0,0
1.1412,0.049688,0,0
1.141,0.05,0,0
1.141,0.05,0,0
1.1407,0.050313,0,0
1.1407,0.050313,0,0
1.1405,0.050625,0,0
1.1405,0.050625,0,0
1.1402,0.050937,0,0
1.1402,0.050937,0,0
1.14,0.05125,0,0
1.14,0.05125,0,0
1.1397,0.051562,0,0
1.1397,0.051562,0,0
1.1395,0.051875,0,0
1.1395,0.051875,0,0
1.1392,0.052187,0,0
1.1392,0.052187,0,0
1.139,0.0525,0,0
1.139,0.0525,0,0
1.1387,0.052813,0,0
1.1387,0.052813,0,0
1.1385,0.053125,0,0
1.1385,0.053125,0,0
1.1382,0.053438,0,0
1.1382,0.053438,0,0
1.138,0.05375,0,0
1.138,0.05375,0,0
1.1377,0.054063,0,0
1.1377,0.054063,0,0
1.1375,0.054375,0,0
1.1375,0.054375,0,0
1.1372,0.054688,0,0
1.1372,0.054688,0,0
1.137,0.055,0,0
1.137,0.055,0,0
1.1367,0.055312,0,0
1.1367,0.055312,0,0
1.1364,0.055625,0,0
1.1364,0.055625,0,0
1.1362,0.055937,0,0
1.1362,0.055937,0,0
1.1359,0.05625,0,0
1.1359,0.05625,0,0
1.1357,0.056562,0,0
1.1357,0.056562,0,0
1.1354,0.056875,0,0
1.1354,0.056875,0,0
1.1352,0.057188,0,0
1.1352,0.057188,0,0
1.1349,0.0575,0,0
1.1349,0.0575,0,0
1.1347,0.057813,0,0
1.1347,0.057813,0,0
1.1344,0.058125,0,0
1.1344,0.058125,0,0
1.1342,0.058438,0,0
1.1342,0.058438,0,0
1.1339,0.05875,0,0
1.1339,0.05875,0,0
1.1337,0.059062,0,0
1.1337,0.059062,0,0
1.1334,0.059375,0,0
1.1334,0.059375,0,0
1.1332,0.059687,0,0
1.1332,0.059687,0,0
1.1329,0.06,0,0
1.1329,0.06,0,0
1.1327,0.060312,0,0
1.1327,0.060312,0,0
1.1324,0.060625,0,0
1.1324,0.060625,0,0
1.1321,0.060938,0,0
1.1321,0.060938,0,0
1.1319,0.06125,0,0
1.1319,0.06125,0,0
1.1316,0.061563,0,0
1.1316,0.061563,0,0
1.1314,0.061875,0,0
1.1314,0.061875,0,0
1.1311,0.062188,0,0
1.1311,0.062188,0,0
1.1309,0.0625,0,0
1.1309,0.0625,0,0
1.1306,0.062812,0,0
1.1306,0.062812,0,0
1.1304,0.063125,0,0
1.1304,0.063125,0,0
1.1301,0.063437,0,0
1.1301,0.063437,0,0
1.1299,0.06375,0,0
1.1299,0.06375,0,0
1.1296,0.064062,0,0
1.1296,0.064062,0,0
1.1294,0.064375,0,0
1.1294,0.064375,0,0
1.1291,0.064687,0,0
1.1291,0.064687,0,0
1.1288,0.065,0,0
1.1288,0.065,0,0
1.1286,0.065312,0,0
1.1286,0.065312,0,0
1.1283,0.065625,0,0
1.1283,0.065625,0,0
1.1281,0.065937,0,0
1.1281,0.065937,0,0
1.1278,0.06625,0,0
1.1278,0.06625,0,0
1.1276,0.066563,0,0
1.1276,0.066563,0,0
1.1273,0.066875,0,0
1.1273,0.066875,0,0
1.1271,0.067188,0,0
1.1271,0.067188,0,0
1.1268,0.0675,0,0
1.1268,0.0675,0,0
1.1266,0.067813,0,0
1.1266,0.067813,0,0
1.1263,0.068125,0,0
1.1263,0.068125,0,0
1.1261,0.068438,0,0
1.1261,0.068438,0,0
1.1258,0.06875,0,0
1.1258,0.06875,0,0
1.1255,0.069063,0,0
1.1255,0.069063,0,0
1.1253,0.069375,0,0
1.1253,0.069375,0,0
1.125,0.069688,0,0
1.125,0.069688,0,0
1.1248,0.07,0,0
1.1248,0.07,0,0
1.1245,0.070312,0,0
1.1245,0.070312,0,0
1.1243,0.070625,0,0
1.1243,0.070625,0,0
1.124,0.070937,0,0
1.124,0.070937,0,0
1.1238,0.07125,0,0
1.1238,0.07125,0,0
1.1235,0.071562,0,0
1.1235,0.071562,0,0
1.1233,0.071875,0,0
1.1233,0.071875,0,0
1.123,0.072187,0,0
1.123,0.072187,0,0
1.1227,0.0725,0,0
1.1227,0.0725,0,0
1.1225,0.072812,0,0
1.1225,0.072812,0,0
1.1222,0.073125,0,0
1.1222,0.073125,0,0
1.122,0.073437,0,0
1.122,0.073437,0,0
1.1217,0.07375,0,0
1.1217,0.07375,0,0
1.1215,0.074062,0,0
1.1215,0.074062,0,0
1.1212,0.074375,0,0
1.1212,0.074375,0,0
1.121,0.074688,0,0
1.121,0.074688,0,0
1.1207,0.075,0,0
1.1207,0.075,0,0
1.1205,0.075313,0,0
1.1205,0.075313,0,0
1.1202,0.075625,0,0
1.1202,0.075625,0,0
1.1199,0.075938,0,0
1.1199,0.075938,0,0
1.1197,0.07625,0,0
1.1197,0.07625,0,0
1.1194,0.076563,0,0
1.1194,0.076563,0,0
1.1192,0.076875,0,0
1.1192,0.076875,0,0
1.1189,0.077188,0,0
1.1189,0.077188,0,0
1.1187,0.0775,0,0
1.1187,0.0775,0,0
1.1184,0.077813,0,0
1.1184,0.077813,0,0
1.1182,0.078125,0,0
1.1182,0.078125,0,0
1.1179,0.078437,0,0
1.1179,0.078437,0,0
1.1176,0.07875,0,0
1.1176,0.07875,0,0
1.1174,0.079062,0,0
1.1174,0.079062,0,0
1.1171,0.079375,0,0
1.1171,0.079375,0,0
1.1169,0.079687,0,0
1.1169,0.079687,0,0
1.1166,0.08,0,0
1.1166,0.08,0,0
1.1164,0.080312,0,0
1.1164,0.080312,0,0
1.1161,0.080625,0,0
1.1161,0.080625,0,0
1.1159,0.080937,0,0
1.1159,0.080937,0,0
1.1156,0.08125,0,0
1.1156,0.08125,0,0
1.1153,0.081562,0,0
1.1153,0.081562,0,0
1.1151,0.081875,0,0
1.1151,0.081875,0,0
1.1148,0.082188,0,0
1.1148,0.082188,0,0
1.1146,0.0825,0,0
1.1146,0.0825,0,0
1.1143,0.082813,0,0
1.1143,0.082813,0,0
1.1141,0.083125,0,0
1.1141,0.083125,0,0
1.1138,0.083438,0,0
1.1138,0.083438,0,0
1.1135,0.08375,0,0
1.1135,0.08375,0,0
1.1133,0.084063,0,0
1.1133,0.084063,0,0
1.113,0.084375,0,0
1.113,0.084375,0,0
1.1128,0.084688,0,0
1.1128,0.084688,0,0
1.1125,0.085,0,0
1.1125,0.085,0,0
1.1123,0.085313,0,0
1.1123,0.085313,0,0
1.112,0.085625,0,0
1.112,0.085625,0,0
1.1118,0.085938,0,0
1.1118,0.085938,0,0
1.1115,0.08625,0,0
1.1115,0.08625,0,0
1.1112,0.086562,0,0
1.1112,0.086562,0,0
1.111,0.086875,0,0
1.111,0.086875,0,0
1.1107,0.087187,0,0
1.1107,0.087187,0,0
1.1105,0.0875,0,0
1.1105,0.0875,0,0
1.1102,0.087812,0,0
1.1102,0.087812,0,0
1.11,0.088125,0,0
1.11,0.088125,0,0
1.1097,0.088437,0,0
1.1097,0.088437,0,0
1.1094,0.08875,0,0
1.1094,0.08875,0,0
1.1092,0.089062,0,0
1.1092,0.089062,0,0
1.1089,0.089375,0,0
1.1089,0.089375,0,0
1.1087,0.089687,0,0
1.1087,0.089687,0,0
1.1084,0.09,0,0
1.1084,0.09,0,0
1.1082,0.090313,0,0
1.1082,0.090313,0,0
1.1079,0.090625,0,0
1.1079,0.090625,0,0
1.1076,0.090938,0,0
1.1076,0.090938,0,0
1.1074,0.09125,0,0
1.1074,0.09125,0,0
1.1071,0.091563,0,0
1.1071,0.091563,0,0
1.1069,0.091875,0,0
1.1069,0.091875,0,0
1.1066,0.092188,0,0
1.1066,0.092188,0,0
1.1064,0.0925,0,0
1.1064,0.0925,0,0
1.1061,0.092813,0,0
1.1061,0.092813,0,0
1.1058,0.093125,0,0
1.1058,0.093125,0,0
1.1056,0.093438,0,0
1.1056,0.093438,0,0
1.1053,0.09375,0,0
1.1053,0.09375,0,0
1.1051,0.094062,0,0
1.1051,0.094062,0,0
1.1048,0.094375,0,0
1.1048,0.094375,0,0
1.1046,0.094687,0,0
1.1046,0.094687,0,0
1.1043,0.095,0,0
1.1043,0.095,0,0
1.104,0.095312,0,0
1.104,0.095312,0,0
1.1038,0.095625,0,0
1.1038,0.095625,0,0
1.1035,0.095937,0,0
1.1035,0.095937,0,0
1.1033,0.09625,0,0
1.1033,0.09625,0,0
1.103,0.096562,0,0
1.103,0.096562,0,0
1.1027,0.096875,0,0
1.1027,0.096875,0,0
1.1025,0.097187,0,0
1.1025,0.097187,0,0
1.1022,0.0975,0,0
1.1022,0.0975,0,0
1.102,0.097813,0,0
1.102,0.097813,0,0
1.1017,0.098125,0,0
1.1017,0.098125,0,0
1.1015,0.098438,0,0
1.1015,0.098438,0,0
1.1012,0.09875,0,0
1.1012,0.09875,0,0
1.1009,0.099063,0,0
1.1009,0.099063,0,0
1.1007,0.099375,0,0
1.1007,0.099375,0,0
1.1004,0.099688,0,0
1.1004,0.099688,0,0
1.1002,0.1,0,0
1.1002,0.1,0,0
1.0999,0.10031,0,0
1.0999,0.10031,0,0
1.0996,0.10063,0,0
1.0996,0.10063,0,0
1.0994,0.10094,0,0
1.0994,0.10094,0,0
1.0991,0.10125,0,0
1.0991,0.10125,0,0
1.0989,0.10156,0,0
1.0989,0.10156,0,0
1.0986,0.10187,0,0
1.0986,0.10187,0,0
1.0984,0.10219,0,0
1.0984,0.10219,0,0
1.0981,0.1025,0,0
1.0981,0.1025,0,0
1.0978,0.10281,0,0
1.0978,0.10281,0,0
1.0976,0.10312,0,0
1.0976,0.10312,0,0
1.0973,0.10344,0,0
1.0973,0.10344,0,0
1.0971,0.10375,0,0
1.0971,0.10375,0,0
1.0968,0.10406,0,0
1.0968,0.10406,0,0
1.0965,0.10437,0,0
1.0965,0.10437,0,0
1.0963,0.10469,0,0
1.0963,0.10469,0,0
1.096,0.105,0,0
1.096,0.105,0,0
1.0958,0.10531,0,0
1.0958,0.10531,0,0
1.0955,0.10563,0,0
1.0955,0.10563,0,0
1.0952,0.10594,0,0
1.0952,0.10594,0,0
1.095,0.10625,0,0
1.095,0.10625,0,0
1.0947,0.10656,0,0
1.0947,0.10656,0,0
1.0945,0.10688,0,0
1.0945,0.10688,0,0
1.0942,0.10719,0,0
1.0942,0.10719,0,0
1.0939,0.1075,0,0
1.0939,0.1075,0,0
1.0937,0.10781,0,0
1.0937,0.10781,0,0
1.0934,0.10813,0,0
1.0934,0.10813,0,0
1.0932,0.10844,0,0
1.0932,0.10844,0,0
1.0929,0.10875,0,0
1.0929,0.10875,0,0
1.0926,0.10906,0,0
1.0926,0.10906,0,0
1.0924,0.10938,0,0
1.0924,0.10938,0,0
1.0921,0.10969,0,0
1.0921,0.10969,0,0
1.0919,0.11,0,0
1.0919,0.11,0,0
1.0916,0.11031,0,0
1.0916,0.11031,0,0
1.0914,0.11062,0,0
1.0914,0.11062,0,0
1.0911,0.11094,0,0
1.0911,0.11094,0,0
1.0908,0.11125,0,0
1.0908,0.11125,0,0
1.0906,0.11156,0,0
1.0906,0.11156,0,0
1.0903,0.11187,0,0
1.0903,0.11187,0,0
1.09,0.11219,0,0
1.09,0.11219,0,0
1.0898,0.1125,0,0
1.0898,0.1125,0,0
1.0895,0.11281,0,0
1.0895,0.11281,0,0
1.0893,0.11312,0,0
1.0893,0.11312,0,0
1.089,0.11344,0,0
1.089,0.11344,0,0
1.0887,0.11375,0,0
1.0887,0.11375,0,0
1.0885,0.11406,0,0
1.0885,0.11406,0,0
1.0882,0.11438,0,0
1.0882,0.11438,0,0
1.088,0.11469,0,0
1.088,0.11469,0,0
1.0877,0.115,0,0
1.0877,0.115,0,0
1.0874,0.11531,0,0
1.0874,0.11531,0,0
1.0872,0.11563,0,0
1.0872,0.11563,0,0
1.0869,0.11594,0,0
1.0869,0.11594,0,0
1.0867,0.11625,0,0
1.0867,0.11625,0,0
1.0864,0.11656,0,0
1.0864,0.11656,0,0
1.0861,0.11688,0,0
1.0861,0.11688,0,0
1.0859,0.11719,0,0
1.0859,0.11719,0,0
1.0856,0.1175,0,0
1.0856,0.1175,0,0
1.0854,0.11781,0,0
1.0854,0.11781,0,0
1.0851,0.11812,0,0
1.0851,0.11812,0,0
1.0848,0.11844,0,0
1.0848,0.11844,0,0
1.0846,0.11875,0,0
1.0846,0.11875,0,0
1.0843,0.11906,0,0
1.0843,0.11906,0,0
1.0841,0.11937,0,0
1.0841,0.11937,0,0
1.0838,0.11969,0,0
1.0838,0.11969,0,0
1.0835,0.12,0,0
1.0835,0.12,0,0
1.0833,0.12031,0,0
1.0833,0.12031,0,0
1.083,0.12062,0,0
1.083,0.12062,0,0
1.0827,0.12094,0,0
1.0827,0.12094,0,0
1.0825,0.12125,0,0
1.0825,0.12125,0,0
1.0822,0.12156,0,0
1.0822,0.12156,0,0
1.082,0.12188,0,0
1.082,0.12188,0,0
1.0817,0.12219,0,0
1.0817,0.12219,0,0
1.0814,0.1225,0,0
1.0814,0.1225,0,0
1.0812,0.12281,0,0
1.0812,0.12281,0,0
1.0809,0.12313,0,0
1.0809,0.12313,0,0
1.0806,0.12344,0,0
1.0806,0.12344,0,0
1.0804,0.12375,0,0
1.0804,0.12375,0,0
1.0801,0.12406,0,0
1.0801,0.12406,0,0
1.0799,0.12438,0,0
1.0799,0.12438,0,0
1.0796,0.12469,0,0
1.0796,0.12469,0,0
1.0793,0.125,0,0
1.0793,0.125,0,0
1.0791,0.12531,0,0
1.0791,0.12531,0,0
1.0788,0.12562,0,0
1.0788,0.12562,0,0
1.0786,0.12594,0,0
1.0786,0.12594,0,0
1.0783,0.12625,0,0
1.0783,0.12625,0,0
1.078,0.12656,0,0
1.078,0.12656,0,0
1.0778,0.12687,0,0
1.0778,0.12687,0,0
1.0775,0.12719,0,0
1.0775,0.12719,0,0
1.0772,0.1275,0,0
1.0772,0.1275,0,0
1.077,0.12781,0,0
1.077,0.12781,0,0
1.0767,0.12812,0,0
1.0767,0.12812,0,0
1.0765,0.12844,0,0
1.0765,0.12844,0,0
1.0762,0.12875,0,0
1.0762,0.12875,0,0
1.0759,0.12906,0,0
1.0759,0.12906,0,0
1.0757,0.12937,0,0
1.0757,0.12937,0,0
1.0754,0.12969,0,0
1.0754,0.12969,0,0
1.0751,0.13,0,0
1.0751,0.13,0,0
1.0749,0.13031,0,0
1.0749,0.13031,0,0
1.0746,0.13062,0,0
1.0746,0.13062,0,0
1.0744,0.13094,0,0
1.0744,0.13094,0,0
1.0741,0.13125,0,0
1.0741,0.13125,0,0
1.0738,0.13156,0,0
1.0738,0.13156,0,0
1.0735,0.13187,0,0
1.0735,0.13187,0,0
1.0733,0.13219,0,0
1.0733,0.13219,0,0
1.073,0.1325,0,0
1.073,0.1325,0,0
1.0728,0.13281,0,0
1.0728,0.13281,0,0
1.0725,0.13313,0,0
1.0725,0.13313,0,0
1.0723,0.13344,0,0
1.0723,0.13344,0,0
1.072,0.13375,0,0
1.072,0.13375,0,0
1.0717,0.13406,0,0
1.0717,0.13406,0,0
1.0714,0.13438,0,0
1.0714,0.13438,0,0
1.0712,0.13469,0,0
1.0712,0.13469,0,0
1.0709,0.135,0,0
1.0709,0.135,0,0
1.0707,0.13531,0,0
1.0707,0.13531,0,0
1.0703,0.13563,0,0
1.0703,0.13563,0,0
1.0702,0.13594,0,0
1.0702,0.13594,0,0
1.0698,0.13625,0,0
1.0698,0.13625,0,0
1.0697,0.13656,0,0
1.0697,0.13656,0,0
1.0693,0.13688,0,0
1.0693,0.13688,0,0
1.0691,0.13719,0,0
1.0691,0.13719,0,0
1.0687,0.1375,0,0
1.0687,0.1375,0,0
1.0686,0.13781,0,0
1.0686,0.13781,0,0
1.0682,0.13813,0,0
1.0682,0.13813,0,0
1.0681,0.13844,0,0
1.0681,0.13844,0,0
1.0677,0.13875,0,0
1.0677,0.13875,0,0
1.0676,0.13906,0,0
1.0676,0.13906,0,0
1.0672,0.13938,0,0
1.0672,0.13938,0,0
1.067,0.13969,0,0
1.067,0.13969,0,0
1.0666,0.14,0,0
1.0666,0.14,0,0
1.0665,0.14031,0,0
1.0665,0.14031,0,0
1.0661,0.14062,0,0
1.0661,0.14062,0,0
1.066,0.14094,0,0
1.066,0.14094,0,0
1.0656,0.14125,0,0
1.0656,0.14125,0,0
1.0654,0.14156,0,0
1.0654,0.14156,0,0
1.0651,0.14187,0,0
1.0651,0.14187,0,0
1.0649,0.14219,0,0
1.0649,0.14219,0,0
1.0645,0.1425,0,0
1.0645,0.1425,0,0
1.0643,0.14281,0,0
1.0643,0.14281,0,0
1.064,0.14312,0,0
1.064,0.14312,0,0
1.0638,0.14344,0,0
1.0638,0.14344,0,0
1.0635,0.14375,0,0
1.0635,0.14375,0,0
1.0632,0.14406,0,0
1.0632,0.14406,0,0
1.063,0.14437,0,0
1.063,0.14437,0,0
1.0627,0.14469,0,0
1.0627,0.14469,0,0
1.0625,0.145,0,0
1.0625,0.145,0,0
1.0622,0.14531,0,0
1.0622,0.14531,0,0
1.062,0.14562,0,0
1.062,0.14562,0,0
1.0616,0.14594,0,0
1.0616,0.14594,0,0
1.0614,0.14625,0,0
1.0614,0.14625,0,0
1.0611,0.14656,0,0
1.0611,0.14656,0,0
1.0609,0.14687,0,0
1.0609,0.14687,0,0
1.0606,0.14719,0,0
1.0606,0.14719,0,0
1.0604,0.1475,0,0
1.0604,0.1475,0,0
1.06,0.14781,0,0
1.06,0.14781,0,0
1.0598,0.14812,0,0
1.0598,0.14812,0,0
1.0595,0.14844,0,0
1.0595,0.14844,0,0
1.0593,0.14875,0,0
1.0593,0.14875,0,0
1.059,0.14906,0,0
1.059,0.14906,0,0
1.0587,0.14938,0,0
1.0587,0.14938,0,0
1.0585,0.14969,0,0
1.0585,0.14969,0,0
1.0582,0.15,0,0
1.0582,0.15,0,0
1.0579,0.15031,0,0
1.0579,0.15031,0,0
1.0577,0.15063,0,0
1.0577,0.15063,0,0
1.0574,0.15094,0,0
1.0574,0.15094,0,0
1.0572,0.15125,0,0
1.0572,0.15125,0,0
1.0568,0.15156,0,0
1.0568,0.15156,0,0
1.0566,0.15188,0,0
1.0566,0.15188,0,0
1.0563,0.15219,0,0
1.0563,0.15219,0,0
1.0561,0.1525,0,0
1.0561,0.1525,0,0
1.0557,0.15281,0,0
1.0557,0.15281,0,0
1.0556,0.15313,0,0
1.0556,0.15313,0,0
1.0552,0.15344,0,0
1.0552,0.15344,0,0
1.0551,0.15375,0,0
1.0551,0.15375,0,0
1.0546,0.15406,0,0
1.0546,0.15406,0,0
1.0545,0.15438,0,0
1.0545,0.15438,0,0
1.0541,0.15469,0,0
1.0541,0.15469,0,0
1.054,0.155,0,0
1.054,0.155,0,0
1.0536,0.15531,0,0
1.0536,0.15531,0,0
1.0535,0.15563,0,0
1.0535,0.15563,0,0
1.0531,0.15594,0,0
1.0531,0.15594,0,0
1.0529,0.15625,0,0
1.0529,0.15625,0,0
1.0525,0.15656,0,0
1.0525,0.15656,0,0
1.0524,0.15687,0,0
1.0524,0.15687,0,0
1.052,0.15719,0,0
1.052,0.15719,0,0
1.0518,0.1575,0,0
1.0518,0.1575,0,0
1.0515,0.15781,0,0
1.0515,0.15781,0,0
1.0513,0.15812,0,0
1.0513,0.15812,0,0
1.051,0.15844,0,0
1.051,0.15844,0,0
1.0507,0.15875,0,0
1.0507,0.15875,0,0
1.0505,0.15906,0,0
1.0505,0.15906,0,0
1.0502,0.15937,0,0
1.0502,0.15937,0,0
1.0499,0.15969,0,0
1.0499,0.15969,0,0
1.0497,0.16,0,0
1.0497,0.16,0,0
1.0494,0.16031,0,0
1.0494,0.16031,0,0
1.0491,0.16062,0,0
1.0491,0.16062,0,0
1.0488,0.16094,0,0
1.0488,0.16094,0,0
1.0486,0.16125,0,0
1.0486,0.16125,0,0
1.0482,0.16156,0,0
1.0482,0.16156,0,0
1.0481,0.16187,0,0
1.0481,0.16187,0,0
1.0477,0.16219,0,0
1.0477,0.16219,0,0
1.0476,0.1625,0,0
1.0476,0.1625,0,0
1.0471,0.16281,0,0
1.0471,0.16281,0,0
1.047,0.16312,0,0
1.047,0.16312,0,0
1.0466,0.16344,0,0
1.0466,0.16344,0,0
1.0465,0.16375,0,0
1.0465,0.16375,0,0
1.0461,0.16406,0,0
1.0461,0.16406,0,0
1.0459,0.16438,0,0
1.0459,0.16438,0,0
1.0456,0.16469,0,0
1.0456,0.16469,0,0
1.0454,0.165,0,0
1.0454,0.165,0,0
1.0451,0.16531,0,0
1.0451,0.16531,0,0
1.0448,0.16563,0,0
1.0448,0.16563,0,0
1.0445,0.16594,0,0
1.0445,0.16594,0,0
1.0443,0.16625,0,0
1.0443,0.16625,0,0
1.044,0.16656,0,0
1.044,0.16656,0,0
1.0437,0.16688,0,0
1.0437,0.16688,0,0
1.0434,0.16719,0,0
1.0434,0.16719,0,0
1.0432,0.1675,0,0
1.0432,0.1675,0,0
1.0429,0.16781,0,0
1.0429,0.16781,0,0
1.0427,0.16813,0,0
1.0427,0.16813,0,0
1.0423,0.16844,0,0
1.0423,0.16844,0,0
1.0422,0.16875,0,0
1.0422,0.16875,0,0
1.0418,0.16906,0,0
1.0418,0.16906,0,0
1.0416,0.16938,0,0
1.0416,0.16938,0,0
1.0412,0.16969,0,0
1.0412,0.16969,0,0
1.0411,0.17,0,0
1.0411,0.17,0,0
1.0407,0.17031,0,0
1.0407,0.17031,0,0
1.0405,0.17063,0,0
1.0405,0.17063,0,0
1.0402,0.17094,0,0
1.0402,0.17094,0,0
1.0399,0.17125,0,0
1.0399,0.17125,0,0
1.0397,0.17156,0,0
1.0397,0.17156,0,0
1.0394,0.17188,0,0
1.0394,0.17188,0,0
1.0392,0.17219,0,0
1.0392,0.17219,0,0
1.0388,0.1725,0,0
1.0388,0.1725,0,0
1.0386,0.17281,0,0
1.0386,0.17281,0,0
1.0383,0.17312,0,0
1.0383,0.17312,0,0
1.0381,0.17344,0,0
1.0381,0.17344,0,0
1.0378,0.17375,0,0
1.0378,0.17375,0,0
1.0375,0.17406,0,0
1.0375,0.17406,0,0
1.0372,0.17437,0,0
1.0372,0.17437,0,0
1.037,0.17469,0,0
1.037,0.17469,0,0
1.0367,0.175,0,0
1.0367,0.175,0,0
1.0365,0.17531,0,0
1.0365,0.17531,0,0
1.0361,0.17562,0,0
1.0361,0.17562,0,0
1.0359,0.17594,0,0
1.0359,0.17594,0,0
1.0356,0.17625,0,0
1.0356,0.17625,0,0
1.0354,0.17656,0,0
1.0354,0.17656,0,0
1.035,0.17687,0,0
1.035,0.17687,0,0
1.0349,0.17719,0,0
1.0349,0.17719,0,0
1.0344,0.1775,0,0
1.0344,0.1775,0,0
1.0344,0.17781,0,0
1.0344,0.17781,0,0
1.0339,0.17812,0,0
1.0339,0.17812,0,0
1.0338,0.17844,0,0
1.0338,0.17844,0,0
1.0334,0.17875,0,0
1.0334,0.17875,0,0
1.0332,0.17906,0,0
1.0332,0.17906,0,0
1.0329,0.17937,0,0
1.0329,0.17937,0,0
1.0327,0.17969,0,0
1.0327,0.17969,0,0
1.0323,0.18,0,0
1.0323,0.18,0,0
1.0321,0.18031,0,0
1.0321,0.18031,0,0
1.0318,0.18063,0,0
1.0318,0.18063,0,0
1.0316,0.18094,0,0
1.0316,0.18094,0,0
1.0312,0.18125,0,0
1.0312,0.18125,0,0
1.031,0.18156,0,0
1.031,0.18156,0,0
1.0307,0.18188,0,0
1.0307,0.18188,0,0
1.0305,0.18219,0,0
1.0305,0.18219,0,0
1.0301,0.1825,0,0
1.0301,0.1825,0,0
1.03,0.18281,0,0
1.03,0.18281,0,0
1.0296,0.18313,0,0
1.0296,0.18313,0,0
1.0294,0.18344,0,0
1.0294,0.18344,0,0
1.0291,0.18375,0,0
1.0291,0.18375,0,0
1.0289,0.18406,0,0
1.0289,0.18406,0,0
1.0285,0.18438,0,0
1.0285,0.18438,0,0
1.0283,0.18469,0,0
1.0283,0.18469,0,0
1.028,0.185,0,0
1.028,0.185,0,0
1.0278,0.18531,0,0
1.0278,0.18531,0,0
1.0274,0.18563,0,0
1.0274,0.18563,0,0
1.0272,0.18594,0,0
1.0272,0.18594,0,0
1.0269,0.18625,0,0
1.0269,0.18625,0,0
1.0267,0.18656,0,0
1.0267,0.18656,0,0
1.0263,0.18688,0,0
1.0263,0.18688,0,0
1.0262,0.18719,0,0
1.0262,0.18719,0,0
1.0257,0.1875,0,0
1.0257,0.1875,0,0
1.0256,0.18781,0,0
1.0256,0.18781,0,0
1.0252,0.18812,0,0
1.0252,0.18812,0,0
1.0251,0.18844,0,0
1.0251,0.18844,0,0
1.0247,0.18875,0,0
1.0247,0.18875,0,0
1.0245,0.18906,0,0
1.0245,0.18906,0,0
1.0241,0.18937,0,0
1.0241,0.18937,0,0
1.0239,0.18969,0,0
1.0239,0.18969,0,0
1.0236,0.19,0,0
1.0236,0.19,0,0
1.0234,0.19031,0,0
1.0234,0.19031,0,0
1.0231,0.19062,0,0
1.0231,0.19062,0,0
1.0228,0.19094,0,0
1.0228,0.19094,0,0
1.0225,0.19125,0,0
1.0225,0.19125,0,0
1.0223,0.19156,0,0
1.0223,0.19156,0,0
1.0219,0.19187,0,0
1.0219,0.19187,0,0
1.0218,0.19219,0,0
1.0218,0.19219,0,0
1.0214,0.1925,0,0
1.0214,0.1925,0,0
1.0212,0.19281,0,0
1.0212,0.19281,0,0
1.0208,0.19312,0,0
1.0208,0.19312,0,0
1.0207,0.19344,0,0
1.0207,0.19344,0,0
1.0203,0.19375,0,0
1.0203,0.19375,0,0
1.0201,0.19406,0,0
1.0201,0.19406,0,0
1.0197,0.19437,0,0
1.0197,0.19437,0,0
1.0195,0.19469,0,0
1.0195,0.19469,0,0
1.0192,0.195,0,0
1.0192,0.195,0,0
1.019,0.19531,0,0
1.019,0.19531,0,0
1.0186,0.19563,0,0
1.0186,0.19563,0,0
1.0185,0.19594,0,0
1.0185,0.19594,0,0
1.0181,0.19625,0,0
1.0181,0.19625,0,0
1.0179,0.19656,0,0
1.0179,0.19656,0,0
1.0175,0.19688,0,0
1.0175,0.19688,0,0
1.0174,0.19719,0,0
1.0174,0.19719,0,0
1.017,0.1975,0,0
1.017,0.1975,0,0
1.0168,0.19781,0,0
1.0168,0.19781,0,0
1.0164,0.19813,0,0
1.0164,0.19813,0,0
1.0162,0.19844,0,0
1.0162,0.19844,0,0
1.0159,0.19875,0,0
1.0159,0.19875,0,0
1.0157,0.19906,0,0
1.0157,0.19906,0,0
1.0153,0.19938,0,0
1.0153,0.19938,0,0
1.0152,0.19969,0,0
1.0152,0.19969,0,0
1.0148,0.2,0,0
1.0148,0.2,0,0
1.0146,0.20031,0,0
1.0146,0.20031,0,0
1.0142,0.20063,0,0
1.0142,0.20063,0,0
1.014,0.20094,0,0
1.014,0.20094,0,0
1.0137,0.20125,0,0
1.0137,0.20125,0,0
1.0135,0.20156,0,0
1.0135,0.20156,0,0
1.0131,0.20188,0,0
1.0131,0.20188,0,0
1.0129,0.20219,0,0
1.0129,0.20219,0,0
1.0126,0.2025,0,0
1.0126,0.2025,0,0
1.0124,0.20281,0,0
1.0124,0.20281,0,0
1.012,0.20312,0,0
1.012,0.20312,0,0
1.0118,0.20344,0,0
1.0118,0.20344,0,0
1.0115,0.20375,0,0
1.0115,0.20375,0,0
1.0113,0.20406,0,0
1.0113,0.20406,0,0
1.0109,0.20437,0,0
1.0109,0.20437,0,0
1.0107,0.20469,0,0
1.0107,0.20469,0,0
1.0103,0.205,0,0
1.0103,0.205,0,0
1.0102,0.20531,0,0
1.0102,0.20531,0,0
1.0098,0.20562,0,0
1.0098,0.20562,0,0
1.0096,0.20594,0,0
1.0096,0.20594,0,0
1.0093,0.20625,0,0
1.0093,0.20625,0,0
1.0091,0.20656,0,0
1.0091,0.20656,0,0
1.0087,0.20687,0,0
1.0087,0.20687,0,0
1.0085,0.20719,0,0
1.0085,0.20719,0,0
1.0081,0.2075,0,0
1.0081,0.2075,0,0
1.0079,0.20781,0,0
1.0079,0.20781,0,0
1.0076,0.20812,0,0
1.0076,0.20812,0,0
1.0074,0.20844,0,0
1.0074,0.20844,0,0
1.007,0.20875,0,0
1.007,0.20875,0,0
1.0068,0.20906,0,0
1.0068,0.20906,0,0
1.0064,0.20937,0,0
1.0064,0.20937,0,0
1.0062,0.20969,0,0
1.0062,0.20969,0,0
1.0059,0.21,0,0
1.0059,0.21,0,0
1.0057,0.21031,0,0
1.0057,0.21031,0,0
1.0054,0.21062,0,0
1.0054,0.21062,0,0
1.0052,0.21094,0,0
1.0052,0.21094,0,0
1.0048,0.21125,0,0
1.0048,0.21125,0,0
1.0046,0.21156,0,0
1.0046,0.21156,0,0
1.0042,0.21188,0,0
1.0042,0.21188,0,0
1.004,0.21219,0,0
1.004,0.21219,0,0
1.0036,0.2125,0,0
1.0036,0.2125,0,0
1.0035,0.21281,0,0
1.0035,0.21281,0,0
1.0031,0.21313,0,0
1.0031,0.21313,0,0
1.003,0.21344,0,0
1.003,0.21344,0,0
1.0026,0.21375,0,0
1.0026,0.21375,0,0
1.0024,0.21406,0,0
1.0024,0.21406,0,0
1.0021,0.21438,0,0
1.0021,0.21438,0,0
1.0018,0.21469,0,0
1.0018,0.21469,0,0
1.0014,0.215,0,0
1.0014,0.215,0,0
1.0011,0.21531,0,0
1.0011,0.21531,0,0
1.0008,0.21563,0,0
1.0008,0.21563,0,0
1.0006,0.21594,0,0
1.0006,0.21594,0,0
1.0003,0.21625,0,0
1.0003,0.21625,0,0
1.0003,0.21656,0,0
1.0003,0.21656,0,0
1.0001,0.21688,0,0
1.0001,0.21688,0,0
1.0001,0.21719,0,0
1.0001,0.21719,0,0
0.99997,0.2175,0,0
0.99997,0.2175,0,0
1,0.21781,0,0
1,0.21781,0,0
0.99996,0.21813,0,0
0.99996,0.21813,0,0
1,0.21844,0,0
1,0.21844,0,0
0.99996,0.21875,0,0
0.99996,0.21875,0,0
1,0.21906,0,0
1,0.21906,0,0
0.99997,0.21937,0,0
0.99997,0.21937,0,0
1,0.21969,0,0
1,0.21969,0,0
0.99998,0.22,0,0
0.99998,0.22,0,0
1,0.22031,0,0
1,0.22031,0,0
0.99999,0.22062,0,0
0.99999,0.22062,0,0
1,0.22094,0,0
1,0.22094,0,0
0.99999,0.22125,0,0
0.99999,0.22125,0,0
1,0.22156,0,0
1,0.22156,0,0
0.99999,0.22187,0,0
0.99999,0.22187,0,0
1,0.22219,0,0
1,0.22219,0,0
0.99998,0.2225,0,0
0.99998,0.2225,0,0
1,0.22281,0,0
1,0.22281,0,0
0.99998,0.22312,0,0
0.99998,0.22312,0,0
1,0.22344,0,0
1,0.22344,0,0
0.99998,0.22375,0,0
0.99998,0.22375,0,0
1,0.22406,0,0
1,0.22406,0,0
0.99998,0.22437,0,0
0.99998,0.22437,0,0
1,0.22469,0,0
1,0.22469,0,0
0.99998,0.225,0,0
0.99998,0.225,0,0
1,0.22531,0,0
1,0.22531,0,0
0.99998,0.22562,0,0
0.99998,0.22562,0,0
1,0.22594,0,0
1,0.22594,0,0
0.99998,0.22625,0,0
0.99998,0.22625,0,0
1,0.22656,0,0
1,0.22656,0,0
0.99998,0.22688,0,0
0.99998,0.22688,0,0
1,0.22719,0,0
1,0.22719,0,0
0.99998,0.2275,0,0
0.99998,0.2275,0,0
1,0.22781,0,0
1,0.22781,0,0
0.99998,0.22813,0,0
0.99998,0.22813,0,0
1,0.22844,0,0
1,0.22844,0,0
0.99999,0.22875,0,0
0.99999,0.22875,0,0
1,0.22906,0,0
1,0.22906,0,0
0.99999,0.22938,0,0
0.99999,0.22938,0,0
1,0.22969,0,0
1,0.22969,0,0
0.99999,0.23,0,0
0.99999,0.23,0,0
1,0.23031,0,0
1,0.23031,0,0
1,0.23063,0,0
1,0.23063,0,0
1,0.23094,0,0
1,0.23094,0,0
1,0.23125,0,0
1,0.23125,0,0
1,0.23156,0,0
1,0.23156,0,0
1,0.23188,0,0
1,0.23188,0,0
1,0.23219,0,0
1,0.23219,0,0
1,0.2325,0,0
1,0.2325,0,0
1,0.23281,0,0
1,0.23281,0,0
1,0.23313,0,0
1,0.23313,0,0
0.99999,0.23344,0,0
0.99999,0.23344,0,0
1,0.23375,0,0
1,0.23375,0,0
0.99998,0.23406,0,0
0.99998,0.23406,0,0
1,0.23438,0,0
1,0.23438,0,0
0.99998,0.23469,0,0
0.99998,0.23469,0,0
1,0.235,0,0
1,0.235,0,0
0.99998,0.23531,0,0
0.99998,0.23531,0,0
1,0.23562,0,0
1,0.23562,0,0
1,0.23594,0,0
1,0.23594,0,0
1,0.23625,0,0
1,0.23625,0,0
1,0.23656,0,0
1,0.23656,0,0
1,0.23687,0,0
1,0.23687,0,0
1,0.23719,0,0
1,0.23719,0,0
1,0.2375,0,0
1,0.2375,0,0
0.99999,0.23781,0,0
0.99999,0.23781,0,0
1,0.23812,0,0
1,0.23812,0,0
0.99998,0.23844,0,0
0.99998,0.23844,0,0
1.0001,0.23875,0,0
1.0001,0.23875,0,0
0.99996,0.23906,0,0
0.99996,0.23906,0,0
1,0.23937,0,0
1,0.23937,0,0
0.99992,0.23969,0,0
0.99992,0.23969,0,0
0.99991,0.24,0,0
0.99991,0.24,0,0
0.9998,0.24031,0,0
0.9998,0.24031,0,0
0.99967,0.24062,0,0
0.99967,0.24062,0,0
0.99953,0.24094,0,0
0.99953,0.24094,0,0
0.99927,0.24125,0,0
0.99927,0.24125,0,0
0.99904,0.24156,0,0
0.99904,0.24156,0,0
0.99867,0.24187,0,0
0.99867,0.24187,0,0
0.99826,0.24219,0,0
0.99826,0.24219,0,0
0.99779,0.2425,0,0
0.99779,0.2425,0,0
0.99714,0.24281,0,0
0.99714,0.24281,0,0
0.99657,0.24313,0,0
0.99657,0.24313,0,0
0.99571,0.24344,0,0
0.99571,0.24344,0,0
0.99499,0.24375,0,0
0.99499,0.24375,0,0
0.99402,0.24406,0,0
0.99402,0.24406,0,0
0.99314,0.24438,0,0
0.99314,0.24438,0,0
0.99215,0.24469,0,0
0.99215,0.24469,0,0
0.99114,0.245,0,0
0.99114,0.245,0,0
0.99016,0.24531,0,0
0.99016,0.24531,0,0
0.98913,0.24563,0,0
0.98913,0.24563,0,0
0.98812,0.24594,0,0
0.98812,0.24594,0,0
0.98714,0.24625,0,0
0.98714,0.24625,0,0
0.98607,0.24656,0,0
0.98607,0.24656,0,0
0.98514,0.24688,0,0
0.98514,0.24688,0,0
0.98405,0.24719,0,0
0.98405,0.24719,0,0
0.98309,0.2475,0,0
0.98309,0.2475,0,0
0.98204,0.24781,0,0
0.98204,0.24781,0,0
0.98102,0.24813,0,0
0.98102,0.24813,0,0
0.98,0.24844,0,0
0.98,0.24844,0,0
0.97896,0.24875,0,0
0.97896,0.24875,0,0
0.9779,0.24906,0,0
0.9779,0.24906,0,0
0.97689,0.24938,0,0
0.97689,0.24938,0,0
0.97579,0.24969,0,0
0.97579,0.24969,0,0
0.97481,0.25,0,0
0.97481,0.25,0,0
0.97373,0.25031,0,0
0.97373,0.25031,0,0
0.97271,0.25063,0,0
0.97271,0.25063,0,0
0.97168,0.25094,0,0
0.97168,0.25094,0,0
0.97063,0.25125,0,0
0.97063,0.25125,0,0
0.96962,0.25156,0,0
0.96962,0.25156,0,0
0.96858,0.25188,0,0
0.96858,0.25188,0,0
0.96752,0.25219,0,0
0.96752,0.25219,0,0
0.96652,0.2525,0,0
0.96652,0.2525,0,0
0.96543,0.25281,0,0
0.96543,0.25281,0,0
0.96443,0.25313,0,0
0.96443,0.25313,0,0
0.96335,0.25344,0,0
0.96335,0.25344,0,0
0.96232,0.25375,0,0
0.96232,0.25375,0,0
0.96125,0.25406,0,0
0.96125,0.25406,0,0
0.96024,0.25438,0,0
0.96024,0.25438,0,0
0.95915,0.25469,0,0
0.95915,0.25469,0,0
0.95815,0.255,0,0
0.95815,0.255,0,0
0.95708,0.25531,0,0
0.95708,0.25531,0,0
0.95603,0.25563,0,0
0.95603,0.25563,0,0
0.95501,0.25594,0,0
0.95501,0.25594,0,0
0.95393,0.25625,0,0
0.95393,0.25625,0,0
0.95291,0.25656,0,0
0.95291,0.25656,0,0
0.95188,0.25688,0,0
0.95188,0.25688,0,0
0.95078,0.25719,0,0
0.95078,0.25719,0,0
0.94983,0.2575,0,0
0.94983,0.2575,0,0
0.9487,0.25781,0,0
0.9487,0.25781,0,0
0.94773,0.25813,0,0
0.94773,0.25813,0,0
0.94667,0.25844,0,0
0.94667,0.25844,0,0
0.94562,0.25875,0,0
0.94562,0.25875,0,0
0.94463,0.25906,0,0
0.94463,0.25906,0,0
0.94356,0.25938,0,0
0.94356,0.25938,0,0
0.94254,0.25969,0,0
0.94254,0.25969,0,0
0.94151,0.26,0,0
0.94151,0.26,0,0
0.94046,0.26031,0,0
0.94046,0.26031,0,0
0.93945,0.26063,0,0
0.93945,0.26063,0,0
0.93839,0.26094,0,0
0.93839,0.26094,0,0
0.93738,0.26125,0,0
0.93738,0.26125,0,0
0.93632,0.26156,0,0
0.93632,0.26156,0,0
0.93531,0.26188,0,0
0.93531,0.26188,0,0
0.93424,0.26219,0,0
0.93424,0.26219,0,0
0.93324,0.2625,0,0
0.93324,0.2625,0,0
0.93217,0.26281,0,0
0.93217,0.26281,0,0
0.93117,0.26313,0,0
0.93117,0.26313,0,0
0.9301,0.26344,0,0
0.9301,0.26344,0,0
0.92912,0.26375,0,0
0.92912,0.26375,0,0
0.92805,0.26406,0,0
0.92805,0.26406,0,0
0.92704,0.26438,0,0
0.92704,0.26438,0,0
0.92603,0.26469,0,0
0.92603,0.26469,0,0
0.92496,0.265,0,0
0.92496,0.265,0,0
0.92399,0.26531,0,0
0.92399,0.26531,0,0
0.92294,0.26562,0,0
0.92294,0.26562,0,0
0.92189,0.26594,0,0
0.92189,0.26594,0,0
0.92095,0.26625,0,0
0.92095,0.26625,0,0
0.91982,0.26656,0,0
0.91982,0.26656,0,0
0.91889,0.26687,0,0
0.91889,0.26687,0,0
0.91783,0.26719,0,0
0.91783,0.26719,0,0
0.91681,0.2675,0,0
0.91681,0.2675,0,0
0.91581,0.26781,0,0
0.91581,0.26781,0,0
0.91479,0.26812,0,0
0.91479,0.26812,0,0
0.91374,0.26844,0,0
0.91374,0.26844,0,0
0.91277,0.26875,0,0
0.91277,0.26875,0,0
0.91171,0.26906,0,0
0.91171,0.26906,0,0
0.91071,0.26937,0,0
0.91071,0.26937,0,0
0.9097,0.26969,0,0
0.9097,0.26969,0,0
0.90869,0.27,0,0
0.90869,0.27,0,0
0.90764,0.27031,0,0
0.90764,0.27031,0,0
0.90669,0.27062,0,0
0.90669,0.27062,0,0
0.90562,0.27094,0,0
0.90562,0.27094,0,0
0.90463,0.27125,0,0
0.90463,0.27125,0,0
0.90365,0.27156,0,0
0.90365,0.27156,0,0
0.90258,0.27187,0,0
0.90258,0.27187,0,0
0.9016,0.27219,0,0
0.9016,0.27219,0,0
0.90064,0.2725,0,0
0.90064,0.2725,0,0
0.89951,0.27281,0,0
0.89951,0.27281,0,0
0.89865,0.27312,0,0
0.89865,0.27312,0,0
0.89755,0.27344,0,0
0.89755,0.27344,0,0
0.89657,0.27375,0,0
0.89657,0.27375,0,0
0.89559,0.27406,0,0
0.89559,0.27406,0,0
0.89457,0.27437,0,0
0.89457,0.27437,0,0
0.89354,0.27469,0,0
0.89354,0.27469,0,0
0.89261,0.275,0,0
0.89261,0.275,0,0
0.89154,0.27531,0,0
0.89154,0.27531,0,0
0.89056,0.27562,0,0
0.89056,0.27562,0,0
0.88959,0.27594,0,0
0.88959,0.27594,0,0
0.88856,0.27625,0,0
0.88856,0.27625,0,0
0.88754,0.27656,0,0
0.88754,0.27656,0,0
0.88665,0.27687,0,0
0.88665,0.27687,0,0
0.8855,0.27719,0,0
0.8855,0.27719,0,0
0.88463,0.2775,0,0
0.88463,0.2775,0,0
0.88358,0.27781,0,0
0.88358,0.27781,0,0
0.88258,0.27812,0,0
0.88258,0.27812,0,0
0.8816,0.27844,0,0
0.8816,0.27844,0,0
0.88063,0.27875,0,0
0.88063,0.27875,0,0
0.87958,0.27906,0,0
0.87958,0.27906,0,0
0.87866,0.27937,0,0
0.87866,0.27937,0,0
0.87764,0.27969,0,0
0.87764,0.27969,0,0
0.87666,0.28,0,0
0.87666,0.28,0,0
0.87567,0.28031,0,0
0.87567,0.28031,0,0
0.87474,0.28062,0,0
0.87474,0.28062,0,0
0.87365,0.28094,0,0
0.87365,0.28094,0,0
0.87279,0.28125,0,0
0.87279,0.28125,0,0
0.87171,0.28156,0,0
0.87171,0.28156,0,0
0.87078,0.28188,0,0
0.87078,0.28188,0,0
0.86977,0.28219,0,0
0.86977,0.28219,0,0
0.86883,0.2825,0,0
0.86883,0.2825,0,0
0.86778,0.28281,0,0
0.86778,0.28281,0,0
0.86689,0.28313,0,0
0.86689,0.28313,0,0
0.86585,0.28344,0,0
0.86585,0.28344,0,0
0.86489,0.28375,0,0
0.86489,0.28375,0,0
0.86391,0.28406,0,0
0.86391,0.28406,0,0
0.86296,0.28438,0,0
0.86296,0.28438,0,0
0.86192,0.28469,0,0
0.86192,0.28469,0,0
0.86103,0.285,0,0
0.86103,0.285,0,0
0.85999,0.28531,0,0
0.85999,0.28531,0,0
0.85904,0.28563,0,0
0.85904,0.28563,0,0
0.85806,0.28594,0,0
0.85806,0.28594,0,0
0.85712,0.28625,0,0
0.85712,0.28625,0,0
0.85608,0.28656,0,0
0.85608,0.28656,0,0
0.85519,0.28688,0,0
0.85519,0.28688,0,0
0.85417,0.28719,0,0
0.85417,0.28719,0,0
0.85323,0.2875,0,0
0.85323,0.2875,0,0
0.85224,0.28781,0,0
0.85224,0.28781,0,0
0.85132,0.28813,0,0
0.85132,0.28813,0,0
0.85029,0.28844,0,0
0.85029,0.28844,0,0
0.84939,0.28875,0,0
0.84939,0.28875,0,0
0.8484,0.28906,0,0
0.8484,0.28906,0,0
0.84743,0.28938,0,0
0.84743,0.28938,0,0
0.84648,0.28969,0,0
0.84648,0.28969,0,0
0.84553,0.29,0,0
0.84553,0.29,0,0
0.84453,0.29031,0,0
0.84453,0.29031,0,0
0.84362,0.29063,0,0
0.84362,0.29063,0,0
0.84264,0.29094,0,0
0.84264,0.29094,0,0
0.84168,0.29125,0,0
0.84168,0.29125,0,0
0.84072,0.29156,0,0
0.84072,0.29156,0,0
0.83981,0.29188,0,0
0.83981,0.29188,0,0
0.83879,0.29219,0,0
0.83879,0.29219,0,0
0.83789,0.2925,0,0
0.83789,0.2925,0,0
0.83692,0.29281,0,0
0.83692,0.29281,0,0
0.83597,0.29313,0,0
0.83597,0.29313,0,0
0.835,0.29344,0,0
0.835,0.29344,0,0
0.8341,0.29375,0,0
0.8341,0.29375,0,0
0.8331,0.29406,0,0
0.8331,0.29406,0,0
0.83217,0.29438,0,0
0.83217,0.29438,0,0
0.83123,0.29469,0,0
0.83123,0.29469,0,0
0.83028,0.295,0,0
0.83028,0.295,0,0
0.82931,0.29531,0,0
0.82931,0.29531,0,0
0.82841,0.29563,0,0
0.82841,0.29563,0,0
0.82743,0.29594,0,0
0.82743,0.29594,0,0
0.82649,0.29625,0,0
0.82649,0.29625,0,0
0.82556,0.29656,0,0
0.82556,0.29656,0,0
0.82462,0.29688,0,0
0.82462,0.29688,0,0
0.82364,0.29719,0,0
0.82364,0.29719,0,0
0.82276,0.2975,0,0
0.82276,0.2975,0,0
0.82177,0.29781,0,0
0.82177,0.29781,0,0
0.82086,0.29812,0,0
0.82086,0.29812,0,0
0.8199,0.29844,0,0
0.8199,0.29844,0,0
0.81901,0.29875,0,0
0.81901,0.29875,0,0
0.81802,0.29906,0,0
0.81802,0.29906,0,0
0.81712,0.29937,0,0
0.81712,0.29937,0,0
0.81619,0.29969,0,0
0.81619,0.29969,0,0
0.81522,0.3,0,0
0.81522,0.3,0,0
0.81432,0.30031,0,0
0.81432,0.30031,0,0
0.81338,0.30062,0,0
0.81338,0.30062,0,0
0.81245,0.30094,0,0
0.81245,0.30094,0,0
0.81151,0.30125,0,0
0.81151,0.30125,0,0
0.81059,0.30156,0,0
0.81059,0.30156,0,0
0.80968,0.30187,0,0
0.80968,0.30187,0,0
0.8087,0.30219,0,0
0.8087,0.30219,0,0
0.80785,0.3025,0,0
0.80785,0.3025,0,0
0.80686,0.30281,0,0
0.80686,0.30281,0,0
0.80598,0.30312,0,0
0.80598,0.30312,0,0
0.80502,0.30344,0,0
0.80502,0.30344,0,0
0.80414,0.30375,0,0
0.80414,0.30375,0,0
0.80318,0.30406,0,0
0.80318,0.30406,0,0
0.80227,0.30437,0,0
0.80227,0.30437,0,0
0.80137,0.30469,0,0
0.80137,0.30469,0,0
0.80042,0.305,0,0
0.80042,0.305,0,0
0.79952,0.30531,0,0
0.79952,0.30531,0,0
0.7986,0.30562,0,0
0.7986,0.30562,0,0
0.79768,0.30594,0,0
0.79768,0.30594,0,0
0.79676,0.30625,0,0
0.79676,0.30625,0,0
0.79586,0.30656,0,0
0.79586,0.30656,0,0
0.79495,0.30687,0,0
0.79495,0.30687,0,0
0.794,0.30719,0,0
0.794,0.30719,0,0
0.79314,0.3075,0,0
0.79314,0.3075,0,0
0.79218,0.30781,0,0
0.79218,0.30781,0,0
0.7913,0.30812,0,0
0.7913,0.30812,0,0
0.79035,0.30844,0,0
0.79035,0.30844,0,0
0.7895,0.30875,0,0
0.7895,0.30875,0,0
0.78854,0.30906,0,0
0.78854,0.30906,0,0
0.78766,0.30937,0,0
0.78766,0.30937,0,0
0.78675,0.30969,0,0
0.78675,0.30969,0,0
0.78583,0.31,0,0
0.78583,0.31,0,0
0.78493,0.31031,0,0
0.78493,0.31031,0,0
0.78402,0.31062,0,0
0.78402,0.31062,0,0
0.78313,0.31094,0,0
0.78313,0.31094,0,0
0.78219,0.31125,0,0
0.78219,0.31125,0,0
0.78133,0.31156,0,0
0.78133,0.31156,0,0
0.78041,0.31187,0,0
0.78041,0.31187,0,0
0.7795,0.31219,0,0
0.7795,0.31219,0,0
0.77862,0.3125,0,0
0.77862,0.3125,0,0
0.7777,0.31281,0,0
0.7777,0.31281,0,0
0.77683,0.31313,0,0
0.77683,0.31313,0,0
0.77589,0.31344,0,0
0.77589,0.31344,0,0
0.77504,0.31375,0,0
0.77504,0.31375,0,0
0.77411,0.31406,0,0
0.77411,0.31406,0,0
0.77324,0.31438,0,0
0.77324,0.31438,0,0
0.77232,0.31469,0,0
0.77232,0.31469,0,0
0.77146,0.315,0,0
0.77146,0.315,0,0
0.77054,0.31531,0,0
0.77054,0.31531,0,0
0.76966,0.31563,0,0
0.76966,0.31563,0,0
0.76878,0.31594,0,0
0.76878,0.31594,0,0
0.76787,0.31625,0,0
0.76787,0.31625,0,0
0.767,0.31656,0,0
0.767,0.31656,0,0
0.7661,0.31688,0,0
0.7661,0.31688,0,0
0.76522,0.31719,0,0
0.76522,0.31719,0,0
0.76432,0.3175,0,0
0.76432,0.3175,0,0
0.76344,0.31781,0,0
0.76344,0.31781,0,0
0.76257,0.31813,0,0
0.76257,0.31813,0,0
0.76166,0.31844,0,0
0.76166,0.31844,0,0
0.7608,0.31875,0,0
0.7608,0.31875,0,0
0.75989,0.31906,0,0
0.75989,0.31906,0,0
0.75905,0.31938,0,0
0.75905,0.31938,0,0
0.75812,0.31969,0,0
0.75812,0.31969,0,0
0.75729,0.32,0,0
0.75729,0.32,0,0
0.75637,0.32031,0,0
0.75637,0.32031,0,0
0.75551,0.32063,0,0
0.75551,0.32063,0,0
0.75462,0.32094,0,0
0.75462,0.32094,0,0
0.75376,0.32125,0,0
0.75376,0.32125,0,0
0.75287,0.32156,0,0
0.75287,0.32156,0,0
0.75199,0.32188,0,0
0.75199,0.32188,0,0
0.75113,0.32219,0,0
0.75113,0.32219,0,0
0.75024,0.3225,0,0
0.75024,0.3225,0,0
0.74939,0.32281,0,0
0.74939,0.32281,0,0
0.74849,0.32313,0,0
0.74849,0.32313,0,0
0.74765,0.32344,0,0
0.74765,0.32344,0,0
0.74675,0.32375,0,0
0.74675,0.32375,0,0
0.74589,0.32406,0,0
0.74589,0.32406,0,0
0.74503,0.32438,0,0
0.74503,0.32438,0,0
0.74415,0.32469,0,0
0.74415,0.32469,0,0
0.7433,0.325,0,0
0.7433,0.325,0,0
0.74241,0.32531,0,0
0.74241,0.32531,0,0
0.74158,0.32563,0,0
0.74158,0.32563,0,0
0.74067,0.32594,0,0
0.74067,0.32594,0,0
0.73984,0.32625,0,0
0.73984,0.32625,0,0
0.73895,0.32656,0,0
0.73895,0.32656,0,0
0.73811,0.32688,0,0
0.73811,0.32688,0,0
0.73723,0.32719,0,0
0.73723,0.32719,0,0
0.73638,0.3275,0,0
0.73638,0.3275,0,0
0.73552,0.32781,0,0
0.73552,0.32781,0,0
0.73465,0.32812,0,0
0.73465,0.32812,0,0
0.7338,0.32844,0,0
0.7338,0.32844,0,0
0.73293,0.32875,0,0
0.73293,0.32875,0,0
0.73209,0.32906,0,0
0.73209,0.32906,0,0
0.73121,0.32937,0,0
0.73121,0.32937,0,0
0.73038,0.32969,0,0
0.73038,0.32969,0,0
0.72951,0.33,0,0
0.72951,0.33,0,0
0.72865,0.33031,0,0
0.72865,0.33031,0,0
0.72781,0.33062,0,0
0.72781,0.33062,0,0
0.72695,0.33094,0,0
0.72695,0.33094,0,0
0.72611,0.33125,0,0
0.72611,0.33125,0,0
0.72523,0.33156,0,0
0.72523,0.33156,0,0
0.72441,0.33187,0,0
0.72441,0.33187,0,0
0.72354,0.33219,0,0
0.72354,0.33219,0,0
0.72271,0.3325,0,0
0.72271,0.3325,0,0
0.72184,0.33281,0,0
0.72184,0.33281,0,0
0.72101,0.33312,0,0
0.72101,0.33312,0,0
0.72015,0.33344,0,0
0.72015,0.33344,0,0
0.71931,0.33375,0,0
0.71931,0.33375,0,0
0.71847,0.33406,0,0
0.71847,0.33406,0,0
0.71762,0.33437,0,0
0.71762,0.33437,0,0
0.71679,0.33469,0,0
0.71679,0.33469,0,0
0.71592,0.335,0,0
0.71592,0.335,0,0
0.71511,0.33531,0,0
0.71511,0.33531,0,0
0.71424,0.33562,0,0
0.71424,0.33562,0,0
0.71342,0.33594,0,0
0.71342,0.33594,0,0
0.71257,0.33625,0,0
0.71257,0.33625,0,0
0.71174,0.33656,0,0
0.71174,0.33656,0,0
0.7109,0.33687,0,0
0.7109,0.33687,0,0
0.71006,0.33719,0,0
0.71006,0.33719,0,0
0.70923,0.3375,0,0
0.70923,0.3375,0,0
0.70838,0.33781,0,0
0.70838,0.33781,0,0
0.70756,0.33812,0,0
0.70756,0.33812,0,0
0.70671,0.33844,0,0
0.70671,0.33844,0,0
0.7059,0.33875,0,0
0.7059,0.33875,0,0
0.70504,0.33906,0,0
0.70504,0.33906,0,0
0.70422,0.33937,0,0
0.70422,0.33937,0,0
0.70339,0.33969,0,0
0.70339,0.33969,0,0
0.70256,0.34,0,0
0.70256,0.34,0,0
0.70173,0.34031,0,0
0.70173,0.34031,0,0
0.70089,0.34062,0,0
0.70089,0.34062,0,0
0.70008,0.34094,0,0
0.70008,0.34094,0,0
0.69924,0.34125,0,0
0.69924,0.34125,0,0
0.69843,0.34156,0,0
0.69843,0.34156,0,0
0.69758,0.34187,0,0
0.69758,0.34187,0,0
0.69678,0.34219,0,0
0.69678,0.34219,0,0
0.69593,0.3425,0,0
0.69593,0.3425,0,0
0.69512,0.34281,0,0
0.69512,0.34281,0,0
0.6943,0.34312,0,0
0.6943,0.34312,0,0
0.69348,0.34344,0,0
0.69348,0.34344,0,0
0.69266,0.34375,0,0
0.69266,0.34375,0,0
0.69183,0.34406,0,0
0.69183,0.34406,0,0
0.69102,0.34438,0,0
0.69102,0.34438,0,0
0.69019,0.34469,0,0
0.69019,0.34469,0,0
0.68938,0.345,0,0
0.68938,0.345,0,0
0.68855,0.34531,0,0
0.68855,0.34531,0,0
0.68775,0.34563,0,0
0.68775,0.34563,0,0
0.68692,0.34594,0,0
0.68692,0.34594,0,0
0.68611,0.34625,0,0
0.68611,0.34625,0,0
0.6853,0.34656,0,0
0.6853,0.34656,0,0
0.68448,0.34688,0,0
0.68448,0.34688,0,0
0.68367,0.34719,0,0
0.68367,0.34719,0,0
0.68285,0.3475,0,0
0.68285,0.3475,0,0
0.68206,0.34781,0,0
0.68206,0.34781,0,0
0.68122,0.34813,0,0
0.68122,0.34813,0,0
0.68043,0.34844,0,0
0.68043,0.34844,0,0
0.67961,0.34875,0,0
0.67961,0.34875,0,0
0.67881,0.34906,0,0
0.67881,0.34906,0,0
0.678,0.34938,0,0
0.678,0.34938,0,0
0.67719,0.34969,0,0
0.67719,0.34969,0,0
0.6764,0.35,0,0
0.6764,0.35,0,0
0.67558,0.35031,0,0
0.67558,0.35031,0,0
0.6748,0.35063,0,0
0.6748,0.35063,0,0
0.67398,0.35094,0,0
0.67398,0.35094,0,0
0.6732,0.35125,0,0
0.6732,0.35125,0,0
0.67238,0.35156,0,0
0.67238,0.35156,0,0
0.6716,0.35188,0,0
0.6716,0.35188,0,0
0.67079,0.35219,0,0
0.67079,0.35219,0,0
0.67001,0.3525,0,0
0.67001,0.3525,0,0
0.66921,0.35281,0,0
0.66921,0.35281,0,0
0.66842,0.35313,0,0
0.66842,0.35313,0,0
0.66763,0.35344,0,0
0.66763,0.35344,0,0
0.66683,0.35375,0,0
0.66683,0.35375,0,0
0.66605,0.35406,0,0
0.66605,0.35406,0,0
0.66525,0.35438,0,0
0.66525,0.35438,0,0
0.66447,0.35469,0,0
0.66447,0.35469,0,0
0.66367,0.355,0,0
0.66367,0.355,0,0
0.6629,0.35531,0,0
0.6629,0.35531,0,0
0.6621,0.35563,0,0
0.6621,0.35563,0,0
0.66131,0.35594,0,0
0.66131,0.35594,0,0
0.66053,0.35625,0,0
0.66053,0.35625,0,0
0.65974,0.35656,0,0
0.65974,0.35656,0,0
0.65895,0.35688,0,0
0.65895,0.35688,0,0
0.65816,0.35719,0,0
0.65816,0.35719,0,0
0.65738,0.3575,0,0
0.65738,0.3575,0,0
0.65659,0.35781,0,0
0.65659,0.35781,0,0
0.6558,0.35813,0,0
0.6558,0.35813,0,0
0.65502,0.35844,0,0
0.65502,0.35844,0,0
0.65422,0.35875,0,0
0.65422,0.35875,0,0
0.65344,0.35906,0,0
0.65344,0.35906,0,0
0.65265,0.35938,0,0
0.65265,0.35938,0,0
0.65187,0.35969,0,0
0.65187,0.35969,0,0
0.65109,0.36,0,0
0.65109,0.36,0,0
0.6503,0.36031,0,0
0.6503,0.36031,0,0
0.64952,0.36062,0,0
0.64952,0.36062,0,0
0.64874,0.36094,0,0
0.64874,0.36094,0,0
0.64797,0.36125,0,0
0.64797,0.36125,0,0
0.64718,0.36156,0,0
0.64718,0.36156,0,0
0.64642,0.36187,0,0
0.64642,0.36187,0,0
0.64564,0.36219,0,0
0.64564,0.36219,0,0
0.64488,0.3625,0,0
0.64488,0.3625,0,0
0.6441,0.36281,0,0
0.6441,0.36281,0,0
0.64335,0.36312,0,0
0.64335,0.36312,0,0
0.64258,0.36344,0,0
0.64258,0.36344,0,0
0.64182,0.36375,0,0
0.64182,0.36375,0,0
0.64106,0.36406,0,0
0.64106,0.36406,0,0
0.64028,0.36437,0,0
0.64028,0.36437,0,0
0.63953,0.36469,0,0
0.63953,0.36469,0,0
0.63874,0.365,0,0
0.63874,0.365,0,0
0.63799,0.36531,0,0
0.63799,0.36531,0,0
0.63719,0.36562,0,0
0.63719,0.36562,0,0
0.63644,0.36594,0,0
0.63644,0.36594,0,0
0.63564,0.36625,0,0
0.63564,0.36625,0,0
0.63488,0.36656,0,0
0.63488,0.36656,0,0
0.6341,0.36687,0,0
0.6341,0.36687,0,0
0.63333,0.36719,0,0
0.63333,0.36719,0,0
0.63257,0.3675,0,0
0.63257,0.3675,0,0
0.63179,0.36781,0,0
0.63179,0.36781,0,0
0.63106,0.36812,0,0
0.63106,0.36812,0,0
0.63028,0.36844,0,0
0.63028,0.36844,0,0
0.62956,0.36875,0,0
0.62956,0.36875,0,0
0.62879,0.36906,0,0
0.62879,0.36906,0,0
0.62807,0.36937,0,0
0.62807,0.36937,0,0
0.62732,0.36969,0,0
0.62732,0.36969,0,0
0.62656,0.37,0,0
0.62656,0.37,0,0
0.62582,0.37031,0,0
0.62582,0.37031,0,0
0.62501,0.37062,0,0
0.62501,0.37062,0,0
0.62431,0.37094,0,0
0.62431,0.37094,0,0
0.62344,0.37125,0,0
0.62344,0.37125,0,0
0.62281,0.37156,0,0
0.62281,0.37156,0,0
0.62186,0.37187,0,0
0.62186,0.37187,0,0
0.62137,0.37219,0,0
0.62137,0.37219,0,0
0.62029,0.3725,0,0
0.62029,0.3725,0,0
0.62,0.37281,0,0
0.62,0.37281,0,0
0.61871,0.37312,0,0
0.61871,0.37312,0,0
0.61866,0.37344,0,0
0.61866,0.37344,0,0
0.61709,0.37375,0,0
0.61709,0.37375,0,0
0.61728,0.37406,0,0
0.61728,0.37406,0,0
0.61546,0.37437,0,0
0.61546,0.37437,0,0
0.61581,0.37469,0,0
0.61581,0.37469,0,0
0.61391,0.375,0,0
0.61391,0.375,0,0
0.61428,0.37531,0,0
0.61428,0.37531,0,0
0.61244,0.37563,0,0
0.61244,0.37563,0,0
0.61271,0.37594,0,0
0.61271,0.37594,0,0
0.61117,0.37625,0,0
0.61117,0.37625,0,0
0.61102,0.37656,0,0
0.61102,0.37656,0,0
0.61002,0.37688,0,0
0.61002,0.37688,0,0
0.60923,0.37719,0,0
0.60923,0.37719,0,0
0.60882,0.3775,0,0
0.60882,0.3775,0,0
0.60752,0.37781,0,0
0.60752,0.37781,0,0
0.60747,0.37813,0,0
0.60747,0.37813,0,0
0.60606,0.37844,0,0
0.60606,0.37844,0,0
0.60572,0.37875,0,0
0.60572,0.37875,0,0
0.60488,0.37906,0,0
0.60488,0.37906,0,0
0.60394,0.37938,0,0
0.60394,0.37938,0,0
0.60375,0.37969,0,0
0.60375,0.37969,0,0
0.60243,0.38,0,0
0.60243,0.38,0,0
0.60228,0.38031,0,0
0.60228,0.38031,0,0
0.6012,0.38063,0,0
0.6012,0.38063,0,0
0.60037,0.38094,0,0
0.60037,0.38094,0,0
0.59997,0.38125,0,0
0.59997,0.38125,0,0
0.59867,0.38156,0,0
0.59867,0.38156,0,0
0.59845,0.38188,0,0
0.59845,0.38188,0,0
0.59753,0.38219,0,0
0.59753,0.38219,0,0
0.59672,0.3825,0,0
0.59672,0.3825,0,0
0.59648,0.38281,0,0
0.59648,0.38281,0,0
0.59516,0.38313,0,0
0.59516,0.38313,0,0
0.59479,0.38344,0,0
0.59479,0.38344,0,0
0.59389,0.38375,0,0
0.59389,0.38375,0,0
0.59297,0.38406,0,0
0.59297,0.38406,0,0
0.59275,0.38438,0,0
0.59275,0.38438,0,0
0.59167,0.38469,0,0
0.59167,0.38469,0,0
0.59106,0.385,0,0
0.59106,0.385,0,0
0.59051,0.38531,0,0
0.59051,0.38531,0,0
0.58928,0.38563,0,0
0.58928,0.38563,0,0
0.58906,0.38594,0,0
0.58906,0.38594,0,0
0.58815,0.38625,0,0
0.58815,0.38625,0,0
0.58728,0.38656,0,0
0.58728,0.38656,0,0
0.58699,0.38688,0,0
0.58699,0.38688,0,0
0.58586,0.38719,0,0
0.58586,0.38719,0,0
0.5852,0.3875,0,0
0.5852,0.3875,0,0
0.58484,0.38781,0,0
0.58484,0.38781,0,0
0.58361,0.38813,0,0
0.58361,0.38813,0,0
0.58327,0.38844,0,0
0.58327,0.38844,0,0
0.58254,0.38875,0,0
0.58254,0.38875,0,0
0.58147,0.38906,0,0
0.58147,0.38906,0,0
0.58118,0.38938,0,0
0.58118,0.38938,0,0
0.58038,0.38969,0,0
0.58038,0.38969,0,0
0.57936,0.39,0,0
0.57936,0.39,0,0
0.57914,0.39031,0,0
0.57914,0.39031,0,0
0.57802,0.39062,0,0
0.57802,0.39062,0,0
0.57738,0.39094,0,0
0.57738,0.39094,0,0
0.57697,0.39125,0,0
0.57697,0.39125,0,0
0.57593,0.39156,0,0
0.57593,0.39156,0,0
0.57525,0.39187,0,0
0.57525,0.39187,0,0
0.57491,0.39219,0,0
0.57491,0.39219,0,0
0.57374,0.3925,0,0
0.57374,0.3925,0,0
0.57326,0.39281,0,0
0.57326,0.39281,0,0
0.5727,0.39312,0,0
0.5727,0.39312,0,0
0.57165,0.39344,0,0
0.57165,0.39344,0,0
0.57117,0.39375,0,0
0.57117,0.39375,0,0
0.57064,0.39406,0,0
0.57064,0.39406,0,0
0.56945,0.39437,0,0
0.56945,0.39437,0,0
0.56913,0.39469,0,0
0.56913,0.39469,0,0
0.56848,0.395,0,0
0.56848,0.395,0,0
0.56743,0.39531,0,0
0.56743,0.39531,0,0
0.56703,0.39562,0,0
0.56703,0.39562,0,0
0.56641,0.39594,0,0
0.56641,0.39594,0,0
0.56529,0.39625,0,0
0.56529,0.39625,0,0
0.56496,0.39656,0,0
0.56496,0.39656,0,0
0.56429,0.39687,0,0
0.56429,0.39687,0,0
0.56323,0.39719,0,0
0.56323,0.39719,0,0
0.56284,0.3975,0,0
0.56284,0.3975,0,0
0.56226,0.39781,0,0
0.56226,0.39781,0,0
0.56116,0.39812,0,0
0.56116,0.39812,0,0
0.56073,0.39844,0,0
0.56073,0.39844,0,0
0.56019,0.39875,0,0
0.56019,0.39875,0,0
0.55907,0.39906,0,0
0.55907,0.39906,0,0
0.55864,0.39937,0,0
0.55864,0.39937,0,0
0.55813,0.39969,0,0
0.55813,0.39969,0,0
0.55707,0.4,0,0
0.55707,0.4,0,0
0.55645,0.40031,0,0
0.55645,0.40031,0,0
0.55612,0.40062,0,0
0.55612,0.40062,0,0
0.55501,0.40094,0,0
0.55501,0.40094,0,0
0.55438,0.40125,0,0
0.55438,0.40125,0,0
0.55403,0.40156,0,0
0.55403,0.40156,0,0
0.55305,0.40187,0,0
0.55305,0.40187,0,0
0.55225,0.40219,0,0
0.55225,0.40219,0,0
0.55199,0.4025,0,0
0.55199,0.4025,0,0
0.55106,0.40281,0,0
0.55106,0.40281,0,0
0.55015,0.40312,0,0
0.55015,0.40312,0,0
0.54984,0.40344,0,0
0.54984,0.40344,0,0
0.54915,0.40375,0,0
0.54915,0.40375,0,0
0.54809,0.40406,0,0
0.54809,0.40406,0,0
0.54772,0.40437,0,0
0.54772,0.40437,0,0
0.54719,0.40469,0,0
0.54719,0.40469,0,0
0.54608,0.405,0,0
0.54608,0.405,0,0
0.54558,0.40531,0,0
0.54558,0.40531,0,0
0.54519,0.40562,0,0
0.54519,0.40562,0,0
0.54413,0.40594,0,0
0.54413,0.40594,0,0
0.54343,0.40625,0,0
0.54343,0.40625,0,0
0.54315,0.40656,0,0
0.54315,0.40656,0,0
0.54226,0.40688,0,0
0.54226,0.40688,0,0
0.54134,0.40719,0,0
0.54134,0.40719,0,0
0.54104,0.4075,0,0
0.54104,0.4075,0,0
0.54038,0.40781,0,0
0.54038,0.40781,0,0
0.53935,0.40813,0,0
0.53935,0.40813,0,0
0.53887,0.40844,0,0
0.53887,0.40844,0,0
0.53844,0.40875,0,0
0.53844,0.40875,0,0
0.53742,0.40906,0,0
0.53742,0.40906,0,0
0.53672,0.40938,0,0
0.53672,0.40938,0,0
0.53645,0.40969,0,0
0.53645,0.40969,0,0
0.53558,0.41,0,0
0.53558,0.41,0,0
0.53468,0.41031,0,0
0.53468,0.41031,0,0
0.53431,0.41063,0,0
0.53431,0.41063,0,0
0.53372,0.41094,0,0
0.53372,0.41094,0,0
0.53272,0.41125,0,0
0.53272,0.41125,0,0
0.53214,0.41156,0,0
0.53214,0.41156,0,0
0.53179,0.41188,0,0
0.53179,0.41188,0,0
0.53089,0.41219,0,0
0.53089,0.41219,0,0
0.53002,0.4125,0,0
0.53002,0.4125,0,0
0.52973,0.41281,0,0
0.52973,0.41281,0,0
0.52907,0.41313,0,0
0.52907,0.41313,0,0
0.52807,0.41344,0,0
0.52807,0.41344,0,0
0.52756,0.41375,0,0
0.52756,0.41375,0,0
0.52719,0.41406,0,0
0.52719,0.41406,0,0
0.52626,0.41438,0,0
0.52626,0.41438,0,0
0.52541,0.41469,0,0
0.52541,0.41469,0,0
0.52515,0.415,0,0
0.52515,0.415,0,0
0.5245,0.41531,0,0
0.5245,0.41531,0,0
0.52347,0.41563,0,0
0.52347,0.41563,0,0
0.52299,0.41594,0,0
0.52299,0.41594,0,0
0.52262,0.41625,0,0
0.52262,0.41625,0,0
0.52167,0.41656,0,0
0.52167,0.41656,0,0
0.5209,0.41688,0,0
0.5209,0.41688,0,0
0.52054,0.41719,0,0
0.52054,0.41719,0,0
0.51994,0.4175,0,0
0.51994,0.4175,0,0
0.51899,0.41781,0,0
0.51899,0.41781,0,0
0.51836,0.41813,0,0
0.51836,0.41813,0,0
0.51802,0.41844,0,0
0.51802,0.41844,0,0
0.51727,0.41875,0,0
0.51727,0.41875,0,0
0.51634,0.41906,0,0
0.51634,0.41906,0,0
0.51588,0.41938,0,0
0.51588,0.41938,0,0
0.51544,0.41969,0,0
0.51544,0.41969,0,0
0.51459,0.42,0,0
0.51459,0.42,0,0
0.51376,0.42031,0,0
0.51376,0.42031,0,0
0.51339,0.42063,0,0
0.51339,0.42063,0,0
0.51291,0.42094,0,0
0.51291,0.42094,0,0
0.51188,0.42125,0,0
0.51188,0.42125,0,0
0.51119,0.42156,0,0
0.51119,0.42156,0,0
0.51099,0.42188,0,0
0.51099,0.42188,0,0
0.51024,0.42219,0,0
0.51024,0.42219,0,0
0.50916,0.4225,0,0
0.50916,0.4225,0,0
0.50883,0.42281,0,0
0.50883,0.42281,0,0
0.50849,0.42312,0,0
0.50849,0.42312,0,0
0.50745,0.42344,0,0
0.50745,0.42344,0,0
0.50673,0.42375,0,0
0.50673,0.42375,0,0
0.50637,0.42406,0,0
0.50637,0.42406,0,0
0.50582,0.42437,0,0
0.50582,0.42437,0,0
0.50493,0.42469,0,0
0.50493,0.42469,0,0
0.50423,0.425,0,0
0.50423,0.425,0,0
0.50383,0.42531,0,0
0.50383,0.42531,0,0
0.50334,0.42562,0,0
0.50334,0.42562,0,0
0.50231,0.42594,0,0
0.50231,0.42594,0,0
0.50169,0.42625,0,0
0.50169,0.42625,0,0
0.50146,0.42656,0,0
0.50146,0.42656,0,0
0.50072,0.42687,0,0
0.50072,0.42687,0,0
0.49971,0.42719,0,0
0.49971,0.42719,0,0
0.49933,0.4275,0,0
0.49933,0.4275,0,0
0.4989,0.42781,0,0
0.4989,0.42781,0,0
0.49813,0.42812,0,0
0.49813,0.42812,0,0
0.4973,0.42844,0,0
0.4973,0.42844,0,0
0.49679,0.42875,0,0
0.49679,0.42875,0,0
0.4964,0.42906,0,0
0.4964,0.42906,0,0
0.49567,0.42937,0,0
0.49567,0.42937,0,0
0.49474,0.42969,0,0
0.49474,0.42969,0,0
0.49433,0.43,0,0
0.49433,0.43,0,0
0.49397,0.43031,0,0
0.49397,0.43031,0,0
0.49305,0.43062,0,0
0.49305,0.43062,0,0
0.49232,0.43094,0,0
0.49232,0.43094,0,0
0.49192,0.43125,0,0
0.49192,0.43125,0,0
0.49132,0.43156,0,0
0.49132,0.43156,0,0
0.49068,0.43187,0,0
0.49068,0.43187,0,0
0.48991,0.43219,0,0
0.48991,0.43219,0,0
0.48926,0.4325,0,0
0.48926,0.4325,0,0
0.48898,0.43281,0,0
0.48898,0.43281,0,0
0.48828,0.43312,0,0
0.48828,0.43312,0,0
0.48726,0.43344,0,0
0.48726,0.43344,0,0
0.48689,0.43375,0,0
0.48689,0.43375,0,0
0.48656,0.43406,0,0
0.48656,0.43406,0,0
0.48569,0.43437,0,0
0.48569,0.43437,0,0
0.48495,0.43469,0,0
0.48495,0.43469,0,0
0.48443,0.435,0,0
0.48443,0.435,0,0
0.48396,0.43531,0,0
0.48396,0.43531,0,0
0.48345,0.43562,0,0
0.48345,0.43562,0,0
0.48242,0.43594,0,0
0.48242,0.43594,0,0
0.48189,0.43625,0,0
0.48189,0.43625,0,0
0.48175,0.43656,0,0
0.48175,0.43656,0,0
0.48089,0.43687,0,0
0.48089,0.43687,0,0
0.48007,0.43719,0,0
0.48007,0.43719,0,0
0.47959,0.4375,0,0
0.47959,0.4375,0,0
0.4791,0.43781,0,0
0.4791,0.43781,0,0
0.47863,0.43813,0,0
0.47863,0.43813,0,0
0.4777,0.43844,0,0
0.4777,0.43844,0,0
0.47701,0.43875,0,0
0.47701,0.43875,0,0
0.47684,0.43906,0,0
0.47684,0.43906,0,0
0.47613,0.43938,0,0
0.47613,0.43938,0,0
0.47532,0.43969,0,0
0.47532,0.43969,0,0
0.47468,0.44,0,0
0.47468,0.44,0,0
0.47423,0.44031,0,0
0.47423,0.44031,0,0
0.47392,0.44063,0,0
0.47392,0.44063,0,0
0.47291,0.44094,0,0
0.47291,0.44094,0,0
0.47228,0.44125,0,0
0.47228,0.44125,0,0
0.47184,0.44156,0,0
0.47184,0.44156,0,0
0.47135,0.44188,0,0
0.47135,0.44188,0,0
0.4707,0.44219,0,0
0.4707,0.44219,0,0
0.46983,0.4425,0,0
0.46983,0.4425,0,0
0.46937,0.44281,0,0
0.46937,0.44281,0,0
0.46898,0.44313,0,0
0.46898,0.44313,0,0
0.4683,0.44344,0,0
0.4683,0.44344,0,0
0.46758,0.44375,0,0
0.46758,0.44375,0,0
0.46685,0.44406,0,0
0.46685,0.44406,0,0
0.46658,0.44438,0,0
0.46658,0.44438,0,0
0.46608,0.44469,0,0
0.46608,0.44469,0,0
0.46515,0.445,0,0
0.46515,0.445,0,0
0.46458,0.44531,0,0
0.46458,0.44531,0,0
0.46403,0.44563,0,0
0.46403,0.44563,0,0
0.46372,0.44594,0,0
0.46372,0.44594,0,0
0.46303,0.44625,0,0
0.46303,0.44625,0,0
0.46209,0.44656,0,0
0.46209,0.44656,0,0
0.46171,0.44688,0,0
0.46171,0.44688,0,0
0.46133,0.44719,0,0
0.46133,0.44719,0,0
0.46077,0.4475,0,0
0.46077,0.4475,0,0
0.45988,0.44781,0,0
0.45988,0.44781,0,0
0.45926,0.44813,0,0
0.45926,0.44813,0,0
0.45898,0.44844,0,0
0.45898,0.44844,0,0
0.45844,0.44875,0,0
0.45844,0.44875,0,0
0.45775,0.44906,0,0
0.45775,0.44906,0,0
0.45688,0.44938,0,0
0.45688,0.44938,0,0
0.45653,0.44969,0,0
0.45653,0.44969,0,0
0.45615,0.45,0,0
0.45615,0.45,0,0
0.45547,0.45031,0,0
0.45547,0.45031,0,0
0.45479,0.45063,0,0
0.45479,0.45063,0,0
0.45402,0.45094,0,0
0.45402,0.45094,0,0
0.45376,0.45125,0,0
0.45376,0.45125,0,0
0.45329,0.45156,0,0
0.45329,0.45156,0,0
0.45246,0.45188,0,0
0.45246,0.45188,0,0
0.45181,0.45219,0,0
0.45181,0.45219,0,0
0.45129,0.4525,0,0
0.45129,0.4525,0,0
0.45096,0.45281,0,0
0.45096,0.45281,0,0
0.45031,0.45312,0,0
0.45031,0.45312,0,0
0.44956,0.45344,0,0
0.44956,0.45344,0,0
0.44889,0.45375,0,0
0.44889,0.45375,0,0
0.4485,0.45406,0,0
0.4485,0.45406,0,0
0.44821,0.45437,0,0
0.44821,0.45437,0,0
0.44728,0.45469,0,0
0.44728,0.45469,0,0
0.44662,0.455,0,0
0.44662,0.455,0,0
0.44611,0.45531,0,0
0.44611,0.45531,0,0
0.44573,0.45562,0,0
0.44573,0.45562,0,0
0.44528,0.45594,0,0
0.44528,0.45594,0,0
0.44438,0.45625,0,0
0.44438,0.45625,0,0
0.44374,0.45656,0,0
0.44374,0.45656,0,0
0.44338,0.45687,0,0
0.44338,0.45687,0,0
0.44301,0.45719,0,0
0.44301,0.45719,0,0
0.44224,0.4575,0,0
0.44224,0.4575,0,0
0.44155,0.45781,0,0
0.44155,0.45781,0,0
0.44101,0.45812,0,0
0.44101,0.45812,0,0
0.44059,0.45844,0,0
0.44059,0.45844,0,0
0.44022,0.45875,0,0
0.44022,0.45875,0,0
0.43941,0.45906,0,0
0.43941,0.45906,0,0
0.43877,0.45937,0,0
0.43877,0.45937,0,0
0.43823,0.45969,0,0
0.43823,0.45969,0,0
0.43786,0.46,0,0
0.43786,0.46,0,0
0.43736,0.46031,0,0
0.43736,0.46031,0,0
0.43661,0.46062,0,0
0.43661,0.46062,0,0
0.43601,0.46094,0,0
0.43601,0.46094,0,0
0.43541,0.46125,0,0
0.43541,0.46125,0,0
0.43523,0.46156,0,0
0.43523,0.46156,0,0
0.43456,0.46187,0,0
0.43456,0.46187,0,0
0.43381,0.46219,0,0
0.43381,0.46219,0,0
0.43326,0.4625,0,0
0.43326,0.4625,0,0
0.43274,0.46281,0,0
0.43274,0.46281,0,0
0.43248,0.46312,0,0
0.43248,0.46312,0,0
0.43177,0.46344,0,0
0.43177,0.46344,0,0
0.43111,0.46375,0,0
0.43111,0.46375,0,0
0.4305,0.46406,0,0
0.4305,0.46406,0,0
0.43008,0.46437,0,0
0.43008,0.46437,0,0
0.42974,0.46469,0,0
0.42974,0.46469,0,0
0.42903,0.465,0,0
0.42903,0.465,0,0
0.42837,0.46531,0,0
0.42837,0.46531,0,0
0.42771,0.46562,0,0
0.42771,0.46562,0,0
0.42734,0.46594,0,0
0.42734,0.46594,0,0
0.42695,0.46625,0,0
0.42695,0.46625,0,0
0.42622,0.46656,0,0
0.42622,0.46656,0,0
0.4255,0.46687,0,0
0.4255,0.46687,0,0
0.42478,0.46719,0,0
0.42478,0.46719,0,0
0.42442,0.4675,0,0
0.42442,0.4675,0,0
0.42381,0.46781,0,0
0.42381,0.46781,0,0
0.42318,0.46812,0,0
0.42318,0.46812,0,0
0.42229,0.46844,0,0
0.42229,0.46844,0,0
0.42196,0.46875,0,0
0.42196,0.46875,0,0
0.42198,0.46906,0,0
0.42198,0.46906,0,0
0.422,0.46938,0,0
0.422,0.46938,0,0
0.42183,0.46969,0,0
0.42183,0.46969,0,0
0.4216,0.47,0,0
0.4216,0.47,0,0
0.4215,0.47031,0,0
0.4215,0.47031,0,0
0.42145,0.47063,0,0
0.42145,0.47063,0,0
0.42144,0.47094,0,0
0.42144,0.47094,0,0
0.42128,0.47125,0,0
0.42128,0.47125,0,0
0.42112,0.47156,0,0
0.42112,0.47156,0,0
0.42115,0.47188,0,0
0.42115,0.47188,0,0
0.42145,0.47219,0,0
0.42145,0.47219,0,0
0.422,0.4725,0,0
0.422,0.4725,0,0
0.42259,0.47281,0,0
0.42259,0.47281,0,0
0.42281,0.47313,0,0
0.42281,0.47313,0,0
0.42287,0.47344,0,0
0.42287,0.47344,0,0
0.42301,0.47375,0,0
0.42301,0.47375,0,0
0.42319,0.47406,0,0
0.42319,0.47406,0,0
0.42343,0.47438,0,0
0.42343,0.47438,0,0
0.42336,0.47469,0,0
0.42336,0.47469,0,0
0.4234,0.475,0,0
0.4234,0.475,0,0
0.42343,0.47531,0,0
0.42343,0.47531,0,0
0.42337,0.47563,0,0
0.42337,0.47563,0,0
0.42333,0.47594,0,0
0.42333,0.47594,0,0
0.42318,0.47625,0,0
0.42318,0.47625,0,0
0.42324,0.47656,0,0
0.42324,0.47656,0,0
0.42327,0.47688,0,0
0.42327,0.47688,0,0
0.42323,0.47719,0,0
0.42323,0.47719,0,0
0.42315,0.4775,0,0
0.42315,0.4775,0,0
0.423,0.47781,0,0
0.423,0.47781,0,0
0.42302,0.47813,0,0
0.42302,0.47813,0,0
0.42306,0.47844,0,0
0.42306,0.47844,0,0
0.42304,0.47875,0,0
0.42304,0.47875,0,0
0.42299,0.47906,0,0
0.42299,0.47906,0,0
0.42293,0.47938,0,0
0.42293,0.47938,0,0
0.42299,0.47969,0,0
0.42299,0.47969,0,0
0.4231,0.48,0,0
0.4231,0.48,0,0
0.42317,0.48031,0,0
0.42317,0.48031,0,0
0.42317,0.48063,0,0
0.42317,0.48063,0,0
0.42312,0.48094,0,0
0.42312,0.48094,0,0
0.42317,0.48125,0,0
0.42317,0.48125,0,0
0.42319,0.48156,0,0
0.42319,0.48156,0,0
0.42319,0.48188,0,0
0.42319,0.48188,0,0
0.42313,0.48219,0,0
0.42313,0.48219,0,0
0.42305,0.4825,0,0
0.42305,0.4825,0,0
0.42304,0.48281,0,0
0.42304,0.48281,0,0
0.42307,0.48313,0,0
0.42307,0.48313,0,0
0.4231,0.48344,0,0
0.4231,0.48344,0,0
0.42308,0.48375,0,0
0.42308,0.48375,0,0
0.42299,0.48406,0,0
0.42299,0.48406,0,0
0.42298,0.48438,0,0
0.42298,0.48438,0,0
0.42305,0.48469,0,0
0.42305,0.48469,0,0
0.4231,0.485,0,0
0.4231,0.485,0,0
0.42307,0.48531,0,0
0.42307,0.48531,0,0
0.42298,0.48562,0,0
0.42298,0.48562,0,0
0.42298,0.48594,0,0
0.42298,0.48594,0,0
0.42303,0.48625,0,0
0.42303,0.48625,0,0
0.42305,0.48656,0,0
0.42305,0.48656,0,0
0.42302,0.48687,0,0
0.42302,0.48687,0,0
0.42296,0.48719,0,0
0.42296,0.48719,0,0
0.42294,0.4875,0,0
0.42294,0.4875,0,0
0.42299,0.48781,0,0
0.42299,0.48781,0,0
0.42306,0.48812,0,0
0.42306,0.48812,0,0
0.42306,0.48844,0,0
0.42306,0.48844,0,0
0.423,0.48875,0,0
0.423,0.48875,0,0
0.42298,0.48906,0,0
0.42298,0.48906,0,0
0.42304,0.48937,0,0
0.42304,0.48937,0,0
0.42308,0.48969,0,0
0.42308,0.48969,0,0
0.42306,0.49,0,0
0.42306,0.49,0,0
0.42301,0.49031,0,0
0.42301,0.49031,0,0
0.42297,0.49062,0,0
0.42297,0.49062,0,0
0.423,0.49094,0,0
0.423,0.49094,0,0
0.42304,0.49125,0,0
0.42304,0.49125,0,0
0.42301,0.49156,0,0
0.42301,0.49156,0,0
0.42296,0.49187,0,0
0.42296,0.49187,0,0
0.42294,0.49219,0,0
0.42294,0.49219,0,0
0.42298,0.4925,0,0
0.42298,0.4925,0,0
0.42303,0.49281,0,0
0.42303,0.49281,0,0
0.42302,0.49312,0,0
0.42302,0.49312,0,0
0.42297,0.49344,0,0
0.42297,0.49344,0,0
0.42296,0.49375,0,0
0.42296,0.49375,0,0
0.42301,0.49406,0,0
0.42301,0.49406,0,0
0.42307,0.49437,0,0
0.42307,0.49437,0,0
0.42306,0.49469,0,0
0.42306,0.49469,0,0
0.42298,0.495,0,0
0.42298,0.495,0,0
0.42293,0.49531,0,0
0.42293,0.49531,0,0
0.42295,0.49562,0,0
0.42295,0.49562,0,0
0.42299,0.49594,0,0
0.42299,0.49594,0,0
0.42299,0.49625,0,0
0.42299,0.49625,0,0
0.42296,0.49656,0,0
0.42296,0.49656,0,0
0.42293,0.49687,0,0
0.42293,0.49687,0,0
0.42296,0.49719,0,0
0.42296,0.49719,0,0
0.42302,0.4975,0,0
0.42302,0.4975,0,0
0.42304,0.49781,0,0
0.42304,0.49781,0,0
0.42299,0.49812,0,0
0.42299,0.49812,0,0
0.42295,0.49844,0,0
0.42295,0.49844,0,0
0.42297,0.49875,0,0
0.42297,0.49875,0,0
0.42303,0.49906,0,0
0.42303,0.49906,0,0
0.42305,0.49937,0,0
0.42305,0.49937,0,0
0.423,0.49969,0,0
0.423,0.49969,0,0
0.42294,0.5,0,0
0.42294,0.5,0,0
0.42293,0.50031,0,0
0.42293,0.50031,0,0
0.42299,0.50063,0,0
0.42299,0.50063,0,0
0.42303,0.50094,0,0
0.42303,0.50094,0,0
0.423,0.50125,0,0
0.423,0.50125,0,0
0.42295,0.50156,0,0
0.42295,0.50156,0,0
0.42295,0.50187,0,0
0.42295,0.50187,0,0
0.42301,0.50219,0,0
0.42301,0.50219,0,0
0.42304,0.5025,0,0
0.42304,0.5025,0,0
0.42302,0.50281,0,0
0.42302,0.50281,0,0
0.42296,0.50313,0,0
0.42296,0.50313,0,0
0.42295,0.50344,0,0
0.42295,0.50344,0,0
0.42299,0.50375,0,0
0.42299,0.50375,0,0
0.42302,0.50406,0,0
0.42302,0.50406,0,0
0.42298,0.50437,0,0
0.42298,0.50437,0,0
0.4229,0.50469,0,0
0.4229,0.50469,0,0
0.4229,0.505,0,0
0.4229,0.505,0,0
0.42296,0.50531,0,0
0.42296,0.50531,0,0
0.42302,0.50563,0,0
0.42302,0.50563,0,0
0.42301,0.50594,0,0
0.42301,0.50594,0,0
0.42296,0.50625,0,0
0.42296,0.50625,0,0
0.42294,0.50656,0,0
0.42294,0.50656,0,0
0.42298,0.50687,0,0
0.42298,0.50687,0,0
0.42304,0.50719,0,0
0.42304,0.50719,0,0
0.42304,0.5075,0,0
0.42304,0.5075,0,0
0.42297,0.50781,0,0
0.42297,0.50781,0,0
0.42292,0.50813,0,0
0.42292,0.50813,0,0
0.42294,0.50844,0,0
0.42294,0.50844,0,0
0.42299,0.50875,0,0
0.42299,0.50875,0,0
0.423,0.50906,0,0
0.423,0.50906,0,0
0.42296,0.50937,0,0
0.42296,0.50937,0,0
0.42293,0.50969,0,0
0.42293,0.50969,0,0
0.42295,0.51,0,0
0.42295,0.51,0,0
0.42301,0.51031,0,0
0.42301,0.51031,0,0
0.42302,0.51063,0,0
0.42302,0.51063,0,0
0.42298,0.51094,0,0
0.42298,0.51094,0,0
0.42295,0.51125,0,0
0.42295,0.51125,0,0
0.42296,0.51156,0,0
0.42296,0.51156,0,0
0.42302,0.51187,0,0
0.42302,0.51187,0,0
0.42303,0.51219,0,0
0.42303,0.51219,0,0
0.42298,0.5125,0,0
0.42298,0.5125,0,0
0.42292,0.51281,0,0
0.42292,0.51281,0,0
0.42292,0.51313,0,0
0.42292,0.51313,0,0
0.42299,0.51344,0,0
0.42299,0.51344,0,0
0.42303,0.51375,0,0
0.42303,0.51375,0,0
0.423,0.51406,0,0
0.423,0.51406,0,0
0.42294,0.51437,0,0
0.42294,0.51437,0,0
0.42294,0.51469,0,0
0.42294,0.51469,0,0
0.423,0.515,0,0
0.423,0.515,0,0
0.42305,0.51531,0,0
0.42305,0.51531,0,0
0.42303,0.51562,0,0
0.42303,0.51562,0,0
0.42296,0.51594,0,0
0.42296,0.51594,0,0
0.42294,0.51625,0,0
0.42294,0.51625,0,0
0.42297,0.51656,0,0
0.42297,0.51656,0,0
0.423,0.51688,0,0
0.423,0.51688,0,0
0.42299,0.51719,0,0
0.42299,0.51719,0,0
0.42295,0.5175,0,0
0.42295,0.5175,0,0
0.42293,0.51781,0,0
0.42293,0.51781,0,0
0.42298,0.51812,0,0
0.42298,0.51812,0,0
0.42302,0.51844,0,0
0.42302,0.51844,0,0
0.42303,0.51875,0,0
0.42303,0.51875,0,0
0.42298,0.51906,0,0
0.42298,0.51906,0,0
0.42294,0.51938,0,0
0.42294,0.51938,0,0
0.42297,0.51969,0,0
0.42297,0.51969,0,0
0.42301,0.52,0,0
0.42301,0.52,0,0
0.42301,0.52031,0,0
0.42301,0.52031,0,0
0.42296,0.52062,0,0
0.42296,0.52062,0,0
0.42292,0.52094,0,0
0.42292,0.52094,0,0
0.42295,0.52125,0,0
0.42295,0.52125,0,0
0.42301,0.52156,0,0
0.42301,0.52156,0,0
0.42303,0.52188,0,0
0.42303,0.52188,0,0
0.42298,0.52219,0,0
0.42298,0.52219,0,0
0.42294,0.5225,0,0
0.42294,0.5225,0,0
0.42295,0.52281,0,0
0.42295,0.52281,0,0
0.423,0.52312,0,0
0.423,0.52312,0,0
0.42303,0.52344,0,0
0.42303,0.52344,0,0
0.42299,0.52375,0,0
0.42299,0.52375,0,0
0.42294,0.52406,0,0
0.42294,0.52406,0,0
0.42293,0.52438,0,0
0.42293,0.52438,0,0
0.42297,0.52469,0,0
0.42297,0.52469,0,0
0.42301,0.525,0,0
0.42301,0.525,0,0
0.423,0.52531,0,0
0.423,0.52531,0,0
0.42295,0.52562,0,0
0.42295,0.52562,0,0
0.42294,0.52594,0,0
0.42294,0.52594,0,0
0.42299,0.52625,0,0
0.42299,0.52625,0,0
0.42304,0.52656,0,0
0.42304,0.52656,0,0
0.42303,0.52688,0,0
0.42303,0.52688,0,0
0.42297,0.52719,0,0
0.42297,0.52719,0,0
0.42294,0.5275,0,0
0.42294,0.5275,0,0
0.42296,0.52781,0,0
0.42296,0.52781,0,0
0.42299,0.52812,0,0
0.42299,0.52812,0,0
0.42299,0.52844,0,0
0.42299,0.52844,0,0
0.42295,0.52875,0,0
0.42295,0.52875,0,0
0.42292,0.52906,0,0
0.42292,0.52906,0,0
0.42296,0.52938,0,0
0.42296,0.52938,0,0
0.42301,0.52969,0,0
0.42301,0.52969,0,0
0.42303,0.53,0,0
0.42303,0.53,0,0
0.42299,0.53031,0,0
0.42299,0.53031,0,0
0.42296,0.53062,0,0
0.42296,0.53062,0,0
0.42297,0.53094,0,0
0.42297,0.53094,0,0
0.42301,0.53125,0,0
0.42301,0.53125,0,0
0.42302,0.53156,0,0
0.42302,0.53156,0,0
0.42297,0.53188,0,0
0.42297,0.53188,0,0
0.42292,0.53219,0,0
0.42292,0.53219,0,0
0.42292,0.5325,0,0
0.42292,0.5325,0,0
0.42297,0.53281,0,0
0.42297,0.53281,0,0
0.42302,0.53312,0,0
0.42302,0.53312,0,0
0.42302,0.53344,0,0
0.42302,0.53344,0,0
0.42298,0.53375,0,0
0.42298,0.53375,0,0
0.42296,0.53406,0,0
0.42296,0.53406,0,0
0.423,0.53438,0,0
0.423,0.53438,0,0
0.42304,0.53469,0,0
0.42304,0.53469,0,0
0.42303,0.535,0,0
0.42303,0.535,0,0
0.42297,0.53531,0,0
0.42297,0.53531,0,0
0.42292,0.53562,0,0
0.42292,0.53562,0,0
0.42294,0.53594,0,0
0.42294,0.53594,0,0
0.42299,0.53625,0,0
0.42299,0.53625,0,0
0.42301,0.53656,0,0
0.42301,0.53656,0,0
0.42298,0.53688,0,0
0.42298,0.53688,0,0
0.42296,0.53719,0,0
0.42296,0.53719,0,0
0.42297,0.5375,0,0
0.42297,0.5375,0,0
0.42301,0.53781,0,0
0.42301,0.53781,0,0
0.42302,0.53812,0,0
0.42302,0.53812,0,0
0.42298,0.53844,0,0
0.42298,0.53844,0,0
0.42293,0.53875,0,0
0.42293,0.53875,0,0
0.42293,0.53906,0,0
0.42293,0.53906,0,0
0.42297,0.53938,0,0
0.42297,0.53938,0,0
0.42301,0.53969,0,0
0.42301,0.53969,0,0
0.42299,0.54,0,0
0.42299,0.54,0,0
0.42295,0.54031,0,0
0.42295,0.54031,0,0
0.42294,0.54062,0,0
0.42294,0.54062,0,0
0.42299,0.54094,0,0
0.42299,0.54094,0,0
0.42304,0.54125,0,0
0.42304,0.54125,0,0
0.42304,0.54156,0,0
0.42304,0.54156,0,0
0.42298,0.54188,0,0
0.42298,0.54188,0,0
0.42293,0.54219,0,0
0.42293,0.54219,0,0
0.42295,0.5425,0,0
0.42295,0.5425,0,0
0.42298,0.54281,0,0
0.42298,0.54281,0,0
0.42299,0.54312,0,0
0.42299,0.54312,0,0
0.42296,0.54344,0,0
0.42296,0.54344,0,0
0.42294,0.54375,0,0
0.42294,0.54375,0,0
0.42297,0.54406,0,0
0.42297,0.54406,0,0
0.42303,0.54438,0,0
0.42303,0.54438,0,0
0.42304,0.54469,0,0
0.42304,0.54469,0,0
0.42299,0.545,0,0
0.42299,0.545,0,0
0.42294,0.54531,0,0
0.42294,0.54531,0,0
0.42293,0.54562,0,0
0.42293,0.54562,0,0
0.42296,0.54594,0,0
0.42296,0.54594,0,0
0.423,0.54625,0,0
0.423,0.54625,0,0
0.42298,0.54656,0,0
0.42298,0.54656,0,0
0.42294,0.54688,0,0
0.42294,0.54688,0,0
0.42294,0.54719,0,0
0.42294,0.54719,0,0
0.42299,0.5475,0,0
0.42299,0.5475,0,0
0.42303,0.54781,0,0
0.42303,0.54781,0,0
0.42303,0.54813,0,0
0.42303,0.54813,0,0
0.42298,0.54844,0,0
0.42298,0.54844,0,0
0.42295,0.54875,0,0
0.42295,0.54875,0,0
0.42296,0.54906,0,0
0.42296,0.54906,0,0
0.423,0.54937,0,0
0.423,0.54937,0,0
0.42298,0.54969,0,0
0.42298,0.54969,0,0
0.42294,0.55,0,0
0.42294,0.55,0,0
0.42292,0.55031,0,0
0.42292,0.55031,0,0
0.42295,0.55063,0,0
0.42295,0.55063,0,0
0.42302,0.55094,0,0
0.42302,0.55094,0,0
0.42305,0.55125,0,0
0.42305,0.55125,0,0
0.42301,0.55156,0,0
0.42301,0.55156,0,0
0.42294,0.55187,0,0
0.42294,0.55187,0,0
0.42293,0.55219,0,0
0.42293,0.55219,0,0
0.42296,0.5525,0,0
0.42296,0.5525,0,0
0.42299,0.55281,0,0
0.42299,0.55281,0,0
0.42298,0.55313,0,0
0.42298,0.55313,0,0
0.42293,0.55344,0,0
0.42293,0.55344,0,0
0.42293,0.55375,0,0
0.42293,0.55375,0,0
0.42298,0.55406,0,0
0.42298,0.55406,0,0
0.42303,0.55437,0,0
0.42303,0.55437,0,0
0.42303,0.55469,0,0
0.42303,0.55469,0,0
0.42298,0.555,0,0
0.42298,0.555,0,0
0.42293,0.55531,0,0
0.42293,0.55531,0,0
0.42294,0.55563,0,0
0.42294,0.55563,0,0
0.42299,0.55594,0,0
0.42299,0.55594,0,0
0.423,0.55625,0,0
0.423,0.55625,0,0
0.42296,0.55656,0,0
0.42296,0.55656,0,0
0.42293,0.55687,0,0
0.42293,0.55687,0,0
0.42293,0.55719,0,0
0.42293,0.55719,0,0
0.42299,0.5575,0,0
0.42299,0.5575,0,0
0.42304,0.55781,0,0
0.42304,0.55781,0,0
0.42302,0.55813,0,0
0.42302,0.55813,0,0
0.42297,0.55844,0,0
0.42297,0.55844,0,0
0.42295,0.55875,0,0
0.42295,0.55875,0,0
0.42297,0.55906,0,0
0.42297,0.55906,0,0
0.423,0.55937,0,0
0.423,0.55937,0,0
0.42299,0.55969,0,0
0.42299,0.55969,0,0
0.42293,0.56,0,0
0.42293,0.56,0,0
0.42291,0.56031,0,0
0.42291,0.56031,0,0
0.42295,0.56063,0,0
0.42295,0.56063,0,0
0.42301,0.56094,0,0
0.42301,0.56094,0,0
0.42303,0.56125,0,0
0.42303,0.56125,0,0
0.423,0.56156,0,0
0.423,0.56156,0,0
0.42295,0.56187,0,0
0.42295,0.56187,0,0
0.42294,0.56219,0,0
0.42294,0.56219,0,0
0.42297,0.5625,0,0
0.42297,0.5625,0,0
0.42299,0.56281,0,0
0.42299,0.56281,0,0
0.42296,0.56313,0,0
0.42296,0.56313,0,0
0.42294,0.56344,0,0
0.42294,0.56344,0,0
0.42294,0.56375,0,0
0.42294,0.56375,0,0
0.42299,0.56406,0,0
0.42299,0.56406,0,0
0.42305,0.56437,0,0
0.42305,0.56437,0,0
0.42302,0.56469,0,0
0.42302,0.56469,0,0
0.42297,0.565,0,0
0.42297,0.565,0,0
0.42292,0.56531,0,0
0.42292,0.56531,0,0
0.42293,0.56563,0,0
0.42293,0.56563,0,0
0.42297,0.56594,0,0
0.42297,0.56594,0,0
0.42299,0.56625,0,0
0.42299,0.56625,0,0
0.42297,0.56656,0,0
0.42297,0.56656,0,0
0.42294,0.56687,0,0
0.42294,0.56687,0,0
0.42298,0.56719,0,0
0.42298,0.56719,0,0
0.42302,0.5675,0,0
0.42302,0.5675,0,0
0.42304,0.56781,0,0
0.42304,0.56781,0,0
0.423,0.56813,0,0
0.423,0.56813,0,0
0.42293,0.56844,0,0
0.42293,0.56844,0,0
0.4229,0.56875,0,0
0.4229,0.56875,0,0
0.42295,0.56906,0,0
0.42295,0.56906,0,0
0.42299,0.56937,0,0
0.42299,0.56937,0,0
0.42299,0.56969,0,0
0.42299,0.56969,0,0
0.42297,0.57,0,0
0.42297,0.57,0,0
0.42296,0.57031,0,0
0.42296,0.57031,0,0
0.42298,0.57063,0,0
0.42298,0.57063,0,0
0.42303,0.57094,0,0
0.42303,0.57094,0,0
0.423,0.57125,0,0
0.423,0.57125,0,0
0.42296,0.57156,0,0
0.42296,0.57156,0,0
0.42292,0.57187,0,0
0.42292,0.57187,0,0
0.42292,0.57219,0,0
0.42292,0.57219,0,0
0.42296,0.5725,0,0
0.42296,0.5725,0,0
0.423,0.57281,0,0
0.423,0.57281,0,0
0.42299,0.57313,0,0
0.42299,0.57313,0,0
0.42297,0.57344,0,0
0.42297,0.57344,0,0
0.42297,0.57375,0,0
0.42297,0.57375,0,0
0.42298,0.57406,0,0
0.42298,0.57406,0,0
0.423,0.57437,0,0
0.423,0.57437,0,0
0.42298,0.57469,0,0
0.42298,0.57469,0,0
0.42292,0.575,0,0
0.42292,0.575,0,0
0.42291,0.57531,0,0
0.42291,0.57531,0,0
0.42294,0.57563,0,0
0.42294,0.57563,0,0
0.42299,0.57594,0,0
0.42299,0.57594,0,0
0.42303,0.57625,0,0
0.42303,0.57625,0,0
0.423,0.57656,0,0
0.423,0.57656,0,0
0.42296,0.57687,0,0
0.42296,0.57687,0,0
0.42296,0.57719,0,0
0.42296,0.57719,0,0
0.42298,0.5775,0,0
0.42298,0.5775,0,0
0.42297,0.57781,0,0
0.42297,0.57781,0,0
0.42296,0.57812,0,0
0.42296,0.57812,0,0
0.42292,0.57844,0,0
0.42292,0.57844,0,0
0.42292,0.57875,0,0
0.42292,0.57875,0,0
0.42298,0.57906,0,0
0.42298,0.57906,0,0
0.42302,0.57938,0,0
0.42302,0.57938,0,0
0.42302,0.57969,0,0
0.42302,0.57969,0,0
0.42299,0.58,0,0
0.42299,0.58,0,0
0.42294,0.58031,0,0
0.42294,0.58031,0,0
0.42294,0.58062,0,0
0.42294,0.58062,0,0
0.42297,0.58094,0,0
0.42297,0.58094,0,0
0.42297,0.58125,0,0
0.42297,0.58125,0,0
0.42294,0.58156,0,0
0.42294,0.58156,0,0
0.42293,0.58188,0,0
0.42293,0.58188,0,0
0.42294,0.58219,0,0
0.42294,0.58219,0,0
0.423,0.5825,0,0
0.423,0.5825,0,0
0.42304,0.58281,0,0
0.42304,0.58281,0,0
0.423,0.58312,0,0
0.423,0.58312,0,0
0.42294,0.58344,0,0
0.42294,0.58344,0,0
0.42292,0.58375,0,0
0.42292,0.58375,0,0
0.42294,0.58406,0,0
0.42294,0.58406,0,0
0.42299,0.58438,0,0
0.42299,0.58438,0,0
0.423,0.58469,0,0
0.423,0.58469,0,0
0.42296,0.585,0,0
0.42296,0.585,0,0
0.42294,0.58531,0,0
0.42294,0.58531,0,0
0.42296,0.58562,0,0
0.42296,0.58562,0,0
0.42299,0.58594,0,0
0.42299,0.58594,0,0
0.423,0.58625,0,0
0.423,0.58625,0,0
0.42297,0.58656,0,0
0.42297,0.58656,0,0
0.42293,0.58688,0,0
0.42293,0.58688,0,0
0.42294,0.58719,0,0
0.42294,0.58719,0,0
0.42299,0.5875,0,0
0.42299,0.5875,0,0
0.42302,0.58781,0,0
0.42302,0.58781,0,0
0.42302,0.58812,0,0
0.42302,0.58812,0,0
0.42297,0.58844,0,0
0.42297,0.58844,0,0
0.42293,0.58875,0,0
0.42293,0.58875,0,0
0.42295,0.58906,0,0
0.42295,0.58906,0,0
0.42297,0.58938,0,0
0.42297,0.58938,0,0
0.42297,0.58969,0,0
0.42297,0.58969,0,0
0.42295,0.59,0,0
0.42295,0.59,0,0
0.42292,0.59031,0,0
0.42292,0.59031,0,0
0.42296,0.59062,0,0
0.42296,0.59062,0,0
0.42302,0.59094,0,0
0.42302,0.59094,0,0
0.42303,0.59125,0,0
0.42303,0.59125,0,0
0.42301,0.59156,0,0
0.42301,0.59156,0,0
0.42295,0.59188,0,0
0.42295,0.59188,0,0
0.42291,0.59219,0,0
0.42291,0.59219,0,0
0.42293,0.5925,0,0
0.42293,0.5925,0,0
0.42297,0.59281,0,0
0.42297,0.59281,0,0
0.42297,0.59312,0,0
0.42297,0.59312,0,0
0.42296,0.59344,0,0
0.42296,0.59344,0,0
0.42295,0.59375,0,0
0.42295,0.59375,0,0
0.42296,0.59406,0,0
0.42296,0.59406,0,0
0.42301,0.59438,0,0
0.42301,0.59438,0,0
0.42302,0.59469,0,0
0.42302,0.59469,0,0
0.42298,0.595,0,0
0.42298,0.595,0,0
0.42294,0.59531,0,0
0.42294,0.59531,0,0
0.42293,0.59562,0,0
0.42293,0.59562,0,0
0.42296,0.59594,0,0
0.42296,0.59594,0,0
0.423,0.59625,0,0
0.423,0.59625,0,0
0.423,0.59656,0,0
0.423,0.59656,0,0
0.42296,0.59688,0,0
0.42296,0.59688,0,0
0.42294,0.59719,0,0
0.42294,0.59719,0,0
0.42294,0.5975,0,0
0.42294,0.5975,0,0
0.42296,0.59781,0,0
0.42296,0.59781,0,0
0.42298,0.59812,0,0
0.42298,0.59812,0,0
0.42295,0.59844,0,0
0.42295,0.59844,0,0
0.42294,0.59875,0,0
0.42294,0.59875,0,0
0.42296,0.59906,0,0
0.42296,0.59906,0,0
0.423,0.59938,0,0
0.423,0.59938,0,0
0.42302,0.59969,0,0
0.42302,0.59969,0,0
0.423,0.6,0,0
0.423,0.6,0,0
0.42293,0.60031,0,0
0.42293,0.60031,0,0
0.4229,0.60062,0,0
0.4229,0.60062,0,0
0.42293,0.60094,0,0
0.42293,0.60094,0,0
0.42296,0.60125,0,0
0.42296,0.60125,0,0
0.423,0.60156,0,0
0.423,0.60156,0,0
0.42298,0.60188,0,0
0.42298,0.60188,0,0
0.42295,0.60219,0,0
0.42295,0.60219,0,0
0.42296,0.6025,0,0
0.42296,0.6025,0,0
0.42298,0.60281,0,0
0.42298,0.60281,0,0
0.42299,0.60312,0,0
0.42299,0.60312,0,0
0.42297,0.60344,0,0
0.42297,0.60344,0,0
0.42294,0.60375,0,0
0.42294,0.60375,0,0
0.42294,0.60406,0,0
0.42294,0.60406,0,0
0.42298,0.60438,0,0
0.42298,0.60438,0,0
0.42301,0.60469,0,0
0.42301,0.60469,0,0
0.423,0.605,0,0
0.423,0.605,0,0
0.42296,0.60531,0,0
0.42296,0.60531,0,0
0.42292,0.60562,0,0
0.42292,0.60562,0,0
0.42293,0.60594,0,0
0.42293,0.60594,0,0
0.42296,0.60625,0,0
0.42296,0.60625,0,0
0.42297,0.60656,0,0
0.42297,0.60656,0,0
0.42297,0.60688,0,0
0.42297,0.60688,0,0
0.42296,0.60719,0,0
0.42296,0.60719,0,0
0.42297,0.6075,0,0
0.42297,0.6075,0,0
0.423,0.60781,0,0
0.423,0.60781,0,0
0.42301,0.60812,0,0
0.42301,0.60812,0,0
0.42297,0.60844,0,0
0.42297,0.60844,0,0
0.42294,0.60875,0,0
0.42294,0.60875,0,0
0.42292,0.60906,0,0
0.42292,0.60906,0,0
0.42295,0.60938,0,0
0.42295,0.60938,0,0
0.423,0.60969,0,0
0.423,0.60969,0,0
0.423,0.61,0,0
0.423,0.61,0,0
0.42298,0.61031,0,0
0.42298,0.61031,0,0
0.42295,0.61063,0,0
0.42295,0.61063,0,0
0.42292,0.61094,0,0
0.42292,0.61094,0,0
0.42295,0.61125,0,0
0.42295,0.61125,0,0
0.42296,0.61156,0,0
0.42296,0.61156,0,0
0.42296,0.61187,0,0
0.42296,0.61187,0,0
0.42296,0.61219,0,0
0.42296,0.61219,0,0
0.42297,0.6125,0,0
0.42297,0.6125,0,0
0.42298,0.61281,0,0
0.42298,0.61281,0,0
0.42301,0.61313,0,0
0.42301,0.61313,0,0
0.42299,0.61344,0,0
0.42299,0.61344,0,0
0.42296,0.61375,0,0
0.42296,0.61375,0,0
0.42294,0.61406,0,0
0.42294,0.61406,0,0
0.42294,0.61437,0,0
0.42294,0.61437,0,0
0.42297,0.61469,0,0
0.42297,0.61469,0,0
0.42299,0.615,0,0
0.42299,0.615,0,0
0.42299,0.61531,0,0
0.42299,0.61531,0,0
0.42296,0.61563,0,0
0.42296,0.61563,0,0
0.42295,0.61594,0,0
0.42295,0.61594,0,0
0.42294,0.61625,0,0
0.42294,0.61625,0,0
0.42295,0.61656,0,0
0.42295,0.61656,0,0
0.42296,0.61687,0,0
0.42296,0.61687,0,0
0.42295,0.61719,0,0
0.42295,0.61719,0,0
0.42295,0.6175,0,0
0.42295,0.6175,0,0
0.42296,0.61781,0,0
0.42296,0.61781,0,0
0.42298,0.61813,0,0
0.42298,0.61813,0,0
0.423,0.61844,0,0
0.423,0.61844,0,0
0.42297,0.61875,0,0
0.42297,0.61875,0,0
0.42293,0.61906,0,0
0.42293,0.61906,0,0
0.42293,0.61937,0,0
0.42293,0.61937,0,0
0.42295,0.61969,0,0
0.42295,0.61969,0,0
0.42298,0.62,0,0
0.42298,0.62,0,0
0.42301,0.62031,0,0
0.42301,0.62031,0,0
0.42299,0.62063,0,0
0.42299,0.62063,0,0
0.42298,0.62094,0,0
0.42298,0.62094,0,0
0.42297,0.62125,0,0
0.42297,0.62125,0,0
0.42295,0.62156,0,0
0.42295,0.62156,0,0
0.42297,0.62187,0,0
0.42297,0.62187,0,0
0.42295,0.62219,0,0
0.42295,0.62219,0,0
0.42295,0.6225,0,0
0.42295,0.6225,0,0
0.42296,0.62281,0,0
0.42296,0.62281,0,0
0.42295,0.62313,0,0
0.42295,0.62313,0,0
0.42297,0.62344,0,0
0.42297,0.62344,0,0
0.42296,0.62375,0,0
0.42296,0.62375,0,0
0.42293,0.62406,0,0
0.42293,0.62406,0,0
0.42293,0.62437,0,0
0.42293,0.62437,0,0
0.42293,0.62469,0,0
0.42293,0.62469,0,0
0.42296,0.625,0,0
0.42296,0.625,0,0
0.42299,0.62531,0,0
0.42299,0.62531,0,0
0.42299,0.62563,0,0
0.42299,0.62563,0,0
0.42298,0.62594,0,0
0.42298,0.62594,0,0
0.42296,0.62625,0,0
0.42296,0.62625,0,0
0.42294,0.62656,0,0
0.42294,0.62656,0,0
0.42294,0.62687,0,0
0.42294,0.62687,0,0
0.42295,0.62719,0,0
0.42295,0.62719,0,0
0.42298,0.6275,0,0
0.42298,0.6275,0,0
0.42299,0.62781,0,0
0.42299,0.62781,0,0
0.423,0.62813,0,0
0.423,0.62813,0,0
0.42298,0.62844,0,0
0.42298,0.62844,0,0
0.42296,0.62875,0,0
0.42296,0.62875,0,0
0.42295,0.62906,0,0
0.42295,0.62906,0,0
0.42295,0.62937,0,0
0.42295,0.62937,0,0
0.42296,0.62969,0,0
0.42296,0.62969,0,0
0.42296,0.63,0,0
0.42296,0.63,0,0
0.42295,0.63031,0,0
0.42295,0.63031,0,0
0.42297,0.63063,0,0
0.42297,0.63063,0,0
0.42295,0.63094,0,0
0.42295,0.63094,0,0
0.42294,0.63125,0,0
0.42294,0.63125,0,0
0.42295,0.63156,0,0
0.42295,0.63156,0,0
0.42293,0.63187,0,0
0.42293,0.63187,0,0
0.42295,0.63219,0,0
0.42295,0.63219,0,0
0.42296,0.6325,0,0
0.42296,0.6325,0,0
0.42297,0.63281,0,0
0.42297,0.63281,0,0
0.42299,0.63313,0,0
0.42299,0.63313,0,0
0.42297,0.63344,0,0
0.42297,0.63344,0,0
0.42293,0.63375,0,0
0.42293,0.63375,0,0
0.42294,0.63406,0,0
0.42294,0.63406,0,0
0.42294,0.63437,0,0
0.42294,0.63437,0,0
0.42298,0.63469,0,0
0.42298,0.63469,0,0
0.42299,0.635,0,0
0.42299,0.635,0,0
0.42297,0.63531,0,0
0.42297,0.63531,0,0
0.42297,0.63563,0,0
0.42297,0.63563,0,0
0.42295,0.63594,0,0
0.42295,0.63594,0,0
0.42296,0.63625,0,0
0.42296,0.63625,0,0
0.42297,0.63656,0,0
0.42297,0.63656,0,0
0.42296,0.63687,0,0
0.42296,0.63687,0,0
0.42297,0.63719,0,0
0.42297,0.63719,0,0
0.42297,0.6375,0,0
0.42297,0.6375,0,0
0.42297,0.63781,0,0
0.42297,0.63781,0,0
0.42298,0.63813,0,0
0.42298,0.63813,0,0
0.42297,0.63844,0,0
0.42297,0.63844,0,0
0.42295,0.63875,0,0
0.42295,0.63875,0,0
0.42295,0.63906,0,0
0.42295,0.63906,0,0
0.42293,0.63937,0,0
0.42293,0.63937,0,0
0.42294,0.63969,0,0
0.42294,0.63969,0,0
0.42297,0.64,0,0
0.42297,0.64,0,0
0.42298,0.64031,0,0
0.42298,0.64031,0,0
0.42298,0.64062,0,0
0.42298,0.64062,0,0
0.42295,0.64094,0,0
0.42295,0.64094,0,0
0.42291,0.64125,0,0
0.42291,0.64125,0,0
0.42293,0.64156,0,0
0.42293,0.64156,0,0
0.42296,0.64188,0,0
0.42296,0.64188,0,0
0.42298,0.64219,0,0
0.42298,0.64219,0,0
0.42299,0.6425,0,0
0.42299,0.6425,0,0
0.42295,0.64281,0,0
0.42295,0.64281,0,0
0.4229,0.64312,0,0
0.4229,0.64312,0,0
0.42291,0.64344,0,0
0.42291,0.64344,0,0
0.42293,0.64375,0,0
0.42293,0.64375,0,0
0.42295,0.64406,0,0
0.42295,0.64406,0,0
0.42297,0.64438,0,0
0.42297,0.64438,0,0
0.42294,0.64469,0,0
0.42294,0.64469,0,0
0.42294,0.645,0,0
0.42294,0.645,0,0
0.42295,0.64531,0,0
0.42295,0.64531,0,0
0.42294,0.64562,0,0
0.42294,0.64562,0,0
0.42296,0.64594,0,0
0.42296,0.64594,0,0
0.42295,0.64625,0,0
0.42295,0.64625,0,0
0.42294,0.64656,0,0
0.42294,0.64656,0,0
0.42295,0.64688,0,0
0.42295,0.64688,0,0
0.42294,0.64719,0,0
0.42294,0.64719,0,0
0.42297,0.6475,0,0
0.42297,0.6475,0,0
0.423,0.64781,0,0
0.423,0.64781,0,0
0.42297,0.64812,0,0
0.42297,0.64812,0,0
0.42295,0.64844,0,0
0.42295,0.64844,0,0
0.42292,0.64875,0,0
0.42292,0.64875,0,0
0.42293,0.64906,0,0
0.42293,0.64906,0,0
0.42298,0.64938,0,0
0.42298,0.64938,0,0
0.423,0.64969,0,0
0.423,0.64969,0,0
0.42301,0.65,0,0
0.42301,0.65,0,0
0.42297,0.65031,0,0
0.42297,0.65031,0,0
0.4229,0.65062,0,0
0.4229,0.65062,0,0
0.42291,0.65094,0,0
0.42291,0.65094,0,0
0.42294,0.65125,0,0
0.42294,0.65125,0,0
0.423,0.65156,0,0
0.423,0.65156,0,0
0.42303,0.65188,0,0
0.42303,0.65188,0,0
0.423,0.65219,0,0
0.423,0.65219,0,0
0.42294,0.6525,0,0
0.42294,0.6525,0,0
0.4229,0.65281,0,0
0.4229,0.65281,0,0
0.42288,0.65312,0,0
0.42288,0.65312,0,0
0.42294,0.65344,0,0
0.42294,0.65344,0,0
0.42299,0.65375,0,0
0.42299,0.65375,0,0
0.42302,0.65406,0,0
0.42302,0.65406,0,0
0.42302,0.65438,0,0
0.42302,0.65438,0,0
0.42297,0.65469,0,0
0.42297,0.65469,0,0
0.42292,0.655,0,0
0.42292,0.655,0,0
0.42289,0.65531,0,0
0.42289,0.65531,0,0
0.42291,0.65562,0,0
0.42291,0.65562,0,0
0.42296,0.65594,0,0
0.42296,0.65594,0,0
0.42303,0.65625,0,0
0.42303,0.65625,0,0
0.42306,0.65656,0,0
0.42306,0.65656,0,0
0.42303,0.65688,0,0
0.42303,0.65688,0,0
0.42295,0.65719,0,0
0.42295,0.65719,0,0
0.42284,0.6575,0,0
0.42284,0.6575,0,0
0.42281,0.65781,0,0
0.42281,0.65781,0,0
0.42289,0.65812,0,0
0.42289,0.65812,0,0
0.42303,0.65844,0,0
0.42303,0.65844,0,0
0.42319,0.65875,0,0
0.42319,0.65875,0,0
0.42327,0.65906,0,0
0.42327,0.65906,0,0
0.42325,0.65938,0,0
0.42325,0.65938,0,0
0.42306,0.65969,0,0
0.42306,0.65969,0,0
0.42266,0.66,0,0
0.42266,0.66,0,0
0.42217,0.66031,0,0
0.42217,0.66031,0,0
0.42176,0.66062,0,0
0.42176,0.66062,0,0
0.42155,0.66094,0,0
0.42155,0.66094,0,0
0.42155,0.66125,0,0
0.42155,0.66125,0,0
0.42143,0.66156,0,0
0.42143,0.66156,0,0
0.42053,0.66188,0,0
0.42053,0.66188,0,0
0.41975,0.66219,0,0
0.41975,0.66219,0,0
0.41961,0.6625,0,0
0.41961,0.6625,0,0
0.41955,0.66281,0,0
0.41955,0.66281,0,0
0.4175,0.66312,0,0
0.4175,0.66312,0,0
0.41489,0.66344,0,0
0.41489,0.66344,0,0
0.41369,0.66375,0,0
0.41369,0.66375,0,0
0.41361,0.66406,0,0
0.41361,0.66406,0,0
0.41165,0.66438,0,0
0.41165,0.66438,0,0
0.40524,0.66469,0,0
0.40524,0.66469,0,0
0.40011,0.665,0,0
0.40011,0.665,0,0
0.39854,0.66531,0,0
0.39854,0.66531,0,0
0.39827,0.66562,0,0
0.39827,0.66562,0,0
0.391,0.66594,0,0
0.391,0.66594,0,0
0.37753,0.66625,0,0
0.37753,0.66625,0,0
0.36809,0.66656,0,0
0.36809,0.66656,0,0
0.36525,0.66688,0,0
0.36525,0.66688,0,0
0.3648,0.66719,0,0
0.3648,0.66719,0,0
0.35417,0.6675,0,0
0.35417,0.6675,0,0
0.33159,0.66781,0,0
0.33159,0.66781,0,0
0.30929,0.66812,0,0
0.30929,0.66812,0,0
0.29211,0.66844,0,0
0.29211,0.66844,0,0
0.28114,0.66875,0,0
0.28114,0.66875,0,0
0.2753,0.66906,0,0
0.2753,0.66906,0,0
0.27284,0.66938,0,0
0.27284,0.66938,0,0
0.27212,0.66969,0,0
0.27212,0.66969,0,0
0.27201,0.67,0,0
0.27201,0.67,0,0
0.27204,0.67031,0,0
0.27204,0.67031,0,0
0.27221,0.67062,0,0
0.27221,0.67062,0,0
0.27274,0.67094,0,0
0.27274,0.67094,0,0
0.27322,0.67125,0,0
0.27322,0.67125,0,0
0.27355,0.67156,0,0
0.27355,0.67156,0,0
0.27373,0.67188,0,0
0.27373,0.67188,0,0
0.27381,0.67219,0,0
0.27381,0.67219,0,0
0.27381,0.6725,0,0
0.27381,0.6725,0,0
0.2738,0.67281,0,0
0.2738,0.67281,0,0
0.27378,0.67313,0,0
0.27378,0.67313,0,0
0.27377,0.67344,0,0
0.27377,0.67344,0,0
0.27374,0.67375,0,0
0.27374,0.67375,0,0
0.27372,0.67406,0,0
0.27372,0.67406,0,0
0.27374,0.67437,0,0
0.27374,0.67437,0,0
0.27376,0.67469,0,0
0.27376,0.67469,0,0
0.27378,0.675,0,0
0.27378,0.675,0,0
0.27377,0.67531,0,0
0.27377,0.67531,0,0
0.27377,0.67563,0,0
0.27377,0.67563,0,0
0.27376,0.67594,0,0
0.27376,0.67594,0,0
0.27375,0.67625,0,0
0.27375,0.67625,0,0
0.27372,0.67656,0,0
0.27372,0.67656,0,0
0.27372,0.67687,0,0
0.27372,0.67687,0,0
0.27374,0.67719,0,0
0.27374,0.67719,0,0
0.27377,0.6775,0,0
0.27377,0.6775,0,0
0.27378,0.67781,0,0
0.27378,0.67781,0,0
0.27377,0.67813,0,0
0.27377,0.67813,0,0
0.27377,0.67844,0,0
0.27377,0.67844,0,0
0.27376,0.67875,0,0
0.27376,0.67875,0,0
0.27374,0.67906,0,0
0.27374,0.67906,0,0
0.27371,0.67937,0,0
0.27371,0.67937,0,0
0.27372,0.67969,0,0
0.27372,0.67969,0,0
0.27375,0.68,0,0
0.27375,0.68,0,0
0.27378,0.68031,0,0
0.27378,0.68031,0,0
0.27378,0.68063,0,0
0.27378,0.68063,0,0
0.27377,0.68094,0,0
0.27377,0.68094,0,0
0.27377,0.68125,0,0
0.27377,0.68125,0,0
0.27376,0.68156,0,0
0.27376,0.68156,0,0
0.27373,0.68187,0,0
0.27373,0.68187,0,0
0.27372,0.68219,0,0
0.27372,0.68219,0,0
0.27373,0.6825,0,0
0.27373,0.6825,0,0
0.27376,0.68281,0,0
0.27376,0.68281,0,0
0.27378,0.68313,0,0
0.27378,0.68313,0,0
0.27378,0.68344,0,0
0.27378,0.68344,0,0
0.27377,0.68375,0,0
0.27377,0.68375,0,0
0.27377,0.68406,0,0
0.27377,0.68406,0,0
0.27376,0.68437,0,0
0.27376,0.68437,0,0
0.27374,0.68469,0,0
0.27374,0.68469,0,0
0.27373,0.685,0,0
0.27373,0.685,0,0
0.27375,0.68531,0,0
0.27375,0.68531,0,0
0.27377,0.68563,0,0
0.27377,0.68563,0,0
0.27379,0.68594,0,0
0.27379,0.68594,0,0
0.27378,0.68625,0,0
0.27378,0.68625,0,0
0.27377,0.68656,0,0
0.27377,0.68656,0,0
0.27377,0.68687,0,0
0.27377,0.68687,0,0
0.27376,0.68719,0,0
0.27376,0.68719,0,0
0.27374,0.6875,0,0
0.27374,0.6875,0,0
0.27373,0.68781,0,0
0.27373,0.68781,0,0
0.27375,0.68813,0,0
0.27375,0.68813,0,0
0.27377,0.68844,0,0
0.27377,0.68844,0,0
0.27377,0.68875,0,0
0.27377,0.68875,0,0
0.27375,0.68906,0,0
0.27375,0.68906,0,0
0.27375,0.68937,0,0
0.27375,0.68937,0,0
0.27375,0.68969,0,0
0.27375,0.68969,0,0
0.27375,0.69,0,0
0.27375,0.69,0,0
0.27374,0.69031,0,0
0.27374,0.69031,0,0
0.27375,0.69063,0,0
0.27375,0.69063,0,0
0.27377,0.69094,0,0
0.27377,0.69094,0,0
0.27378,0.69125,0,0
0.27378,0.69125,0,0
0.27376,0.69156,0,0
0.27376,0.69156,0,0
0.27373,0.69187,0,0
0.27373,0.69187,0,0
0.27373,0.69219,0,0
0.27373,0.69219,0,0
0.27373,0.6925,0,0
0.27373,0.6925,0,0
0.27375,0.69281,0,0
0.27375,0.69281,0,0
0.27376,0.69313,0,0
0.27376,0.69313,0,0
0.27377,0.69344,0,0
0.27377,0.69344,0,0
0.27378,0.69375,0,0
0.27378,0.69375,0,0
0.27376,0.69406,0,0
0.27376,0.69406,0,0
0.27373,0.69437,0,0
0.27373,0.69437,0,0
0.27372,0.69469,0,0
0.27372,0.69469,0,0
0.27373,0.695,0,0
0.27373,0.695,0,0
0.27374,0.69531,0,0
0.27374,0.69531,0,0
0.27376,0.69563,0,0
0.27376,0.69563,0,0
0.27377,0.69594,0,0
0.27377,0.69594,0,0
0.27378,0.69625,0,0
0.27378,0.69625,0,0
0.27379,0.69656,0,0
0.27379,0.69656,0,0
0.27377,0.69687,0,0
0.27377,0.69687,0,0
0.27374,0.69719,0,0
0.27374,0.69719,0,0
0.27373,0.6975,0,0
0.27373,0.6975,0,0
0.27374,0.69781,0,0
0.27374,0.69781,0,0
0.27375,0.69813,0,0
0.27375,0.69813,0,0
0.27376,0.69844,0,0
0.27376,0.69844,0,0
0.27377,0.69875,0,0
0.27377,0.69875,0,0
0.27379,0.69906,0,0
0.27379,0.69906,0,0
0.27379,0.69937,0,0
0.27379,0.69937,0,0
0.27376,0.69969,0,0
0.27376,0.69969,0,0
0.27374,0.7,0,0
0.27374,0.7,0,0
0.27375,0.70031,0,0
0.27375,0.70031,0,0
0.27376,0.70063,0,0
0.27376,0.70063,0,0
0.27376,0.70094,0,0
0.27376,0.70094,0,0
0.27374,0.70125,0,0
0.27374,0.70125,0,0
0.27374,0.70156,0,0
0.27374,0.70156,0,0
0.27375,0.70187,0,0
0.27375,0.70187,0,0
0.27374,0.70219,0,0
0.27374,0.70219,0,0
0.27373,0.7025,0,0
0.27373,0.7025,0,0
0.27373,0.70281,0,0
0.27373,0.70281,0,0
0.27376,0.70312,0,0
0.27376,0.70312,0,0
0.27378,0.70344,0,0
0.27378,0.70344,0,0
0.27378,0.70375,0,0
0.27378,0.70375,0,0
0.27375,0.70406,0,0
0.27375,0.70406,0,0
0.27373,0.70438,0,0
0.27373,0.70438,0,0
0.27373,0.70469,0,0
0.27373,0.70469,0,0
0.27372,0.705,0,0
0.27372,0.705,0,0
0.27373,0.70531,0,0
0.27373,0.70531,0,0
0.27375,0.70562,0,0
0.27375,0.70562,0,0
0.27378,0.70594,0,0
0.27378,0.70594,0,0
0.27379,0.70625,0,0
0.27379,0.70625,0,0
0.27378,0.70656,0,0
0.27378,0.70656,0,0
0.27376,0.70688,0,0
0.27376,0.70688,0,0
0.27375,0.70719,0,0
0.27375,0.70719,0,0
0.27374,0.7075,0,0
0.27374,0.7075,0,0
0.27374,0.70781,0,0
0.27374,0.70781,0,0
0.27375,0.70812,0,0
0.27375,0.70812,0,0
0.27376,0.70844,0,0
0.27376,0.70844,0,0
0.27378,0.70875,0,0
0.27378,0.70875,0,0
0.27378,0.70906,0,0
0.27378,0.70906,0,0
0.27376,0.70938,0,0
0.27376,0.70938,0,0
0.27374,0.70969,0,0
0.27374,0.70969,0,0
0.27374,0.71,0,0
0.27374,0.71,0,0
0.27376,0.71031,0,0
0.27376,0.71031,0,0
0.27377,0.71062,0,0
0.27377,0.71062,0,0
0.27375,0.71094,0,0
0.27375,0.71094,0,0
0.27375,0.71125,0,0
0.27375,0.71125,0,0
0.27374,0.71156,0,0
0.27374,0.71156,0,0
0.27373,0.71188,0,0
0.27373,0.71188,0,0
0.27371,0.71219,0,0
0.27371,0.71219,0,0
0.27371,0.7125,0,0
0.27371,0.7125,0,0
0.27374,0.71281,0,0
0.27374,0.71281,0,0
0.27378,0.71312,0,0
0.27378,0.71312,0,0
0.27379,0.71344,0,0
0.27379,0.71344,0,0
0.27377,0.71375,0,0
0.27377,0.71375,0,0
0.27376,0.71406,0,0
0.27376,0.71406,0,0
0.27375,0.71438,0,0
0.27375,0.71438,0,0
0.27374,0.71469,0,0
0.27374,0.71469,0,0
0.27373,0.715,0,0
0.27373,0.715,0,0
0.27374,0.71531,0,0
0.27374,0.71531,0,0
0.27377,0.71562,0,0
0.27377,0.71562,0,0
0.27378,0.71594,0,0
0.27378,0.71594,0,0
0.27378,0.71625,0,0
0.27378,0.71625,0,0
0.27377,0.71656,0,0
0.27377,0.71656,0,0
0.27376,0.71688,0,0
0.27376,0.71688,0,0
0.27376,0.71719,0,0
0.27376,0.71719,0,0
0.27376,0.7175,0,0
0.27376,0.7175,0,0
0.27376,0.71781,0,0
0.27376,0.71781,0,0
0.27375,0.71812,0,0
0.27375,0.71812,0,0
0.27375,0.71844,0,0
0.27375,0.71844,0,0
0.27374,0.71875,0,0
0.27374,0.71875,0,0
0.27373,0.71906,0,0
0.27373,0.71906,0,0
0.27371,0.71938,0,0
0.27371,0.71938,0,0
0.27371,0.71969,0,0
0.27371,0.71969,0,0
0.27375,0.72,0,0
0.27375,0.72,0,0
0.27377,0.72031,0,0
0.27377,0.72031,0,0
0.27378,0.72062,0,0
0.27378,0.72062,0,0
0.27377,0.72094,0,0
0.27377,0.72094,0,0
0.27377,0.72125,0,0
0.27377,0.72125,0,0
0.27376,0.72156,0,0
0.27376,0.72156,0,0
0.27374,0.72188,0,0
0.27374,0.72188,0,0
0.27373,0.72219,0,0
0.27373,0.72219,0,0
0.27374,0.7225,0,0
0.27374,0.7225,0,0
0.27377,0.72281,0,0
0.27377,0.72281,0,0
0.27377,0.72312,0,0
0.27377,0.72312,0,0
0.27377,0.72344,0,0
0.27377,0.72344,0,0
0.27375,0.72375,0,0
0.27375,0.72375,0,0
0.27375,0.72406,0,0
0.27375,0.72406,0,0
0.27375,0.72438,0,0
0.27375,0.72438,0,0
0.27376,0.72469,0,0
0.27376,0.72469,0,0
0.27375,0.725,0,0
0.27375,0.725,0,0
0.27376,0.72531,0,0
0.27376,0.72531,0,0
0.27375,0.72562,0,0
0.27375,0.72562,0,0
0.27374,0.72594,0,0
0.27374,0.72594,0,0
0.27372,0.72625,0,0
0.27372,0.72625,0,0
0.2737,0.72656,0,0
0.2737,0.72656,0,0
0.27371,0.72688,0,0
0.27371,0.72688,0,0
0.27375,0.72719,0,0
0.27375,0.72719,0,0
0.27378,0.7275,0,0
0.27378,0.7275,0,0
0.27378,0.72781,0,0
0.27378,0.72781,0,0
0.27378,0.72812,0,0
0.27378,0.72812,0,0
0.27378,0.72844,0,0
0.27378,0.72844,0,0
0.27376,0.72875,0,0
0.27376,0.72875,0,0
0.27374,0.72906,0,0
0.27374,0.72906,0,0
0.27373,0.72938,0,0
0.27373,0.72938,0,0
0.27375,0.72969,0,0
0.27375,0.72969,0,0
0.27377,0.73,0,0
0.27377,0.73,0,0
0.27377,0.73031,0,0
0.27377,0.73031,0,0
0.27374,0.73062,0,0
0.27374,0.73062,0,0
0.27373,0.73094,0,0
0.27373,0.73094,0,0
0.27373,0.73125,0,0
0.27373,0.73125,0,0
0.27374,0.73156,0,0
0.27374,0.73156,0,0
0.27376,0.73188,0,0
0.27376,0.73188,0,0
0.27377,0.73219,0,0
0.27377,0.73219,0,0
0.27378,0.7325,0,0
0.27378,0.7325,0,0
0.27377,0.73281,0,0
0.27377,0.73281,0,0
0.27375,0.73312,0,0
0.27375,0.73312,0,0
0.27373,0.73344,0,0
0.27373,0.73344,0,0
0.27372,0.73375,0,0
0.27372,0.73375,0,0
0.27374,0.73406,0,0
0.27374,0.73406,0,0
0.27376,0.73438,0,0
0.27376,0.73438,0,0
0.27377,0.73469,0,0
0.27377,0.73469,0,0
0.27376,0.735,0,0
0.27376,0.735,0,0
0.27376,0.73531,0,0
0.27376,0.73531,0,0
0.27376,0.73563,0,0
0.27376,0.73563,0,0
0.27376,0.73594,0,0
0.27376,0.73594,0,0
0.27375,0.73625,0,0
0.27375,0.73625,0,0
0.27375,0.73656,0,0
0.27375,0.73656,0,0
0.27376,0.73687,0,0
0.27376,0.73687,0,0
0.27376,0.73719,0,0
0.27376,0.73719,0,0
0.27374,0.7375,0,0
0.27374,0.7375,0,0
0.27372,0.73781,0,0
0.27372,0.73781,0,0
0.27371,0.73813,0,0
0.27371,0.73813,0,0
0.27372,0.73844,0,0
0.27372,0.73844,0,0
0.27374,0.73875,0,0
0.27374,0.73875,0,0
0.27376,0.73906,0,0
0.27376,0.73906,0,0
0.27377,0.73937,0,0
0.27377,0.73937,0,0
0.27378,0.73969,0,0
0.27378,0.73969,0,0
0.27379,0.74,0,0
0.27379,0.74,0,0
0.27377,0.74031,0,0
0.27377,0.74031,0,0
0.27374,0.74063,0,0
0.27374,0.74063,0,0
0.27374,0.74094,0,0
0.27374,0.74094,0,0
0.27376,0.74125,0,0
0.27376,0.74125,0,0
0.27377,0.74156,0,0
0.27377,0.74156,0,0
0.27374,0.74187,0,0
0.27374,0.74187,0,0
0.27372,0.74219,0,0
0.27372,0.74219,0,0
0.27371,0.7425,0,0
0.27371,0.7425,0,0
0.27372,0.74281,0,0
0.27372,0.74281,0,0
0.27373,0.74313,0,0
0.27373,0.74313,0,0
0.27374,0.74344,0,0
0.27374,0.74344,0,0
0.27377,0.74375,0,0
0.27377,0.74375,0,0
0.27379,0.74406,0,0
0.27379,0.74406,0,0
0.2738,0.74437,0,0
0.2738,0.74437,0,0
0.27376,0.74469,0,0
0.27376,0.74469,0,0
0.27374,0.745,0,0
0.27374,0.745,0,0
0.27374,0.74531,0,0
0.27374,0.74531,0,0
0.27375,0.74563,0,0
0.27375,0.74563,0,0
0.27377,0.74594,0,0
0.27377,0.74594,0,0
0.27375,0.74625,0,0
0.27375,0.74625,0,0
0.27374,0.74656,0,0
0.27374,0.74656,0,0
0.27372,0.74687,0,0
0.27372,0.74687,0,0
0.27372,0.74719,0,0
0.27372,0.74719,0,0
0.27372,0.7475,0,0
0.27372,0.7475,0,0
0.27373,0.74781,0,0
0.27373,0.74781,0,0
0.27377,0.74813,0,0
0.27377,0.74813,0,0
0.27378,0.74844,0,0
0.27378,0.74844,0,0
0.27379,0.74875,0,0
0.27379,0.74875,0,0
0.27377,0.74906,0,0
0.27377,0.74906,0,0
0.27375,0.74937,0,0
0.27375,0.74937,0,0
0.27374,0.74969,0,0
0.27374,0.74969,0,0
0.27374,0.75,0,0
0.27374,0.75,0,0
0.27376,0.75031,0,0
0.27376,0.75031,0,0
0.27375,0.75063,0,0
0.27375,0.75063,0,0
0.27374,0.75094,0,0
0.27374,0.75094,0,0
0.27373,0.75125,0,0
0.27373,0.75125,0,0
0.27373,0.75156,0,0
0.27373,0.75156,0,0
0.27372,0.75187,0,0
0.27372,0.75187,0,0
0.27373,0.75219,0,0
0.27373,0.75219,0,0
0.27376,0.7525,0,0
0.27376,0.7525,0,0
0.27378,0.75281,0,0
0.27378,0.75281,0,0
0.27379,0.75313,0,0
0.27379,0.75313,0,0
0.27377,0.75344,0,0
0.27377,0.75344,0,0
0.27375,0.75375,0,0
0.27375,0.75375,0,0
0.27374,0.75406,0,0
0.27374,0.75406,0,0
0.27375,0.75437,0,0
0.27375,0.75437,0,0
0.27376,0.75469,0,0
0.27376,0.75469,0,0
0.27375,0.755,0,0
0.27375,0.755,0,0
0.27374,0.75531,0,0
0.27374,0.75531,0,0
0.27374,0.75563,0,0
0.27374,0.75563,0,0
0.27373,0.75594,0,0
0.27373,0.75594,0,0
0.27371,0.75625,0,0
0.27371,0.75625,0,0
0.27372,0.75656,0,0
0.27372,0.75656,0,0
0.27375,0.75687,0,0
0.27375,0.75687,0,0
0.27378,0.75719,0,0
0.27378,0.75719,0,0
0.2738,0.7575,0,0
0.2738,0.7575,0,0
0.27378,0.75781,0,0
0.27378,0.75781,0,0
0.27375,0.75813,0,0
0.27375,0.75813,0,0
0.27375,0.75844,0,0
0.27375,0.75844,0,0
0.27375,0.75875,0,0
0.27375,0.75875,0,0
0.27376,0.75906,0,0
0.27376,0.75906,0,0
0.27375,0.75937,0,0
0.27375,0.75937,0,0
0.27374,0.75969,0,0
0.27374,0.75969,0,0
0.27373,0.76,0,0
0.27373,0.76,0,0
0.27371,0.76031,0,0
0.27371,0.76031,0,0
0.27371,0.76063,0,0
0.27371,0.76063,0,0
0.27371,0.76094,0,0
0.27371,0.76094,0,0
0.27374,0.76125,0,0
0.27374,0.76125,0,0
0.27377,0.76156,0,0
0.27377,0.76156,0,0
0.2738,0.76187,0,0
0.2738,0.76187,0,0
0.27379,0.76219,0,0
0.27379,0.76219,0,0
0.27376,0.7625,0,0
0.27376,0.7625,0,0
0.27376,0.76281,0,0
0.27376,0.76281,0,0
0.27376,0.76313,0,0
0.27376,0.76313,0,0
0.27376,0.76344,0,0
0.27376,0.76344,0,0
0.27375,0.76375,0,0
0.27375,0.76375,0,0
0.27374,0.76406,0,0
0.27374,0.76406,0,0
0.27374,0.76437,0,0
0.27374,0.76437,0,0
0.27372,0.76469,0,0
0.27372,0.76469,0,0
0.27372,0.765,0,0
0.27372,0.765,0,0
0.27371,0.76531,0,0
0.27371,0.76531,0,0
0.27373,0.76562,0,0
0.27373,0.76562,0,0
0.27376,0.76594,0,0
0.27376,0.76594,0,0
0.27379,0.76625,0,0
0.27379,0.76625,0,0
0.27379,0.76656,0,0
0.27379,0.76656,0,0
0.27376,0.76688,0,0
0.27376,0.76688,0,0
0.27376,0.76719,0,0
0.27376,0.76719,0,0
0.27376,0.7675,0,0
0.27376,0.7675,0,0
0.27377,0.76781,0,0
0.27377,0.76781,0,0
0.27376,0.76812,0,0
0.27376,0.76812,0,0
0.27375,0.76844,0,0
0.27375,0.76844,0,0
0.27374,0.76875,0,0
0.27374,0.76875,0,0
0.27374,0.76906,0,0
0.27374,0.76906,0,0
0.27374,0.76938,0,0
0.27374,0.76938,0,0
0.27373,0.76969,0,0
0.27373,0.76969,0,0
0.27373,0.77,0,0
0.27373,0.77,0,0
0.27376,0.77031,0,0
0.27376,0.77031,0,0
0.27376,0.77062,0,0
0.27376,0.77062,0,0
0.27374,0.77094,0,0
0.27374,0.77094,0,0
0.27372,0.77125,0,0
0.27372,0.77125,0,0
0.27374,0.77156,0,0
0.27374,0.77156,0,0
0.27376,0.77188,0,0
0.27376,0.77188,0,0
0.27377,0.77219,0,0
0.27377,0.77219,0,0
0.27377,0.7725,0,0
0.27377,0.7725,0,0
0.27376,0.77281,0,0
0.27376,0.77281,0,0
0.27376,0.77312,0,0
0.27376,0.77312,0,0
0.27376,0.77344,0,0
0.27376,0.77344,0,0
0.27375,0.77375,0,0
0.27375,0.77375,0,0
0.27374,0.77406,0,0
0.27374,0.77406,0,0
0.27374,0.77438,0,0
0.27374,0.77438,0,0
0.27375,0.77469,0,0
0.27375,0.77469,0,0
0.27373,0.775,0,0
0.27373,0.775,0,0
0.27372,0.77531,0,0
0.27372,0.77531,0,0
0.27369,0.77562,0,0
0.27369,0.77562,0,0
0.27371,0.77594,0,0
0.27371,0.77594,0,0
0.27374,0.77625,0,0
0.27374,0.77625,0,0
0.27377,0.77656,0,0
0.27377,0.77656,0,0
0.27378,0.77688,0,0
0.27378,0.77688,0,0
0.27378,0.77719,0,0
0.27378,0.77719,0,0
0.27377,0.7775,0,0
0.27377,0.7775,0,0
0.27376,0.77781,0,0
0.27376,0.77781,0,0
0.27376,0.77812,0,0
0.27376,0.77812,0,0
0.27376,0.77844,0,0
0.27376,0.77844,0,0
0.27375,0.77875,0,0
0.27375,0.77875,0,0
0.27375,0.77906,0,0
0.27375,0.77906,0,0
0.27374,0.77938,0,0
0.27374,0.77938,0,0
0.27374,0.77969,0,0
0.27374,0.77969,0,0
0.27372,0.78,0,0
0.27372,0.78,0,0
0.27373,0.78031,0,0
0.27373,0.78031,0,0
0.27375,0.78062,0,0
0.27375,0.78062,0,0
0.27375,0.78094,0,0
0.27375,0.78094,0,0
0.27375,0.78125,0,0
0.27375,0.78125,0,0
0.27372,0.78156,0,0
0.27372,0.78156,0,0
0.27373,0.78188,0,0
0.27373,0.78188,0,0
0.27376,0.78219,0,0
0.27376,0.78219,0,0
0.27376,0.7825,0,0
0.27376,0.7825,0,0
0.27376,0.78281,0,0
0.27376,0.78281,0,0
0.27373,0.78312,0,0
0.27373,0.78312,0,0
0.27372,0.78344,0,0
0.27372,0.78344,0,0
0.27367,0.78375,0,0
0.27367,0.78375,0,0
0.27362,0.78406,0,0
0.27362,0.78406,0,0
0.27355,0.78438,0,0
0.27355,0.78438,0,0
0.27346,0.78469,0,0
0.27346,0.78469,0,0
0.27341,0.785,0,0
0.27341,0.785,0,0
0.27331,0.78531,0,0
0.27331,0.78531,0,0
0.27325,0.78562,0,0
0.27325,0.78562,0,0
0.27311,0.78594,0,0
0.27311,0.78594,0,0
0.27301,0.78625,0,0
0.27301,0.78625,0,0
0.27293,0.78656,0,0
0.27293,0.78656,0,0
0.27291,0.78688,0,0
0.27291,0.78688,0,0
0.2729,0.78719,0,0
0.2729,0.78719,0,0
0.27284,0.7875,0,0
0.27284,0.7875,0,0
0.27278,0.78781,0,0
0.27278,0.78781,0,0
0.27268,0.78812,0,0
0.27268,0.78812,0,0
0.27258,0.78844,0,0
0.27258,0.78844,0,0
0.27251,0.78875,0,0
0.27251,0.78875,0,0
0.27243,0.78906,0,0
0.27243,0.78906,0,0
0.27237,0.78938,0,0
0.27237,0.78938,0,0
0.27227,0.78969,0,0
0.27227,0.78969,0,0
0.27223,0.79,0,0
0.27223,0.79,0,0
0.27215,0.79031,0,0
0.27215,0.79031,0,0
0.27205,0.79062,0,0
0.27205,0.79062,0,0
0.27194,0.79094,0,0
0.27194,0.79094,0,0
0.27186,0.79125,0,0
0.27186,0.79125,0,0
0.27186,0.79156,0,0
0.27186,0.79156,0,0
0.27181,0.79188,0,0
0.27181,0.79188,0,0
0.27173,0.79219,0,0
0.27173,0.79219,0,0
0.27162,0.7925,0,0
0.27162,0.7925,0,0
0.27153,0.79281,0,0
0.27153,0.79281,0,0
0.27148,0.79312,0,0
0.27148,0.79312,0,0
0.2714,0.79344,0,0
0.2714,0.79344,0,0
0.27136,0.79375,0,0
0.27136,0.79375,0,0
0.27127,0.79406,0,0
0.27127,0.79406,0,0
0.27119,0.79438,0,0
0.27119,0.79438,0,0
0.27113,0.79469,0,0
0.27113,0.79469,0,0
0.27104,0.795,0,0
0.27104,0.795,0,0
0.27095,0.79531,0,0
0.27095,0.79531,0,0
0.27084,0.79562,0,0
0.27084,0.79562,0,0
0.27083,0.79594,0,0
0.27083,0.79594,0,0
0.27077,0.79625,0,0
0.27077,0.79625,0,0
0.2707,0.79656,0,0
0.2707,0.79656,0,0
0.27058,0.79688,0,0
0.27058,0.79688,0,0
0.27049,0.79719,0,0
0.27049,0.79719,0,0
0.2704,0.7975,0,0
0.2704,0.7975,0,0
0.27037,0.79781,0,0
0.27037,0.79781,0,0
0.27034,0.79813,0,0
0.27034,0.79813,0,0
0.27025,0.79844,0,0
0.27025,0.79844,0,0
0.27016,0.79875,0,0
0.27016,0.79875,0,0
0.27009,0.79906,0,0
0.27009,0.79906,0,0
0.27003,0.79937,0,0
0.27003,0.79937,0,0
0.26995,0.79969,0,0
0.26995,0.79969,0,0
0.26982,0.8,0,0
0.26982,0.8,0,0
0.26978,0.80031,0,0
0.26978,0.80031,0,0
0.26972,0.80063,0,0
0.26972,0.80063,0,0
0.26966,0.80094,0,0
0.26966,0.80094,0,0
0.26957,0.80125,0,0
0.26957,0.80125,0,0
0.26944,0.80156,0,0
0.26944,0.80156,0,0
0.26938,0.80187,0,0
0.26938,0.80187,0,0
0.26931,0.80219,0,0
0.26931,0.80219,0,0
0.26929,0.8025,0,0
0.26929,0.8025,0,0
0.26922,0.80281,0,0
0.26922,0.80281,0,0
0.26914,0.80313,0,0
0.26914,0.80313,0,0
0.26909,0.80344,0,0
0.26909,0.80344,0,0
0.26898,0.80375,0,0
0.26898,0.80375,0,0
0.26892,0.80406,0,0
0.26892,0.80406,0,0
0.2688,0.80437,0,0
0.2688,0.80437,0,0
0.26873,0.80469,0,0
0.26873,0.80469,0,0
0.26869,0.805,0,0
0.26869,0.805,0,0
0.26862,0.80531,0,0
0.26862,0.80531,0,0
0.26856,0.80563,0,0
0.26856,0.80563,0,0
0.26841,0.80594,0,0
0.26841,0.80594,0,0
0.26835,0.80625,0,0
0.26835,0.80625,0,0
0.26827,0.80656,0,0
0.26827,0.80656,0,0
0.26824,0.80687,0,0
0.26824,0.80687,0,0
0.26818,0.80719,0,0
0.26818,0.80719,0,0
0.2681,0.8075,0,0
0.2681,0.8075,0,0
0.26804,0.80781,0,0
0.26804,0.80781,0,0
0.26797,0.80813,0,0
0.26797,0.80813,0,0
0.26788,0.80844,0,0
0.26788,0.80844,0,0
0.26777,0.80875,0,0
0.26777,0.80875,0,0
0.26768,0.80906,0,0
0.26768,0.80906,0,0
0.26764,0.80937,0,0
0.26764,0.80937,0,0
0.26759,0.80969,0,0
0.26759,0.80969,0,0
0.26753,0.81,0,0
0.26753,0.81,0,0
0.2674,0.81031,0,0
0.2674,0.81031,0,0
0.26732,0.81063,0,0
0.26732,0.81063,0,0
0.26723,0.81094,0,0
0.26723,0.81094,0,0
0.26718,0.81125,0,0
0.26718,0.81125,0,0
0.26713,0.81156,0,0
0.26713,0.81156,0,0
0.26705,0.81187,0,0
0.26705,0.81187,0,0
0.26701,0.81219,0,0
0.26701,0.81219,0,0
0.26692,0.8125,0,0
0.26692,0.8125,0,0
0.26685,0.81281,0,0
0.26685,0.81281,0,0
0.26672,0.81313,0,0
0.26672,0.81313,0,0
0.26665,0.81344,0,0
0.26665,0.81344,0,0
0.26659,0.81375,0,0
0.26659,0.81375,0,0
0.26654,0.81406,0,0
0.26654,0.81406,0,0
0.26648,0.81437,0,0
0.26648,0.81437,0,0
0.26637,0.81469,0,0
0.26637,0.81469,0,0
0.26628,0.815,0,0
0.26628,0.815,0,0
0.26621,0.81531,0,0
0.26621,0.81531,0,0
0.26614,0.81563,0,0
0.26614,0.81563,0,0
0.26609,0.81594,0,0
0.26609,0.81594,0,0
0.26598,0.81625,0,0
0.26598,0.81625,0,0
0.26597,0.81656,0,0
0.26597,0.81656,0,0
0.26586,0.81687,0,0
0.26586,0.81687,0,0
0.26581,0.81719,0,0
0.26581,0.81719,0,0
0.26567,0.8175,0,0
0.26567,0.8175,0,0
0.26561,0.81781,0,0
0.26561,0.81781,0,0
0.26552,0.81813,0,0
0.26552,0.81813,0,0
0.26549,0.81844,0,0
0.26549,0.81844,0,0
0.26543,0.81875,0,0
0.26543,0.81875,0,0
0.26533,0.81906,0,0
0.26533,0.81906,0,0
0.26526,0.81937,0,0
0.26526,0.81937,0,0
0.26519,0.81969,0,0
0.26519,0.81969,0,0
0.26509,0.82,0,0
0.26509,0.82,0,0
0.26503,0.82031,0,0
0.26503,0.82031,0,0
0.26493,0.82063,0,0
0.26493,0.82063,0,0
0.2649,0.82094,0,0
0.2649,0.82094,0,0
0.26483,0.82125,0,0
0.26483,0.82125,0,0
0.26472,0.82156,0,0
0.26472,0.82156,0,0
0.26465,0.82187,0,0
0.26465,0.82187,0,0
0.26452,0.82219,0,0
0.26452,0.82219,0,0
0.26446,0.8225,0,0
0.26446,0.8225,0,0
0.26433,0.82281,0,0
0.26433,0.82281,0,0
0.26441,0.82313,0,0
0.26441,0.82313,0,0
0.26384,0.82344,0,0
0.26384,0.82344,0,0
0.26483,0.82375,0,0
0.26483,0.82375,0,0
0.26822,0.82406,0,0
0.26822,0.82406,0,0
0.21761,0.82437,0,0
0.21761,0.82437,0,0
0.1352,0.82469,0,0
0.1352,0.82469,0,0
0.11993,0.825,0,0
0.11993,0.825,0,0
0.11964,0.82531,0,0
0.11964,0.82531,0,0
0.11973,0.82563,0,0
0.11973,0.82563,0,0
0.11971,0.82594,0,0
0.11971,0.82594,0,0
0.1197,0.82625,0,0
0.1197,0.82625,0,0
0.11965,0.82656,0,0
0.11965,0.82656,0,0
0.11964,0.82687,0,0
0.11964,0.82687,0,0
0.11959,0.82719,0,0
0.11959,0.82719,0,0
0.11958,0.8275,0,0
0.11958,0.8275,0,0
0.11953,0.82781,0,0
0.11953,0.82781,0,0
0.11953,0.82812,0,0
0.11953,0.82812,0,0
0.11947,0.82844,0,0
0.11947,0.82844,0,0
0.11947,0.82875,0,0
0.11947,0.82875,0,0
0.11942,0.82906,0,0
0.11942,0.82906,0,0
0.11941,0.82938,0,0
0.11941,0.82938,0,0
0.11936,0.82969,0,0
0.11936,0.82969,0,0
0.11935,0.83,0,0
0.11935,0.83,0,0
0.1193,0.83031,0,0
0.1193,0.83031,0,0
0.1193,0.83062,0,0
0.1193,0.83062,0,0
0.11924,0.83094,0,0
0.11924,0.83094,0,0
0.11924,0.83125,0,0
0.11924,0.83125,0,0
0.11918,0.83156,0,0
0.11918,0.83156,0,0
0.11918,0.83188,0,0
0.11918,0.83188,0,0
0.11912,0.83219,0,0
0.11912,0.83219,0,0
0.11912,0.8325,0,0
0.11912,0.8325,0,0
0.11907,0.83281,0,0
0.11907,0.83281,0,0
0.11906,0.83312,0,0
0.11906,0.83312,0,0
0.11901,0.83344,0,0
0.11901,0.83344,0,0
0.119,0.83375,0,0
0.119,0.83375,0,0
0.11896,0.83406,0,0
0.11896,0.83406,0,0
0.11894,0.83438,0,0
0.11894,0.83438,0,0
0.1189,0.83469,0,0
0.1189,0.83469,0,0
0.11888,0.835,0,0
0.11888,0.835,0,0
0.11885,0.83531,0,0
0.11885,0.83531,0,0
0.11882,0.83562,0,0
0.11882,0.83562,0,0
0.11879,0.83594,0,0
0.11879,0.83594,0,0
0.11876,0.83625,0,0
0.11876,0.83625,0,0
0.11873,0.83656,0,0
0.11873,0.83656,0,0
0.1187,0.83688,0,0
0.1187,0.83688,0,0
0.11867,0.83719,0,0
0.11867,0.83719,0,0
0.11865,0.8375,0,0
0.11865,0.8375,0,0
0.11862,0.83781,0,0
0.11862,0.83781,0,0
0.11859,0.83812,0,0
0.11859,0.83812,0,0
0.11856,0.83844,0,0
0.11856,0.83844,0,0
0.11853,0.83875,0,0
0.11853,0.83875,0,0
0.1185,0.83906,0,0
0.1185,0.83906,0,0
0.11847,0.83938,0,0
0.11847,0.83938,0,0
0.11844,0.83969,0,0
0.11844,0.83969,0,0
0.11841,0.84,0,0
0.11841,0.84,0,0
0.11838,0.84031,0,0
0.11838,0.84031,0,0
0.11836,0.84062,0,0
0.11836,0.84062,0,0
0.11833,0.84094,0,0
0.11833,0.84094,0,0
0.1183,0.84125,0,0
0.1183,0.84125,0,0
0.11827,0.84156,0,0
0.11827,0.84156,0,0
0.11824,0.84188,0,0
0.11824,0.84188,0,0
0.11821,0.84219,0,0
0.11821,0.84219,0,0
0.11818,0.8425,0,0
0.11818,0.8425,0,0
0.11815,0.84281,0,0
0.11815,0.84281,0,0
0.11812,0.84312,0,0
0.11812,0.84312,0,0
0.11809,0.84344,0,0
0.11809,0.84344,0,0
0.11807,0.84375,0,0
0.11807,0.84375,0,0
0.11804,0.84406,0,0
0.11804,0.84406,0,0
0.11801,0.84438,0,0
0.11801,0.84438,0,0
0.11798,0.84469,0,0
0.11798,0.84469,0,0
0.11795,0.845,0,0
0.11795,0.845,0,0
0.11792,0.84531,0,0
0.11792,0.84531,0,0
0.11789,0.84562,0,0
0.11789,0.84562,0,0
0.11786,0.84594,0,0
0.11786,0.84594,0,0
0.11783,0.84625,0,0
0.11783,0.84625,0,0
0.1178,0.84656,0,0
0.1178,0.84656,0,0
0.11778,0.84688,0,0
0.11778,0.84688,0,0
0.11775,0.84719,0,0
0.11775,0.84719,0,0
0.11772,0.8475,0,0
0.11772,0.8475,0,0
0.11769,0.84781,0,0
0.11769,0.84781,0,0
0.11766,0.84812,0,0
0.11766,0.84812,0,0
0.11763,0.84844,0,0
0.11763,0.84844,0,0
0.1176,0.84875,0,0
0.1176,0.84875,0,0
0.11757,0.84906,0,0
0.11757,0.84906,0,0
0.11754,0.84938,0,0
0.11754,0.84938,0,0
0.11751,0.84969,0,0
0.11751,0.84969,0,0
0.11748,0.85,0,0
0.11748,0.85,0,0
0.11746,0.85031,0,0
0.11746,0.85031,0,0
0.11743,0.85062,0,0
0.11743,0.85062,0,0
0.1174,0.85094,0,0
0.1174,0.85094,0,0
0.11737,0.85125,0,0
0.11737,0.85125,0,0
0.11734,0.85156,0,0
0.11734,0.85156,0,0
0.11731,0.85188,0,0
0.11731,0.85188,0,0
0.11728,0.85219,0,0
0.11728,0.85219,0,0
0.11725,0.8525,0,0
0.11725,0.8525,0,0
0.11722,0.85281,0,0
0.11722,0.85281,0,0
0.11719,0.85312,0,0
0.11719,0.85312,0,0
0.11716,0.85344,0,0
0.11716,0.85344,0,0
0.11714,0.85375,0,0
0.11714,0.85375,0,0
0.11711,0.85406,0,0
0.11711,0.85406,0,0
0.11708,0.85438,0,0
0.11708,0.85438,0,0
0.11705,0.85469,0,0
0.11705,0.85469,0,0
0.11702,0.855,0,0
0.11702,0.855,0,0
0.11699,0.85531,0,0
0.11699,0.85531,0,0
0.11696,0.85562,0,0
0.11696,0.85562,0,0
0.11693,0.85594,0,0
0.11693,0.85594,0,0
0.1169,0.85625,0,0
0.1169,0.85625,0,0
0.11687,0.85656,0,0
0.11687,0.85656,0,0
0.11684,0.85688,0,0
0.11684,0.85688,0,0
0.11681,0.85719,0,0
0.11681,0.85719,0,0
0.11679,0.8575,0,0
0.11679,0.8575,0,0
0.11676,0.85781,0,0
0.11676,0.85781,0,0
0.11673,0.85812,0,0
0.11673,0.85812,0,0
0.1167,0.85844,0,0
0.1167,0.85844,0,0
0.11667,0.85875,0,0
0.11667,0.85875,0,0
0.11664,0.85906,0,0
0.11664,0.85906,0,0
0.11661,0.85938,0,0
0.11661,0.85938,0,0
0.11658,0.85969,0,0
0.11658,0.85969,0,0
0.11655,0.86,0,0
0.11655,0.86,0,0
0.11652,0.86031,0,0
0.11652,0.86031,0,0
0.11649,0.86063,0,0
0.11649,0.86063,0,0
0.11646,0.86094,0,0
0.11646,0.86094,0,0
0.11644,0.86125,0,0
0.11644,0.86125,0,0
0.11641,0.86156,0,0
0.11641,0.86156,0,0
0.11638,0.86187,0,0
0.11638,0.86187,0,0
0.11635,0.86219,0,0
0.11635,0.86219,0,0
0.11632,0.8625,0,0
0.11632,0.8625,0,0
0.11629,0.86281,0,0
0.11629,0.86281,0,0
0.11626,0.86313,0,0
0.11626,0.86313,0,0
0.11623,0.86344,0,0
0.11623,0.86344,0,0
0.1162,0.86375,0,0
0.1162,0.86375,0,0
0.11617,0.86406,0,0
0.11617,0.86406,0,0
0.11614,0.86437,0,0
0.11614,0.86437,0,0
0.11611,0.86469,0,0
0.11611,0.86469,0,0
0.11608,0.865,0,0
0.11608,0.865,0,0
0.11606,0.86531,0,0
0.11606,0.86531,0,0
0.11603,0.86563,0,0
0.11603,0.86563,0,0
0.116,0.86594,0,0
0.116,0.86594,0,0
0.11597,0.86625,0,0
0.11597,0.86625,0,0
0.11594,0.86656,0,0
0.11594,0.86656,0,0
0.11591,0.86687,0,0
0.11591,0.86687,0,0
0.11588,0.86719,0,0
0.11588,0.86719,0,0
0.11585,0.8675,0,0
0.11585,0.8675,0,0
0.11582,0.86781,0,0
0.11582,0.86781,0,0
0.11579,0.86813,0,0
0.11579,0.86813,0,0
0.11576,0.86844,0,0
0.11576,0.86844,0,0
0.11573,0.86875,0,0
0.11573,0.86875,0,0
0.1157,0.86906,0,0
0.1157,0.86906,0,0
0.11568,0.86937,0,0
0.11568,0.86937,0,0
0.11565,0.86969,0,0
0.11565,0.86969,0,0
0.11562,0.87,0,0
0.11562,0.87,0,0
0.11559,0.87031,0,0
0.11559,0.87031,0,0
0.11556,0.87063,0,0
0.11556,0.87063,0,0
0.11553,0.87094,0,0
0.11553,0.87094,0,0
0.1155,0.87125,0,0
0.1155,0.87125,0,0
0.11547,0.87156,0,0
0.11547,0.87156,0,0
0.11544,0.87187,0,0
0.11544,0.87187,0,0
0.11541,0.87219,0,0
0.11541,0.87219,0,0
0.11538,0.8725,0,0
0.11538,0.8725,0,0
0.11535,0.87281,0,0
0.11535,0.87281,0,0
0.11532,0.87313,0,0
0.11532,0.87313,0,0
0.11529,0.87344,0,0
0.11529,0.87344,0,0
0.11527,0.87375,0,0
0.11527,0.87375,0,0
0.11524,0.87406,0,0
0.11524,0.87406,0,0
0.11521,0.87437,0,0
0.11521,0.87437,0,0
0.11518,0.87469,0,0
0.11518,0.87469,0,0
0.11515,0.875,0,0
0.11515,0.875,0,0
0.11512,0.87531,0,0
0.11512,0.87531,0,0
0.11509,0.87563,0,0
0.11509,0.87563,0,0
0.11506,0.87594,0,0
0.11506,0.87594,0,0
0.11503,0.87625,0,0
0.11503,0.87625,0,0
0.115,0.87656,0,0
0.115,0.87656,0,0
0.11497,0.87687,0,0
0.11497,0.87687,0,0
0.11494,0.87719,0,0
0.11494,0.87719,0,0
0.11491,0.8775,0,0
0.11491,0.8775,0,0
0.11488,0.87781,0,0
0.11488,0.87781,0,0
0.11485,0.87813,0,0
0.11485,0.87813,0,0
0.11482,0.87844,0,0
0.11482,0.87844,0,0
0.1148,0.87875,0,0
0.1148,0.87875,0,0
0.11477,0.87906,0,0
0.11477,0.87906,0,0
0.11474,0.87937,0,0
0.11474,0.87937,0,0
0.11471,0.87969,0,0
0.11471,0.87969,0,0
0.11468,0.88,0,0
0.11468,0.88,0,0
0.11465,0.88031,0,0
0.11465,0.88031,0,0
0.11462,0.88063,0,0
0.11462,0.88063,0,0
0.11459,0.88094,0,0
0.11459,0.88094,0,0
0.11456,0.88125,0,0
0.11456,0.88125,0,0
0.11453,0.88156,0,0
0.11453,0.88156,0,0
0.1145,0.88187,0,0
0.1145,0.88187,0,0
0.11447,0.88219,0,0
0.11447,0.88219,0,0
0.11444,0.8825,0,0
0.11444,0.8825,0,0
0.11441,0.88281,0,0
0.11441,0.88281,0,0
0.11438,0.88313,0,0
0.11438,0.88313,0,0
0.11435,0.88344,0,0
0.11435,0.88344,0,0
0.11432,0.88375,0,0
0.11432,0.88375,0,0
0.1143,0.88406,0,0
0.1143,0.88406,0,0
0.11427,0.88437,0,0
0.11427,0.88437,0,0
0.11424,0.88469,0,0
0.11424,0.88469,0,0
0.11421,0.885,0,0
0.11421,0.885,0,0
0.11418,0.88531,0,0
0.11418,0.88531,0,0
0.11415,0.88563,0,0
0.11415,0.88563,0,0
0.11412,0.88594,0,0
0.11412,0.88594,0,0
0.11409,0.88625,0,0
0.11409,0.88625,0,0
0.11406,0.88656,0,0
0.11406,0.88656,0,0
0.11403,0.88687,0,0
0.11403,0.88687,0,0
0.114,0.88719,0,0
0.114,0.88719,0,0
0.11397,0.8875,0,0
0.11397,0.8875,0,0
0.11394,0.88781,0,0
0.11394,0.88781,0,0
0.11391,0.88813,0,0
0.11391,0.88813,0,0
0.11388,0.88844,0,0
0.11388,0.88844,0,0
0.11385,0.88875,0,0
0.11385,0.88875,0,0
0.11382,0.88906,0,0
0.11382,0.88906,0,0
0.11379,0.88937,0,0
0.11379,0.88937,0,0
0.11377,0.88969,0,0
0.11377,0.88969,0,0
0.11374,0.89,0,0
0.11374,0.89,0,0
0.11371,0.89031,0,0
0.11371,0.89031,0,0
0.11368,0.89062,0,0
0.11368,0.89062,0,0
0.11365,0.89094,0,0
0.11365,0.89094,0,0
0.11362,0.89125,0,0
0.11362,0.89125,0,0
0.11359,0.89156,0,0
0.11359,0.89156,0,0
0.11356,0.89188,0,0
0.11356,0.89188,0,0
0.11353,0.89219,0,0
0.11353,0.89219,0,0
0.1135,0.8925,0,0
0.1135,0.8925,0,0
0.11347,0.89281,0,0
0.11347,0.89281,0,0
0.11344,0.89312,0,0
0.11344,0.89312,0,0
0.11341,0.89344,0,0
0.11341,0.89344,0,0
0.11338,0.89375,0,0
0.11338,0.89375,0,0
0.11335,0.89406,0,0
0.11335,0.89406,0,0
0.11332,0.89438,0,0
0.11332,0.89438,0,0
0.11329,0.89469,0,0
0.11329,0.89469,0,0
0.11326,0.895,0,0
0.11326,0.895,0,0
0.11323,0.89531,0,0
0.11323,0.89531,0,0
0.1132,0.89562,0,0
0.1132,0.89562,0,0
0.11317,0.89594,0,0
0.11317,0.89594,0,0
0.11314,0.89625,0,0
0.11314,0.89625,0,0
0.11312,0.89656,0,0
0.11312,0.89656,0,0
0.11309,0.89688,0,0
0.11309,0.89688,0,0
0.11306,0.89719,0,0
0.11306,0.89719,0,0
0.11303,0.8975,0,0
0.11303,0.8975,0,0
0.113,0.89781,0,0
0.113,0.89781,0,0
0.11297,0.89812,0,0
0.11297,0.89812,0,0
0.11294,0.89844,0,0
0.11294,0.89844,0,0
0.11291,0.89875,0,0
0.11291,0.89875,0,0
0.11288,0.89906,0,0
0.11288,0.89906,0,0
0.11285,0.89938,0,0
0.11285,0.89938,0,0
0.11282,0.89969,0,0
0.11282,0.89969,0,0
0.11279,0.9,0,0
0.11279,0.9,0,0
0.11276,0.90031,0,0
0.11276,0.90031,0,0
0.11273,0.90062,0,0
0.11273,0.90062,0,0
0.1127,0.90094,0,0
0.1127,0.90094,0,0
0.11267,0.90125,0,0
0.11267,0.90125,0,0
0.11264,0.90156,0,0
0.11264,0.90156,0,0
0.11261,0.90188,0,0
0.11261,0.90188,0,0
0.11258,0.90219,0,0
0.11258,0.90219,0,0
0.11255,0.9025,0,0
0.11255,0.9025,0,0
0.11252,0.90281,0,0
0.11252,0.90281,0,0
0.11249,0.90312,0,0
0.11249,0.90312,0,0
0.11246,0.90344,0,0
0.11246,0.90344,0,0
0.11243,0.90375,0,0
0.11243,0.90375,0,0
0.1124,0.90406,0,0
0.1124,0.90406,0,0
0.11237,0.90438,0,0
0.11237,0.90438,0,0
0.11235,0.90469,0,0
0.11235,0.90469,0,0
0.11232,0.905,0,0
0.11232,0.905,0,0
0.11229,0.90531,0,0
0.11229,0.90531,0,0
0.11226,0.90562,0,0
0.11226,0.90562,0,0
0.11223,0.90594,0,0
0.11223,0.90594,0,0
0.1122,0.90625,0,0
0.1122,0.90625,0,0
0.11217,0.90656,0,0
0.11217,0.90656,0,0
0.11214,0.90688,0,0
0.11214,0.90688,0,0
0.11211,0.90719,0,0
0.11211,0.90719,0,0
0.11208,0.9075,0,0
0.11208,0.9075,0,0
0.11205,0.90781,0,0
0.11205,0.90781,0,0
0.11202,0.90812,0,0
0.11202,0.90812,0,0
0.11199,0.90844,0,0
0.11199,0.90844,0,0
0.11196,0.90875,0,0
0.11196,0.90875,0,0
0.11193,0.90906,0,0
0.11193,0.90906,0,0
0.1119,0.90938,0,0
0.1119,0.90938,0,0
0.11187,0.90969,0,0
0.11187,0.90969,0,0
0.11184,0.91,0,0
0.11184,0.91,0,0
0.11181,0.91031,0,0
0.11181,0.91031,0,0
0.11178,0.91062,0,0
0.11178,0.91062,0,0
0.11175,0.91094,0,0
0.11175,0.91094,0,0
0.11172,0.91125,0,0
0.11172,0.91125,0,0
0.11169,0.91156,0,0
0.11169,0.91156,0,0
0.11166,0.91188,0,0
0.11166,0.91188,0,0
0.11163,0.91219,0,0
0.11163,0.91219,0,0
0.1116,0.9125,0,0
0.1116,0.9125,0,0
0.11157,0.91281,0,0
0.11157,0.91281,0,0
0.11154,0.91312,0,0
0.11154,0.91312,0,0
0.11151,0.91344,0,0
0.11151,0.91344,0,0
0.11148,0.91375,0,0
0.11148,0.91375,0,0
0.11145,0.91406,0,0
0.11145,0.91406,0,0
0.11142,0.91438,0,0
0.11142,0.91438,0,0
0.11139,0.91469,0,0
0.11139,0.91469,0,0
0.11136,0.915,0,0
0.11136,0.915,0,0
0.11133,0.91531,0,0
0.11133,0.91531,0,0
0.1113,0.91562,0,0
0.1113,0.91562,0,0
0.11127,0.91594,0,0
0.11127,0.91594,0,0
0.11124,0.91625,0,0
0.11124,0.91625,0,0
0.11121,0.91656,0,0
0.11121,0.91656,0,0
0.11119,0.91688,0,0
0.11119,0.91688,0,0
0.11116,0.91719,0,0
0.11116,0.91719,0,0
0.11113,0.9175,0,0
0.11113,0.9175,0,0
0.1111,0.91781,0,0
0.1111,0.91781,0,0
0.11107,0.91812,0,0
0.11107,0.91812,0,0
0.11104,0.91844,0,0
0.11104,0.91844,0,0
0.11101,0.91875,0,0
0.11101,0.91875,0,0
0.11098,0.91906,0,0
0.11098,0.91906,0,0
0.11095,0.91938,0,0
0.11095,0.91938,0,0
0.11092,0.91969,0,0
0.11092,0.91969,0,0
0.11089,0.92,0,0
0.11089,0.92,0,0
0.11086,0.92031,0,0
0.11086,0.92031,0,0
0.11083,0.92062,0,0
0.11083,0.92062,0,0
0.1108,0.92094,0,0
0.1108,0.92094,0,0
0.11077,0.92125,0,0
0.11077,0.92125,0,0
0.11074,0.92156,0,0
0.11074,0.92156,0,0
0.11071,0.92188,0,0
0.11071,0.92188,0,0
0.11068,0.92219,0,0
0.11068,0.92219,0,0
0.11065,0.9225,0,0
0.11065,0.9225,0,0
0.11062,0.92281,0,0
0.11062,0.92281,0,0
0.11059,0.92313,0,0
0.11059,0.92313,0,0
0.11056,0.92344,0,0
0.11056,0.92344,0,0
0.11053,0.92375,0,0
0.11053,0.92375,0,0
0.1105,0.92406,0,0
0.1105,0.92406,0,0
0.11047,0.92437,0,0
0.11047,0.92437,0,0
0.11044,0.92469,0,0
0.11044,0.92469,0,0
0.11041,0.925,0,0
0.11041,0.925,0,0
0.11038,0.92531,0,0
0.11038,0.92531,0,0
0.11035,0.92563,0,0
0.11035,0.92563,0,0
0.11032,0.92594,0,0
0.11032,0.92594,0,0
0.11029,0.92625,0,0
0.11029,0.92625,0,0
0.11026,0.92656,0,0
0.11026,0.92656,0,0
0.11023,0.92687,0,0
0.11023,0.92687,0,0
0.1102,0.92719,0,0
0.1102,0.92719,0,0
0.11017,0.9275,0,0
0.11017,0.9275,0,0
0.11014,0.92781,0,0
0.11014,0.92781,0,0
0.11011,0.92813,0,0
0.11011,0.92813,0,0
0.11008,0.92844,0,0
0.11008,0.92844,0,0
0.11005,0.92875,0,0
0.11005,0.92875,0,0
0.11002,0.92906,0,0
0.11002,0.92906,0,0
0.10999,0.92937,0,0
0.10999,0.92937,0,0
0.10996,0.92969,0,0
0.10996,0.92969,0,0
0.10993,0.93,0,0
0.10993,0.93,0,0
0.1099,0.93031,0,0
0.1099,0.93031,0,0
0.10987,0.93063,0,0
0.10987,0.93063,0,0
0.10984,0.93094,0,0
0.10984,0.93094,0,0
0.10981,0.93125,0,0
0.10981,0.93125,0,0
0.10978,0.93156,0,0
0.10978,0.93156,0,0
0.10975,0.93187,0,0
0.10975,0.93187,0,0
0.10972,0.93219,0,0
0.10972,0.93219,0,0
0.10969,0.9325,0,0
0.10969,0.9325,0,0
0.10966,0.93281,0,0
0.10966,0.93281,0,0
0.10963,0.93313,0,0
0.10963,0.93313,0,0
0.1096,0.93344,0,0
0.1096,0.93344,0,0
0.10957,0.93375,0,0
0.10957,0.93375,0,0
0.10954,0.93406,0,0
0.10954,0.93406,0,0
0.10951,0.93437,0,0
0.10951,0.93437,0,0
0.10948,0.93469,0,0
0.10948,0.93469,0,0
0.10945,0.935,0,0
0.10945,0.935,0,0
0.10942,0.93531,0,0
0.10942,0.93531,0,0
0.10939,0.93563,0,0
0.10939,0.93563,0,0
0.10936,0.93594,0,0
0.10936,0.93594,0,0
0.10933,0.93625,0,0
0.10933,0.93625,0,0
0.1093,0.93656,0,0
0.1093,0.93656,0,0
0.10927,0.93687,0,0
0.10927,0.93687,0,0
0.10924,0.93719,0,0
0.10924,0.93719,0,0
0.10921,0.9375,0,0
0.10921,0.9375,0,0
0.10918,0.93781,0,0
0.10918,0.93781,0,0
0.10915,0.93813,0,0
0.10915,0.93813,0,0
0.10912,0.93844,0,0
0.10912,0.93844,0,0
0.10909,0.93875,0,0
0.10909,0.93875,0,0
0.10906,0.93906,0,0
0.10906,0.93906,0,0
0.10903,0.93937,0,0
0.10903,0.93937,0,0
0.109,0.93969,0,0
0.109,0.93969,0,0
0.10897,0.94,0,0
0.10897,0.94,0,0
0.10894,0.94031,0,0
0.10894,0.94031,0,0
0.10891,0.94063,0,0
0.10891,0.94063,0,0
0.10888,0.94094,0,0
0.10888,0.94094,0,0
0.10885,0.94125,0,0
0.10885,0.94125,0,0
0.10882,0.94156,0,0
0.10882,0.94156,0,0
0.10879,0.94187,0,0
0.10879,0.94187,0,0
0.10876,0.94219,0,0
0.10876,0.94219,0,0
0.10873,0.9425,0,0
0.10873,0.9425,0,0
0.1087,0.94281,0,0
0.1087,0.94281,0,0
0.10867,0.94313,0,0
0.10867,0.94313,0,0
0.10864,0.94344,0,0
0.10864,0.94344,0,0
0.10861,0.94375,0,0
0.10861,0.94375,0,0
0.10858,0.94406,0,0
0.10858,0.94406,0,0
0.10855,0.94437,0,0
0.10855,0.94437,0,0
0.10852,0.94469,0,0
0.10852,0.94469,0,0
0.10849,0.945,0,0
0.10849,0.945,0,0
0.10846,0.94531,0,0
0.10846,0.94531,0,0
0.10842,0.94563,0,0
0.10842,0.94563,0,0
0.10839,0.94594,0,0
0.10839,0.94594,0,0
0.10836,0.94625,0,0
0.10836,0.94625,0,0
0.10833,0.94656,0,0
0.10833,0.94656,0,0
0.1083,0.94687,0,0
0.1083,0.94687,0,0
0.10827,0.94719,0,0
0.10827,0.94719,0,0
0.10824,0.9475,0,0
0.10824,0.9475,0,0
0.10821,0.94781,0,0
0.10821,0.94781,0,0
0.10818,0.94813,0,0
0.10818,0.94813,0,0
0.10815,0.94844,0,0
0.10815,0.94844,0,0
0.10812,0.94875,0,0
0.10812,0.94875,0,0
0.10809,0.94906,0,0
0.10809,0.94906,0,0
0.10806,0.94937,0,0
0.10806,0.94937,0,0
0.10803,0.94969,0,0
0.10803,0.94969,0,0
0.108,0.95,0,0
0.108,0.95,0,0
0.10797,0.95031,0,0
0.10797,0.95031,0,0
0.10794,0.95063,0,0
0.10794,0.95063,0,0
0.10791,0.95094,0,0
0.10791,0.95094,0,0
0.10788,0.95125,0,0
0.10788,0.95125,0,0
0.10785,0.95156,0,0
0.10785,0.95156,0,0
0.10782,0.95187,0,0
0.10782,0.95187,0,0
0.10779,0.95219,0,0
0.10779,0.95219,0,0
0.10776,0.9525,0,0
0.10776,0.9525,0,0
0.10773,0.95281,0,0
0.10773,0.95281,0,0
0.1077,0.95312,0,0
0.1077,0.95312,0,0
0.10767,0.95344,0,0
0.10767,0.95344,0,0
0.10764,0.95375,0,0
0.10764,0.95375,0,0
0.10761,0.95406,0,0
0.10761,0.95406,0,0
0.10758,0.95438,0,0
0.10758,0.95438,0,0
0.10755,0.95469,0,0
0.10755,0.95469,0,0
0.10752,0.955,0,0
0.10752,0.955,0,0
0.10749,0.95531,0,0
0.10749,0.95531,0,0
0.10746,0.95562,0,0
0.10746,0.95562,0,0
0.10743,0.95594,0,0
0.10743,0.95594,0,0
0.1074,0.95625,0,0
0.1074,0.95625,0,0
0.10737,0.95656,0,0
0.10737,0.95656,0,0
0.10734,0.95688,0,0
0.10734,0.95688,0,0
0.1073,0.95719,0,0
0.1073,0.95719,0,0
0.10727,0.9575,0,0
0.10727,0.9575,0,0
0.10724,0.95781,0,0
0.10724,0.95781,0,0
0.10721,0.95812,0,0
0.10721,0.95812,0,0
0.10718,0.95844,0,0
0.10718,0.95844,0,0
0.10715,0.95875,0,0
0.10715,0.95875,0,0
0.10712,0.95906,0,0
0.10712,0.95906,0,0
0.10709,0.95938,0,0
0.10709,0.95938,0,0
0.10706,0.95969,0,0
0.10706,0.95969,0,0
0.10703,0.96,0,0
0.10703,0.96,0,0
0.107,0.96031,0,0
0.107,0.96031,0,0
0.10697,0.96062,0,0
0.10697,0.96062,0,0
0.10694,0.96094,0,0
0.10694,0.96094,0,0
0.10691,0.96125,0,0
0.10691,0.96125,0,0
0.10688,0.96156,0,0
0.10688,0.96156,0,0
0.10685,0.96188,0,0
0.10685,0.96188,0,0
0.10682,0.96219,0,0
0.10682,0.96219,0,0
0.10679,0.9625,0,0
0.10679,0.9625,0,0
0.10676,0.96281,0,0
0.10676,0.96281,0,0
0.10673,0.96312,0,0
0.10673,0.96312,0,0
0.1067,0.96344,0,0
0.1067,0.96344,0,0
0.10667,0.96375,0,0
0.10667,0.96375,0,0
0.10664,0.96406,0,0
0.10664,0.96406,0,0
0.10661,0.96438,0,0
0.10661,0.96438,0,0
0.10657,0.96469,0,0
0.10657,0.96469,0,0
0.10654,0.965,0,0
0.10654,0.965,0,0
0.10651,0.96531,0,0
0.10651,0.96531,0,0
0.10648,0.96562,0,0
0.10648,0.96562,0,0
0.10645,0.96594,0,0
0.10645,0.96594,0,0
0.10642,0.96625,0,0
0.10642,0.96625,0,0
0.10639,0.96656,0,0
0.10639,0.96656,0,0
0.10636,0.96688,0,0
0.10636,0.96688,0,0
0.10633,0.96719,0,0
0.10633,0.96719,0,0
0.1063,0.9675,0,0
0.1063,0.9675,0,0
0.10627,0.96781,0,0
0.10627,0.96781,0,0
0.10624,0.96812,0,0
0.10624,0.96812,0,0
0.10621,0.96844,0,0
0.10621,0.96844,0,0
0.10618,0.96875,0,0
0.10618,0.96875,0,0
0.10615,0.96906,0,0
0.10615,0.96906,0,0
0.10612,0.96938,0,0
0.10612,0.96938,0,0
0.10609,0.96969,0,0
0.10609,0.96969,0,0
0.10606,0.97,0,0
0.10606,0.97,0,0
0.10603,0.97031,0,0
0.10603,0.97031,0,0
0.10599,0.97062,0,0
0.10599,0.97062,0,0
0.10596,0.97094,0,0
0.10596,0.97094,0,0
0.10593,0.97125,0,0
0.10593,0.97125,0,0
0.1059,0.97156,0,0
0.1059,0.97156,0,0
0.10587,0.97188,0,0
0.10587,0.97188,0,0
0.10584,0.97219,0,0
0.10584,0.97219,0,0
0.10581,0.9725,0,0
0.10581,0.9725,0,0
0.10578,0.97281,0,0
0.10578,0.97281,0,0
0.10575,0.97312,0,0
0.10575,0.97312,0,0
0.10572,0.97344,0,0
0.10572,0.97344,0,0
0.10569,0.97375,0,0
0.10569,0.97375,0,0
0.10566,0.97406,0,0
0.10566,0.97406,0,0
0.10563,0.97438,0,0
0.10563,0.97438,0,0
0.1056,0.97469,0,0
0.1056,0.97469,0,0
0.10557,0.975,0,0
0.10557,0.975,0,0
0.10554,0.97531,0,0
0.10554,0.97531,0,0
0.10551,0.97562,0,0
0.10551,0.97562,0,0
0.10547,0.97594,0,0
0.10547,0.97594,0,0
0.10544,0.97625,0,0
0.10544,0.97625,0,0
0.10541,0.97656,0,0
0.10541,0.97656,0,0
0.10538,0.97688,0,0
0.10538,0.97688,0,0
0.10535,0.97719,0,0
0.10535,0.97719,0,0
0.10532,0.9775,0,0
0.10532,0.9775,0,0
0.10529,0.97781,0,0
0.10529,0.97781,0,0
0.10526,0.97812,0,0
0.10526,0.97812,0,0
0.10523,0.97844,0,0
0.10523,0.97844,0,0
0.1052,0.97875,0,0
0.1052,0.97875,0,0
0.10517,0.97906,0,0
0.10517,0.97906,0,0
0.10514,0.97938,0,0
0.10514,0.97938,0,0
0.10511,0.97969,0,0
0.10511,0.97969,0,0
0.10508,0.98,0,0
0.10508,0.98,0,0
0.10504,0.98031,0,0
0.10504,0.98031,0,0
0.10501,0.98062,0,0
0.10501,0.98062,0,0
0.10498,0.98094,0,0
0.10498,0.98094,0,0
0.10495,0.98125,0,0
0.10495,0.98125,0,0
0.10492,0.98156,0,0
0.10492,0.98156,0,0
0.10489,0.98188,0,0
0.10489,0.98188,0,0
0.10486,0.98219,0,0
0.10486,0.98219,0,0
0.10483,0.9825,0,0
0.10483,0.9825,0,0
0.1048,0.98281,0,0
0.1048,0.98281,0,0
0.10477,0.98312,0,0
0.10477,0.98312,0,0
0.10474,0.98344,0,0
0.10474,0.98344,0,0
0.10471,0.98375,0,0
0.10471,0.98375,0,0
0.10468,0.98406,0,0
0.10468,0.98406,0,0
0.10465,0.98438,0,0
0.10465,0.98438,0,0
0.10461,0.98469,0,0
0.10461,0.98469,0,0
0.10458,0.985,0,0
0.10458,0.985,0,0
0.10455,0.98531,0,0
0.10455,0.98531,0,0
0.10452,0.98563,0,0
0.10452,0.98563,0,0
0.10449,0.98594,0,0
0.10449,0.98594,0,0
0.10446,0.98625,0,0
0.10446,0.98625,0,0
0.10443,0.98656,0,0
0.10443,0.98656,0,0
0.1044,0.98687,0,0
0.1044,0.98687,0,0
0.10437,0.98719,0,0
0.10437,0.98719,0,0
0.10434,0.9875,0,0
0.10434,0.9875,0,0
0.10431,0.98781,0,0
0.10431,0.98781,0,0
0.10428,0.98813,0,0
0.10428,0.98813,0,0
0.10424,0.98844,0,0
0.10424,0.98844,0,0
0.10421,0.98875,0,0
0.10421,0.98875,0,0
0.10418,0.98906,0,0
0.10418,0.98906,0,0
0.10415,0.98937,0,0
0.10415,0.98937,0,0
0.10412,0.98969,0,0
0.10412,0.98969,0,0
0.10409,0.99,0,0
0.10409,0.99,0,0
0.10406,0.99031,0,0
0.10406,0.99031,0,0
0.10403,0.99063,0,0
0.10403,0.99063,0,0
0.104,0.99094,0,0
0.104,0.99094,0,0
0.10397,0.99125,0,0
0.10397,0.99125,0,0
0.10394,0.99156,0,0
0.10394,0.99156,0,0
0.1039,0.99187,0,0
0.1039,0.99187,0,0
0.10387,0.99219,0,0
0.10387,0.99219,0,0
0.10384,0.9925,0,0
0.10384,0.9925,0,0
0.10381,0.99281,0,0
0.10381,0.99281,0,0
0.10378,0.99313,0,0
0.10378,0.99313,0,0
0.10375,0.99344,0,0
0.10375,0.99344,0,0
0.10372,0.99375,0,0
0.10372,0.99375,0,0
0.10369,0.99406,0,0
0.10369,0.99406,0,0
0.10366,0.99437,0,0
0.10366,0.99437,0,0
0.10363,0.99469,0,0
0.10363,0.99469,0,0
0.1036,0.995,0,0
0.1036,0.995,0,0
0.10356,0.99531,0,0
0.10356,0.99531,0,0
0.10353,0.99563,0,0
0.10353,0.99563,0,0
0.1035,0.99594,0,0
0.1035,0.99594,0,0
0.10347,0.99625,0,0
0.10347,0.99625,0,0
0.10344,0.99656,0,0
0.10344,0.99656,0,0
0.10341,0.99687,0,0
0.10341,0.99687,0,0
0.10338,0.99719,0,0
0.10338,0.99719,0,0
0.10335,0.9975,0,0
0.10335,0.9975,0,0
0.10332,0.99781,0,0
0.10332,0.99781,0,0
0.10329,0.99813,0,0
0.10329,0.99813,0,0
0.10325,0.99844,0,0
0.10325,0.99844,0,0
0.10322,0.99875,0,0
0.10322,0.99875,0,0
0.10319,0.99906,0,0
0.10319,0.99906,0,0
0.10316,0.99937,0,0
0.10316,0.99937,0,0
0.10313,0.99969,0,0
0.10313,0.99969,0,0
0.1031,1,0,0


==> density_sod_shock.txt <==
"rho","Points:0","Points:1","Points:2"
1.1815,0,0,0
1.1775,0.005,0,0
1.1775,0.005,0,0
1.1736,0.01,0,0
1.1736,0.01,0,0
1.1696,0.015,0,0
1.1696,0.015,0,0
1.1656,0.02,0,0
1.1656,0.02,0,0
1.1617,0.025,0,0
1.1617,0.025,0,0
1.1577,0.03,0,0
1.1577,0.03,0,0
1.1537,0.035,0,0
1.1537,0.035,0,0
1.1496,0.04,0,0
1.1496,0.04,0,0
1.1457,0.045,0,0
1.1457,0.045,0,0
1.1416,0.05,0,0
1.1416,0.05,0,0
1.1375,0.055,0,0
1.1375,0.055,0,0
1.1335,0.06,0,0
1.1335,0.06,0,0
1.1296,0.065,0,0
1.1296,0.065,0,0
1.1253,0.07,0,0
1.1253,0.07,0,0
1.1213,0.075,0,0
1.1213,0.075,0,0
1.1172,0.08,0,0
1.1172,0.08,0,0
1.1134,0.085,0,0
1.1134,0.085,0,0
1.1087,0.09,0,0
1.1087,0.09,0,0
1.1051,0.095,0,0
1.1051,0.095,0,0
1.1005,0.1,0,0
1.1005,0.1,0,0
1.0973,0.105,0,0
1.0973,0.105,0,0
1.0916,0.11,0,0
1.0916,0.11,0,0
1.0892,0.115,0,0
1.0892,0.115,0,0
1.083,0.12,0,0
1.083,0.12,0,0
1.0816,0.125,0,0
1.0816,0.125,0,0
1.0738,0.13,0,0
1.0738,0.13,0,0
1.0733,0.135,0,0
1.0733,0.135,0,0
1.0653,0.14,0,0
1.0653,0.14,0,0
1.0656,0.145,0,0
1.0656,0.145,0,0
1.0564,0.15,0,0
1.0564,0.15,0,0
1.0563,0.155,0,0
1.0563,0.155,0,0
1.0484,0.16,0,0
1.0484,0.16,0,0
1.0476,0.165,0,0
1.0476,0.165,0,0
1.0413,0.17,0,0
1.0413,0.17,0,0
1.0369,0.175,0,0
1.0369,0.175,0,0
1.0331,0.18,0,0
1.0331,0.18,0,0
1.0275,0.185,0,0
1.0275,0.185,0,0
1.026,0.19,0,0
1.026,0.19,0,0
1.0196,0.195,0,0
1.0196,0.195,0,0
1.0158,0.2,0,0
1.0158,0.2,0,0
1.0106,0.205,0,0
1.0106,0.205,0,0
1.0052,0.21,0,0
1.0052,0.21,0,0
1.0039,0.215,0,0
1.0039,0.215,0,0
0.99829,0.22,0,0
0.99829,0.22,0,0
0.99823,0.225,0,0
0.99823,0.225,0,0
0.9893,0.23,0,0
0.9893,0.23,0,0
0.98814,0.235,0,0
0.98814,0.235,0,0
0.97467,0.24,0,0
0.97467,0.24,0,0
0.96507,0.245,0,0
0.96507,0.245,0,0
0.953,0.25,0,0
0.953,0.25,0,0
0.93761,0.255,0,0
0.93761,0.255,0,0
0.92212,0.26,0,0
0.92212,0.26,0,0
0.91153,0.265,0,0
0.91153,0.265,0,0
0.89305,0.27,0,0
0.89305,0.27,0,0
0.87605,0.275,0,0
0.87605,0.275,0,0
0.86895,0.28,0,0
0.86895,0.28,0,0
0.84708,0.285,0,0
0.84708,0.285,0,0
0.83146,0.29,0,0
0.83146,0.29,0,0
0.8245,0.295,0,0
0.8245,0.295,0,0
0.80536,0.3,0,0
0.80536,0.3,0,0
0.78498,0.305,0,0
0.78498,0.305,0,0
0.7822,0.31,0,0
0.7822,0.31,0,0
0.76428,0.315,0,0
0.76428,0.315,0,0
0.74482,0.32,0,0
0.74482,0.32,0,0
0.73494,0.325,0,0
0.73494,0.325,0,0
0.72891,0.33,0,0
0.72891,0.33,0,0
0.70546,0.335,0,0
0.70546,0.335,0,0
0.69197,0.34,0,0
0.69197,0.34,0,0
0.68682,0.345,0,0
0.68682,0.345,0,0
0.67367,0.35,0,0
0.67367,0.35,0,0
0.65257,0.355,0,0
0.65257,0.355,0,0
0.64317,0.36,0,0
0.64317,0.36,0,0
0.63871,0.365,0,0
0.63871,0.365,0,0
0.62183,0.37,0,0
0.62183,0.37,0,0
0.6064,0.375,0,0
0.6064,0.375,0,0
0.59375,0.38,0,0
0.59375,0.38,0,0
0.59405,0.385,0,0
0.59405,0.385,0,0
0.57777,0.39,0,0
0.57777,0.39,0,0
0.55903,0.395,0,0
0.55903,0.395,0,0
0.55301,0.4,0,0
0.55301,0.4,0,0
0.54786,0.405,0,0
0.54786,0.405,0,0
0.53683,0.41,0,0
0.53683,0.41,0,0
0.52065,0.415,0,0
0.52065,0.415,0,0
0.51,0.42,0,0
0.51,0.42,0,0
0.50477,0.425,0,0
0.50477,0.425,0,0
0.49901,0.43,0,0
0.49901,0.43,0,0
0.48773,0.435,0,0
0.48773,0.435,0,0
0.47388,0.44,0,0
0.47388,0.44,0,0
0.46715,0.445,0,0
0.46715,0.445,0,0
0.465,0.45,0,0
0.465,0.45,0,0
0.45776,0.455,0,0
0.45776,0.455,0,0
0.44629,0.46,0,0
0.44629,0.46,0,0
0.43477,0.465,0,0
0.43477,0.465,0,0
0.43081,0.47,0,0
0.43081,0.47,0,0
0.43023,0.475,0,0
0.43023,0.475,0,0
0.42915,0.48,0,0
0.42915,0.48,0,0
0.42123,0.485,0,0
0.42123,0.485,0,0
0.41716,0.49,0,0
0.41716,0.49,0,0
0.41893,0.495,0,0
0.41893,0.495,0,0
0.42245,0.5,0,0
0.42245,0.5,0,0
0.42197,0.505,0,0
0.42197,0.505,0,0
0.41827,0.51,0,0
0.41827,0.51,0,0
0.41582,0.515,0,0
0.41582,0.515,0,0
0.41924,0.52,0,0
0.41924,0.52,0,0
0.4234,0.525,0,0
0.4234,0.525,0,0
0.42428,0.53,0,0
0.42428,0.53,0,0
0.42103,0.535,0,0
0.42103,0.535,0,0
0.41931,0.54,0,0
0.41931,0.54,0,0
0.42205,0.545,0,0
0.42205,0.545,0,0
0.42521,0.55,0,0
0.42521,0.55,0,0
0.42503,0.555,0,0
0.42503,0.555,0,0
0.42337,0.56,0,0
0.42337,0.56,0,0
0.42151,0.565,0,0
0.42151,0.565,0,0
0.4229,0.57,0,0
0.4229,0.57,0,0
0.42546,0.575,0,0
0.42546,0.575,0,0
0.42455,0.58,0,0
0.42455,0.58,0,0
0.42362,0.585,0,0
0.42362,0.585,0,0
0.42153,0.59,0,0
0.42153,0.59,0,0
0.42213,0.595,0,0
0.42213,0.595,0,0
0.4246,0.6,0,0
0.4246,0.6,0,0
0.42496,0.605,0,0
0.42496,0.605,0,0
0.42285,0.61,0,0
0.42285,0.61,0,0
0.42193,0.615,0,0
0.42193,0.615,0,0
0.4218,0.62,0,0
0.4218,0.62,0,0
0.42385,0.625,0,0
0.42385,0.625,0,0
0.42449,0.63,0,0
0.42449,0.63,0,0
0.42213,0.635,0,0
0.42213,0.635,0,0
0.41811,0.64,0,0
0.41811,0.64,0,0
0.41549,0.645,0,0
0.41549,0.645,0,0
0.41589,0.65,0,0
0.41589,0.65,0,0
0.41624,0.655,0,0
0.41624,0.655,0,0
0.38929,0.66,0,0
0.38929,0.66,0,0
0.34393,0.665,0,0
0.34393,0.665,0,0
0.30878,0.67,0,0
0.30878,0.67,0,0
0.28889,0.675,0,0
0.28889,0.675,0,0
0.28037,0.68,0,0
0.28037,0.68,0,0
0.27673,0.685,0,0
0.27673,0.685,0,0
0.27549,0.69,0,0
0.27549,0.69,0,0
0.27447,0.695,0,0
0.27447,0.695,0,0
0.27382,0.7,0,0
0.27382,0.7,0,0
0.27341,0.705,0,0
0.27341,0.705,0,0
0.27377,0.71,0,0
0.27377,0.71,0,0
0.27479,0.715,0,0
0.27479,0.715,0,0
0.27434,0.72,0,0
0.27434,0.72,0,0
0.27424,0.725,0,0
0.27424,0.725,0,0
0.27364,0.73,0,0
0.27364,0.73,0,0
0.27317,0.735,0,0
0.27317,0.735,0,0
0.27288,0.74,0,0
0.27288,0.74,0,0
0.27376,0.745,0,0
0.27376,0.745,0,0
0.27491,0.75,0,0
0.27491,0.75,0,0
0.27466,0.755,0,0
0.27466,0.755,0,0
0.2742,0.76,0,0
0.2742,0.76,0,0
0.2734,0.765,0,0
0.2734,0.765,0,0
0.2722,0.77,0,0
0.2722,0.77,0,0
0.27242,0.775,0,0
0.27242,0.775,0,0
0.27388,0.78,0,0
0.27388,0.78,0,0
0.2749,0.785,0,0
0.2749,0.785,0,0
0.27234,0.79,0,0
0.27234,0.79,0,0
0.27065,0.795,0,0
0.27065,0.795,0,0
0.26941,0.8,0,0
0.26941,0.8,0,0
0.26651,0.805,0,0
0.26651,0.805,0,0
0.2663,0.81,0,0
0.2663,0.81,0,0
0.26963,0.815,0,0
0.26963,0.815,0,0
0.24449,0.82,0,0
0.24449,0.82,0,0
0.15051,0.825,0,0
0.15051,0.825,0,0
0.11901,0.83,0,0
0.11901,0.83,0,0
0.11819,0.835,0,0
0.11819,0.835,0,0
0.11829,0.84,0,0
0.11829,0.84,0,0
0.1179,0.845,0,0
0.1179,0.845,0,0
0.11745,0.85,0,0
0.11745,0.85,0,0
0.11692,0.855,0,0
0.11692,0.855,0,0
0.11645,0.86,0,0
0.11645,0.86,0,0
0.11603,0.865,0,0
0.11603,0.865,0,0
0.11554,0.87,0,0
0.11554,0.87,0,0
0.1151,0.875,0,0
0.1151,0.875,0,0
0.1146,0.88,0,0
0.1146,0.88,0,0
0.11413,0.885,0,0
0.11413,0.885,0,0
0.11364,0.89,0,0
0.11364,0.89,0,0
0.11323,0.895,0,0
0.11323,0.895,0,0
0.11271,0.9,0,0
0.11271,0.9,0,0
0.11224,0.905,0,0
0.11224,0.905,0,0
0.11176,0.91,0,0
0.11176,0.91,0,0
0.1113,0.915,0,0
0.1113,0.915,0,0
0.11081,0.92,0,0
0.11081,0.92,0,0
0.11035,0.925,0,0
0.11035,0.925,0,0
0.10986,0.93,0,0
0.10986,0.93,0,0
0.10937,0.935,0,0
0.10937,0.935,0,0
0.1089,0.94,0,0
0.1089,0.94,0,0
0.10843,0.945,0,0
0.10843,0.945,0,0
0.10792,0.95,0,0
0.10792,0.95,0,0
0.10744,0.955,0,0
0.10744,0.955,0,0
0.10697,0.96,0,0
0.10697,0.96,0,0
0.10648,0.965,0,0
0.10648,0.965,0,0
0.10598,0.97,0,0
0.10598,0.97,0,0
0.1055,0.975,0,0
0.1055,0.975,0,0
0.10501,0.98,0,0
0.10501,0.98,0,0
0.10451,0.985,0,0
0.10451,0.985,0,0
0.10402,0.99,0,0
0.10402,0.99,0,0
0.10353,0.995,0,0
0.10353,0.995,0,0
0.10303,1,0,0


==> pressure_ref_sod_shock.txt <==
"p","Points:0","Points:1","Points:2"
1.2621,0,0,0
1.2617,0.0003125,0,0
1.2617,0.0003125,0,0
1.2613,0.000625,0,0
1.2613,0.000625,0,0
1.261,0.0009375,0,0
1.261,0.0009375,0,0
1.2606,0.00125,0,0
1.2606,0.00125,0,0
1.2602,0.0015625,0,0
1.2602,0.0015625,0,0
1.2599,0.001875,0,0
1.2599,0.001875,0,0
1.2595,0.0021875,0,0
1.2595,0.0021875,0,0
1.2591,0.0025,0,0
1.2591,0.0025,0,0
1.2587,0.0028125,0,0
1.2587,0.0028125,0,0
1.2584,0.003125,0,0
1.2584,0.003125,0,0
1.258,0.0034375,0,0
1.258,0.0034375,0,0
1.2576,0.00375,0,0
1.2576,0.00375,0,0
1.2573,0.0040625,0,0
1.2573,0.0040625,0,0
1.2569,0.004375,0,0
1.2569,0.004375,0,0
1.2565,0.0046875,0,0
1.2565,0.0046875,0,0
1.2562,0.005,0,0
1.2562,0.005,0,0
1.2558,0.0053125,0,0
1.2558,0.0053125,0,0
1.2554,0.005625,0,0
1.2554,0.005625,0,0
1.2551,0.0059375,0,0
1.2551,0.0059375,0,0
1.2547,0.00625,0,0
1.2547,0.00625,0,0
1.2543,0.0065625,0,0
1.2543,0.0065625,0,0
1.2539,0.006875,0,0
1.2539,0.006875,0,0
1.2536,0.0071875,0,0
1.2536,0.0071875,0,0
1.2532,0.0075,0,0
1.2532,0.0075,0,0
1.2528,0.0078125,0,0
1.2528,0.0078125,0,0
1.2525,0.008125,0,0
1.2525,0.008125,0,0
1.2521,0.0084375,0,0
1.2521,0.0084375,0,0
1.2517,0.00875,0,0
1.2517,0.00875,0,0
1.2514,0.0090625,0,0
1.2514,0.0090625,0,0
1.251,0.009375,0,0
1.251,0.009375,0,0
1.2506,0.0096875,0,0
1.2506,0.0096875,0,0
1.2503,0.01,0,0
1.2503,0.01,0,0
1.2499,0.010313,0,0
1.2499,0.010313,0,0
1.2495,0.010625,0,0
1.2495,0.010625,0,0
1.2491,0.010937,0,0
1.2491,0.010937,0,0
1.2488,0.01125,0,0
1.2488,0.01125,0,0
1.2484,0.011563,0,0
1.2484,0.011563,0,0
1.248,0.011875,0,0
1.248,0.011875,0,0
1.2477,0.012187,0,0
1.2477,0.012187,0,0
1.2473,0.0125,0,0
1.2473,0.0125,0,0
1.2469,0.012812,0,0
1.2469,0.012812,0,0
1.2466,0.013125,0,0
1.2466,0.013125,0,0
1.2462,0.013438,0,0
1.2462,0.013438,0,0
1.2458,0.01375,0,0
1.2458,0.01375,0,0
1.2454,0.014062,0,0
1.2454,0.014062,0,0
1.2451,0.014375,0,0
1.2451,0.014375,0,0
1.2447,0.014687,0,0
1.2447,0.014687,0,0
1.2443,0.015,0,0
1.2443,0.015,0,0
1.244,0.015313,0,0
1.244,0.015313,0,0
1.2436,0.015625,0,0
1.2436,0.015625,0,0
1.2432,0.015937,0,0
1.2432,0.015937,0,0
1.2429,0.01625,0,0
1.2429,0.01625,0,0
1.2425,0.016562,0,0
1.2425,0.016562,0,0
1.2421,0.016875,0,0
1.2421,0.016875,0,0
1.2417,0.017188,0,0
1.2417,0.017188,0,0
1.2414,0.0175,0,0
1.2414,0.0175,0,0
1.241,0.017812,0,0
1.241,0.017812,0,0
1.2406,0.018125,0,0
1.2406,0.018125,0,0
1.2403,0.018437,0,0
1.2403,0.018437,0,0
1.2399,0.01875,0,0
1.2399,0.01875,0,0
1.2395,0.019063,0,0
1.2395,0.019063,0,0
1.2392,0.019375,0,0
1.2392,0.019375,0,0
1.2388,0.019687,0,0
1.2388,0.019687,0,0
1.2384,0.02,0,0
1.2384,0.02,0,0
1.238,0.020312,0,0
1.238,0.020312,0,0
1.2377,0.020625,0,0
1.2377,0.020625,0,0
1.2373,0.020938,0,0
1.2373,0.020938,0,0
1.2369,0.02125,0,0
1.2369,0.02125,0,0
1.2366,0.021562,0,0
1.2366,0.021562,0,0
1.2362,0.021875,0,0
1.2362,0.021875,0,0
1.2358,0.022187,0,0
1.2358,0.022187,0,0
1.2355,0.0225,0,0
1.2355,0.0225,0,0
1.2351,0.022813,0,0
1.2351,0.022813,0,0
1.2347,0.023125,0,0
1.2347,0.023125,0,0
1.2343,0.023438,0,0
1.2343,0.023438,0,0
1.234,0.02375,0,0
1.234,0.02375,0,0
1.2336,0.024062,0,0
1.2336,0.024062,0,0
1.2332,0.024375,0,0
1.2332,0.024375,0,0
1.2329,0.024688,0,0
1.2329,0.024688,0,0
1.2325,0.025,0,0
1.2325,0.025,0,0
1.2321,0.025313,0,0
1.2321,0.025313,0,0
1.2318,0.025625,0,0
1.2318,0.025625,0,0
1.2314,0.025937,0,0
1.2314,0.025937,0,0
1.231,0.02625,0,0
1.231,0.02625,0,0
1.2306,0.026563,0,0
1.2306,0.026563,0,0
1.2303,0.026875,0,0
1.2303,0.026875,0,0
1.2299,0.027188,0,0
1.2299,0.027188,0,0
1.2295,0.0275,0,0
1.2295,0.0275,0,0
1.2292,0.027812,0,0
1.2292,0.027812,0,0
1.2288,0.028125,0,0
1.2288,0.028125,0,0
1.2284,0.028438,0,0
1.2284,0.028438,0,0
1.228,0.02875,0,0
1.228,0.02875,0,0
1.2277,0.029063,0,0
1.2277,0.029063,0,0
1.2273,0.029375,0,0
1.2273,0.029375,0,0
1.2269,0.029687,0,0
1.2269,0.029687,0,0
1.2266,0.03,0,0
1.2266,0.03,0,0
1.2262,0.030313,0,0
1.2262,0.030313,0,0
1.2258,0.030625,0,0
1.2258,0.030625,0,0
1.2255,0.030938,0,0
1.2255,0.030938,0,0
1.2251,0.03125,0,0
1.2251,0.03125,0,0
1.2247,0.031562,0,0
1.2247,0.031562,0,0
1.2243,0.031875,0,0
1.2243,0.031875,0,0
1.224,0.032187,0,0
1.224,0.032187,0,0
1.2236,0.0325,0,0
1.2236,0.0325,0,0
1.2232,0.032812,0,0
1.2232,0.032812,0,0
1.2229,0.033125,0,0
1.2229,0.033125,0,0
1.2225,0.033438,0,0
1.2225,0.033438,0,0
1.2221,0.03375,0,0
1.2221,0.03375,0,0
1.2217,0.034063,0,0
1.2217,0.034063,0,0
1.2214,0.034375,0,0
1.2214,0.034375,0,0
1.221,0.034688,0,0
1.221,0.034688,0,0
1.2206,0.035,0,0
1.2206,0.035,0,0
1.2203,0.035312,0,0
1.2203,0.035312,0,0
1.2199,0.035625,0,0
1.2199,0.035625,0,0
1.2195,0.035937,0,0
1.2195,0.035937,0,0
1.2191,0.03625,0,0
1.2191,0.03625,0,0
1.2188,0.036562,0,0
1.2188,0.036562,0,0
1.2184,0.036875,0,0
1.2184,0.036875,0,0
1.218,0.037188,0,0
1.218,0.037188,0,0
1.2177,0.0375,0,0
1.2177,0.0375,0,0
1.2173,0.037813,0,0
1.2173,0.037813,0,0
1.2169,0.038125,0,0
1.2169,0.038125,0,0
1.2166,0.038438,0,0
1.2166,0.038438,0,0
1.2162,0.03875,0,0
1.2162,0.03875,0,0
1.2158,0.039062,0,0
1.2158,0.039062,0,0
1.2154,0.039375,0,0
1.2154,0.039375,0,0
1.2151,0.039687,0,0
1.2151,0.039687,0,0
1.2147,0.04,0,0
1.2147,0.04,0,0
1.2143,0.040312,0,0
1.2143,0.040312,0,0
1.214,0.040625,0,0
1.214,0.040625,0,0
1.2136,0.040937,0,0
1.2136,0.040937,0,0
1.2132,0.04125,0,0
1.2132,0.04125,0,0
1.2128,0.041563,0,0
1.2128,0.041563,0,0
1.2125,0.041875,0,0
1.2125,0.041875,0,0
1.2121,0.042188,0,0
1.2121,0.042188,0,0
1.2117,0.0425,0,0
1.2117,0.0425,0,0
1.2114,0.042813,0,0
1.2114,0.042813,0,0
1.211,0.043125,0,0
1.211,0.043125,0,0
1.2106,0.043437,0,0
1.2106,0.043437,0,0
1.2102,0.04375,0,0
1.2102,0.04375,0,0
1.2099,0.044062,0,0
1.2099,0.044062,0,0
1.2095,0.044375,0,0
1.2095,0.044375,0,0
1.2091,0.044687,0,0
1.2091,0.044687,0,0
1.2088,0.045,0,0
1.2088,0.045,0,0
1.2084,0.045313,0,0
1.2084,0.045313,0,0
1.208,0.045625,0,0
1.208,0.045625,0,0
1.2076,0.045938,0,0
1.2076,0.045938,0,0
1.2073,0.04625,0,0
1.2073,0.04625,0,0
1.2069,0.046563,0,0
1.2069,0.046563,0,0
1.2065,0.046875,0,0
1.2065,0.046875,0,0
1.2061,0.047187,0,0
1.2061,0.047187,0,0
1.2058,0.0475,0,0
1.2058,0.0475,0,0
1.2054,0.047812,0,0
1.2054,0.047812,0,0
1.205,0.048125,0,0
1.205,0.048125,0,0
1.2047,0.048437,0,0
1.2047,0.048437,0,0
1.2043,0.04875,0,0
1.2043,0.04875,0,0
1.2039,0.049063,0,0
1.2039,0.049063,0,0
1.2035,0.049375,0,0
1.2035,0.049375,0,0
1.2032,0.049688,0,0
1.2032,0.049688,0,0
1.2028,0.05,0,0
1.2028,0.05,0,0
1.2024,0.050313,0,0
1.2024,0.050313,0,0
1.2021,0.050625,0,0
1.2021,0.050625,0,0
1.2017,0.050937,0,0
1.2017,0.050937,0,0
1.2013,0.05125,0,0
1.2013,0.05125,0,0
1.2009,0.051562,0,0
1.2009,0.051562,0,0
1.2006,0.051875,0,0
1.2006,0.051875,0,0
1.2002,0.052187,0,0
1.2002,0.052187,0,0
1.1998,0.0525,0,0
1.1998,0.0525,0,0
1.1995,0.052813,0,0
1.1995,0.052813,0,0
1.1991,0.053125,0,0
1.1991,0.053125,0,0
1.1987,0.053438,0,0
1.1987,0.053438,0,0
1.1983,0.05375,0,0
1.1983,0.05375,0,0
1.198,0.054063,0,0
1.198,0.054063,0,0
1.1976,0.054375,0,0
1.1976,0.054375,0,0
1.1972,0.054688,0,0
1.1972,0.054688,0,0
1.1968,0.055,0,0
1.1968,0.055,0,0
1.1965,0.055312,0,0
1.1965,0.055312,0,0
1.1961,0.055625,0,0
1.1961,0.055625,0,0
1.1957,0.055937,0,0
1.1957,0.055937,0,0
1.1954,0.05625,0,0
1.1954,0.05625,0,0
1.195,0.056562,0,0
1.195,0.056562,0,0
1.1946,0.056875,0,0
1.1946,0.056875,0,0
1.1942,0.057188,0,0
1.1942,0.057188,0,0
1.1939,0.0575,0,0
1.1939,0.0575,0,0
1.1935,0.057813,0,0
1.1935,0.057813,0,0
1.1931,0.058125,0,0
1.1931,0.058125,0,0
1.1928,0.058438,0,0
1.1928,0.058438,0,0
1.1924,0.05875,0,0
1.1924,0.05875,0,0
1.192,0.059062,0,0
1.192,0.059062,0,0
1.1916,0.059375,0,0
1.1916,0.059375,0,0
1.1913,0.059687,0,0
1.1913,0.059687,0,0
1.1909,0.06,0,0
1.1909,0.06,0,0
1.1905,0.060312,0,0
1.1905,0.060312,0,0
1.1901,0.060625,0,0
1.1901,0.060625,0,0
1.1898,0.060938,0,0
1.1898,0.060938,0,0
1.1894,0.06125,0,0
1.1894,0.06125,0,0
1.189,0.061563,0,0
1.189,0.061563,0,0
1.1887,0.061875,0,0
1.1887,0.061875,0,0
1.1883,0.062188,0,0
1.1883,0.062188,0,0
1.1879,0.0625,0,0
1.1879,0.0625,0,0
1.1875,0.062812,0,0
1.1875,0.062812,0,0
1.1872,0.063125,0,0
1.1872,0.063125,0,0
1.1868,0.063437,0,0
1.1868,0.063437,0,0
1.1864,0.06375,0,0
1.1864,0.06375,0,0
1.186,0.064062,0,0
1.186,0.064062,0,0
1.1857,0.064375,0,0
1.1857,0.064375,0,0
1.1853,0.064687,0,0
1.1853,0.064687,0,0
1.1849,0.065,0,0
1.1849,0.065,0,0
1.1846,0.065312,0,0
1.1846,0.065312,0,0
1.1842,0.065625,0,0
1.1842,0.065625,0,0
1.1838,0.065937,0,0
1.1838,0.065937,0,0
1.1834,0.06625,0,0
1.1834,0.06625,0,0
1.1831,0.066563,0,0
1.1831,0.066563,0,0
1.1827,0.066875,0,0
1.1827,0.066875,0,0
1.1823,0.067188,0,0
1.1823,0.067188,0,0
1.1819,0.0675,0,0
1.1819,0.0675,0,0
1.1816,0.067813,0,0
1.1816,0.067813,0,0
1.1812,0.068125,0,0
1.1812,0.068125,0,0
1.1808,0.068438,0,0
1.1808,0.068438,0,0
1.1804,0.06875,0,0
1.1804,0.06875,0,0
1.1801,0.069063,0,0
1.1801,0.069063,0,0
1.1797,0.069375,0,0
1.1797,0.069375,0,0
1.1793,0.069688,0,0
1.1793,0.069688,0,0
1.179,0.07,0,0
1.179,0.07,0,0
1.1786,0.070312,0,0
1.1786,0.070312,0,0
1.1782,0.070625,0,0
1.1782,0.070625,0,0
1.1778,0.070937,0,0
1.1778,0.070937,0,0
1.1775,0.07125,0,0
1.1775,0.07125,0,0
1.1771,0.071562,0,0
1.1771,0.071562,0,0
1.1767,0.071875,0,0
1.1767,0.071875,0,0
1.1763,0.072187,0,0
1.1763,0.072187,0,0
1.176,0.0725,0,0
1.176,0.0725,0,0
1.1756,0.072812,0,0
1.1756,0.072812,0,0
1.1752,0.073125,0,0
1.1752,0.073125,0,0
1.1748,0.073437,0,0
1.1748,0.073437,0,0
1.1745,0.07375,0,0
1.1745,0.07375,0,0
1.1741,0.074062,0,0
1.1741,0.074062,0,0
1.1737,0.074375,0,0
1.1737,0.074375,0,0
1.1733,0.074688,0,0
1.1733,0.074688,0,0
1.173,0.075,0,0
1.173,0.075,0,0
1.1726,0.075313,0,0
1.1726,0.075313,0,0
1.1722,0.075625,0,0
1.1722,0.075625,0,0
1.1719,0.075938,0,0
1.1719,0.075938,0,0
1.1715,0.07625,0,0
1.1715,0.07625,0,0
1.1711,0.076563,0,0
1.1711,0.076563,0,0
1.1707,0.076875,0,0
1.1707,0.076875,0,0
1.1704,0.077188,0,0
1.1704,0.077188,0,0
1.17,0.0775,0,0
1.17,0.0775,0,0
1.1696,0.077813,0,0
1.1696,0.077813,0,0
1.1692,0.078125,0,0
1.1692,0.078125,0,0
1.1689,0.078437,0,0
1.1689,0.078437,0,0
1.1685,0.07875,0,0
1.1685,0.07875,0,0
1.1681,0.079062,0,0
1.1681,0.079062,0,0
1.1677,0.079375,0,0
1.1677,0.079375,0,0
1.1674,0.079687,0,0
1.1674,0.079687,0,0
1.167,0.08,0,0
1.167,0.08,0,0
1.1666,0.080312,0,0
1.1666,0.080312,0,0
1.1662,0.080625,0,0
1.1662,0.080625,0,0
1.1659,0.080937,0,0
1.1659,0.080937,0,0
1.1655,0.08125,0,0
1.1655,0.08125,0,0
1.1651,0.081562,0,0
1.1651,0.081562,0,0
1.1647,0.081875,0,0
1.1647,0.081875,0,0
1.1644,0.082188,0,0
1.1644,0.082188,0,0
1.164,0.0825,0,0
1.164,0.0825,0,0
1.1636,0.082813,0,0
1.1636,0.082813,0,0
1.1632,0.083125,0,0
1.1632,0.083125,0,0
1.1629,0.083438,0,0
1.1629,0.083438,0,0
1.1625,0.08375,0,0
1.1625,0.08375,0,0
1.1621,0.084063,0,0
1.1621,0.084063,0,0
1.1617,0.084375,0,0
1.1617,0.084375,0,0
1.1614,0.084688,0,0
1.1614,0.084688,0,0
1.161,0.085,0,0
1.161,0.085,0,0
1.1606,0.085313,0,0
1.1606,0.085313,0,0
1.1603,0.085625,0,0
1.1603,0.085625,0,0
1.1599,0.085938,0,0
1.1599,0.085938,0,0
1.1595,0.08625,0,0
1.1595,0.08625,0,0
1.1591,0.086562,0,0
1.1591,0.086562,0,0
1.1588,0.086875,0,0
1.1588,0.086875,0,0
1.1584,0.087187,0,0
1.1584,0.087187,0,0
1.158,0.0875,0,0
1.158,0.0875,0,0
1.1576,0.087812,0,0
1.1576,0.087812,0,0
1.1573,0.088125,0,0
1.1573,0.088125,0,0
1.1569,0.088437,0,0
1.1569,0.088437,0,0
1.1565,0.08875,0,0
1.1565,0.08875,0,0
1.1561,0.089062,0,0
1.1561,0.089062,0,0
1.1558,0.089375,0,0
1.1558,0.089375,0,0
1.1554,0.089687,0,0
1.1554,0.089687,0,0
1.155,0.09,0,0
1.155,0.09,0,0
1.1546,0.090313,0,0
1.1546,0.090313,0,0
1.1543,0.090625,0,0
1.1543,0.090625,0,0
1.1539,0.090938,0,0
1.1539,0.090938,0,0
1.1535,0.09125,0,0
1.1535,0.09125,0,0
1.1531,0.091563,0,0
1.1531,0.091563,0,0
1.1528,0.091875,0,0
1.1528,0.091875,0,0
1.1524,0.092188,0,0
1.1524,0.092188,0,0
1.152,0.0925,0,0
1.152,0.0925,0,0
1.1516,0.092813,0,0
1.1516,0.092813,0,0
1.1513,0.093125,0,0
1.1513,0.093125,0,0
1.1509,0.093438,0,0
1.1509,0.093438,0,0
1.1505,0.09375,0,0
1.1505,0.09375,0,0
1.1501,0.094062,0,0
1.1501,0.094062,0,0
1.1497,0.094375,0,0
1.1497,0.094375,0,0
1.1494,0.094687,0,0
1.1494,0.094687,0,0
1.149,0.095,0,0
1.149,0.095,0,0
1.1486,0.095312,0,0
1.1486,0.095312,0,0
1.1482,0.095625,0,0
1.1482,0.095625,0,0
1.1479,0.095937,0,0
1.1479,0.095937,0,0
1.1475,0.09625,0,0
1.1475,0.09625,0,0
1.1471,0.096562,0,0
1.1471,0.096562,0,0
1.1467,0.096875,0,0
1.1467,0.096875,0,0
1.1464,0.097187,0,0
1.1464,0.097187,0,0
1.146,0.0975,0,0
1.146,0.0975,0,0
1.1456,0.097813,0,0
1.1456,0.097813,0,0
1.1452,0.098125,0,0
1.1452,0.098125,0,0
1.1449,0.098438,0,0
1.1449,0.098438,0,0
1.1445,0.09875,0,0
1.1445,0.09875,0,0
1.1441,0.099063,0,0
1.1441,0.099063,0,0
1.1437,0.099375,0,0
1.1437,0.099375,0,0
1.1434,0.099688,0,0
1.1434,0.099688,0,0
1.143,0.1,0,0
1.143,0.1,0,0
1.1426,0.10031,0,0
1.1426,0.10031,0,0
1.1422,0.10063,0,0
1.1422,0.10063,0,0
1.1419,0.10094,0,0
1.1419,0.10094,0,0
1.1415,0.10125,0,0
1.1415,0.10125,0,0
1.1411,0.10156,0,0
1.1411,0.10156,0,0
1.1407,0.10187,0,0
1.1407,0.10187,0,0
1.1404,0.10219,0,0
1.1404,0.10219,0,0
1.14,0.1025,0,0
1.14,0.1025,0,0
1.1396,0.10281,0,0
1.1396,0.10281,0,0
1.1392,0.10312,0,0
1.1392,0.10312,0,0
1.1388,0.10344,0,0
1.1388,0.10344,0,0
1.1385,0.10375,0,0
1.1385,0.10375,0,0
1.1381,0.10406,0,0
1.1381,0.10406,0,0
1.1377,0.10437,0,0
1.1377,0.10437,0,0
1.1373,0.10469,0,0
1.1373,0.10469,0,0
1.137,0.105,0,0
1.137,0.105,0,0
1.1366,0.10531,0,0
1.1366,0.10531,0,0
1.1362,0.10563,0,0
1.1362,0.10563,0,0
1.1358,0.10594,0,0
1.1358,0.10594,0,0
1.1355,0.10625,0,0
1.1355,0.10625,0,0
1.1351,0.10656,0,0
1.1351,0.10656,0,0
1.1347,0.10688,0,0
1.1347,0.10688,0,0
1.1343,0.10719,0,0
1.1343,0.10719,0,0
1.134,0.1075,0,0
1.134,0.1075,0,0
1.1336,0.10781,0,0
1.1336,0.10781,0,0
1.1332,0.10813,0,0
1.1332,0.10813,0,0
1.1328,0.10844,0,0
1.1328,0.10844,0,0
1.1324,0.10875,0,0
1.1324,0.10875,0,0
1.1321,0.10906,0,0
1.1321,0.10906,0,0
1.1317,0.10938,0,0
1.1317,0.10938,0,0
1.1313,0.10969,0,0
1.1313,0.10969,0,0
1.1309,0.11,0,0
1.1309,0.11,0,0
1.1306,0.11031,0,0
1.1306,0.11031,0,0
1.1302,0.11062,0,0
1.1302,0.11062,0,0
1.1298,0.11094,0,0
1.1298,0.11094,0,0
1.1294,0.11125,0,0
1.1294,0.11125,0,0
1.1291,0.11156,0,0
1.1291,0.11156,0,0
1.1287,0.11187,0,0
1.1287,0.11187,0,0
1.1283,0.11219,0,0
1.1283,0.11219,0,0
1.1279,0.1125,0,0
1.1279,0.1125,0,0
1.1275,0.11281,0,0
1.1275,0.11281,0,0
1.1272,0.11312,0,0
1.1272,0.11312,0,0
1.1268,0.11344,0,0
1.1268,0.11344,0,0
1.1264,0.11375,0,0
1.1264,0.11375,0,0
1.126,0.11406,0,0
1.126,0.11406,0,0
1.1257,0.11438,0,0
1.1257,0.11438,0,0
1.1253,0.11469,0,0
1.1253,0.11469,0,0
1.1249,0.115,0,0
1.1249,0.115,0,0
1.1245,0.11531,0,0
1.1245,0.11531,0,0
1.1242,0.11563,0,0
1.1242,0.11563,0,0
1.1238,0.11594,0,0
1.1238,0.11594,0,0
1.1234,0.11625,0,0
1.1234,0.11625,0,0
1.123,0.11656,0,0
1.123,0.11656,0,0
1.1226,0.11688,0,0
1.1226,0.11688,0,0
1.1223,0.11719,0,0
1.1223,0.11719,0,0
1.1219,0.1175,0,0
1.1219,0.1175,0,0
1.1215,0.11781,0,0
1.1215,0.11781,0,0
1.1211,0.11812,0,0
1.1211,0.11812,0,0
1.1208,0.11844,0,0
1.1208,0.11844,0,0
1.1204,0.11875,0,0
1.1204,0.11875,0,0
1.12,0.11906,0,0
1.12,0.11906,0,0
1.1196,0.11937,0,0
1.1196,0.11937,0,0
1.1192,0.11969,0,0
1.1192,0.11969,0,0
1.1189,0.12,0,0
1.1189,0.12,0,0
1.1185,0.12031,0,0
1.1185,0.12031,0,0
1.1181,0.12062,0,0
1.1181,0.12062,0,0
1.1177,0.12094,0,0
1.1177,0.12094,0,0
1.1173,0.12125,0,0
1.1173,0.12125,0,0
1.117,0.12156,0,0
1.117,0.12156,0,0
1.1166,0.12188,0,0
1.1166,0.12188,0,0
1.1162,0.12219,0,0
1.1162,0.12219,0,0
1.1158,0.1225,0,0
1.1158,0.1225,0,0
1.1155,0.12281,0,0
1.1155,0.12281,0,0
1.1151,0.12313,0,0
1.1151,0.12313,0,0
1.1147,0.12344,0,0
1.1147,0.12344,0,0
1.1143,0.12375,0,0
1.1143,0.12375,0,0
1.1139,0.12406,0,0
1.1139,0.12406,0,0
1.1136,0.12438,0,0
1.1136,0.12438,0,0
1.1132,0.12469,0,0
1.1132,0.12469,0,0
1.1128,0.125,0,0
1.1128,0.125,0,0
1.1124,0.12531,0,0
1.1124,0.12531,0,0
1.1121,0.12562,0,0
1.1121,0.12562,0,0
1.1117,0.12594,0,0
1.1117,0.12594,0,0
1.1113,0.12625,0,0
1.1113,0.12625,0,0
1.1109,0.12656,0,0
1.1109,0.12656,0,0
1.1105,0.12687,0,0
1.1105,0.12687,0,0
1.1102,0.12719,0,0
1.1102,0.12719,0,0
1.1098,0.1275,0,0
1.1098,0.1275,0,0
1.1094,0.12781,0,0
1.1094,0.12781,0,0
1.109,0.12812,0,0
1.109,0.12812,0,0
1.1086,0.12844,0,0
1.1086,0.12844,0,0
1.1083,0.12875,0,0
1.1083,0.12875,0,0
1.1079,0.12906,0,0
1.1079,0.12906,0,0
1.1075,0.12937,0,0
1.1075,0.12937,0,0
1.1071,0.12969,0,0
1.1071,0.12969,0,0
1.1067,0.13,0,0
1.1067,0.13,0,0
1.1064,0.13031,0,0
1.1064,0.13031,0,0
1.106,0.13062,0,0
1.106,0.13062,0,0
1.1056,0.13094,0,0
1.1056,0.13094,0,0
1.1052,0.13125,0,0
1.1052,0.13125,0,0
1.1049,0.13156,0,0
1.1049,0.13156,0,0
1.1045,0.13187,0,0
1.1045,0.13187,0,0
1.1041,0.13219,0,0
1.1041,0.13219,0,0
1.1037,0.1325,0,0
1.1037,0.1325,0,0
1.1034,0.13281,0,0
1.1034,0.13281,0,0
1.1029,0.13313,0,0
1.1029,0.13313,0,0
1.1026,0.13344,0,0
1.1026,0.13344,0,0
1.1022,0.13375,0,0
1.1022,0.13375,0,0
1.1019,0.13406,0,0
1.1019,0.13406,0,0
1.1014,0.13438,0,0
1.1014,0.13438,0,0
1.1011,0.13469,0,0
1.1011,0.13469,0,0
1.1006,0.135,0,0
1.1006,0.135,0,0
1.1004,0.13531,0,0
1.1004,0.13531,0,0
1.0999,0.13563,0,0
1.0999,0.13563,0,0
1.0996,0.13594,0,0
1.0996,0.13594,0,0
1.0991,0.13625,0,0
1.0991,0.13625,0,0
1.0989,0.13656,0,0
1.0989,0.13656,0,0
1.0983,0.13688,0,0
1.0983,0.13688,0,0
1.0981,0.13719,0,0
1.0981,0.13719,0,0
1.0975,0.1375,0,0
1.0975,0.1375,0,0
1.0974,0.13781,0,0
1.0974,0.13781,0,0
1.0968,0.13813,0,0
1.0968,0.13813,0,0
1.0966,0.13844,0,0
1.0966,0.13844,0,0
1.096,0.13875,0,0
1.096,0.13875,0,0
1.0958,0.13906,0,0
1.0958,0.13906,0,0
1.0953,0.13938,0,0
1.0953,0.13938,0,0
1.0951,0.13969,0,0
1.0951,0.13969,0,0
1.0945,0.14,0,0
1.0945,0.14,0,0
1.0943,0.14031,0,0
1.0943,0.14031,0,0
1.0937,0.14062,0,0
1.0937,0.14062,0,0
1.0936,0.14094,0,0
1.0936,0.14094,0,0
1.093,0.14125,0,0
1.093,0.14125,0,0
1.0928,0.14156,0,0
1.0928,0.14156,0,0
1.0923,0.14187,0,0
1.0923,0.14187,0,0
1.092,0.14219,0,0
1.092,0.14219,0,0
1.0915,0.1425,0,0
1.0915,0.1425,0,0
1.0912,0.14281,0,0
1.0912,0.14281,0,0
1.0908,0.14312,0,0
1.0908,0.14312,0,0
1.0904,0.14344,0,0
1.0904,0.14344,0,0
1.09,0.14375,0,0
1.09,0.14375,0,0
1.0897,0.14406,0,0
1.0897,0.14406,0,0
1.0893,0.14437,0,0
1.0893,0.14437,0,0
1.0889,0.14469,0,0
1.0889,0.14469,0,0
1.0885,0.145,0,0
1.0885,0.145,0,0
1.0881,0.14531,0,0
1.0881,0.14531,0,0
1.0878,0.14562,0,0
1.0878,0.14562,0,0
1.0873,0.14594,0,0
1.0873,0.14594,0,0
1.087,0.14625,0,0
1.087,0.14625,0,0
1.0866,0.14656,0,0
1.0866,0.14656,0,0
1.0863,0.14687,0,0
1.0863,0.14687,0,0
1.0858,0.14719,0,0
1.0858,0.14719,0,0
1.0855,0.1475,0,0
1.0855,0.1475,0,0
1.085,0.14781,0,0
1.085,0.14781,0,0
1.0847,0.14812,0,0
1.0847,0.14812,0,0
1.0843,0.14844,0,0
1.0843,0.14844,0,0
1.084,0.14875,0,0
1.084,0.14875,0,0
1.0835,0.14906,0,0
1.0835,0.14906,0,0
1.0832,0.14938,0,0
1.0832,0.14938,0,0
1.0828,0.14969,0,0
1.0828,0.14969,0,0
1.0824,0.15,0,0
1.0824,0.15,0,0
1.082,0.15031,0,0
1.082,0.15031,0,0
1.0817,0.15063,0,0
1.0817,0.15063,0,0
1.0813,0.15094,0,0
1.0813,0.15094,0,0
1.0809,0.15125,0,0
1.0809,0.15125,0,0
1.0805,0.15156,0,0
1.0805,0.15156,0,0
1.0802,0.15188,0,0
1.0802,0.15188,0,0
1.0797,0.15219,0,0
1.0797,0.15219,0,0
1.0794,0.1525,0,0
1.0794,0.1525,0,0
1.0789,0.15281,0,0
1.0789,0.15281,0,0
1.0787,0.15313,0,0
1.0787,0.15313,0,0
1.0781,0.15344,0,0
1.0781,0.15344,0,0
1.0779,0.15375,0,0
1.0779,0.15375,0,0
1.0773,0.15406,0,0
1.0773,0.15406,0,0
1.0772,0.15438,0,0
1.0772,0.15438,0,0
1.0766,0.15469,0,0
1.0766,0.15469,0,0
1.0764,0.155,0,0
1.0764,0.155,0,0
1.0758,0.15531,0,0
1.0758,0.15531,0,0
1.0757,0.15563,0,0
1.0757,0.15563,0,0
1.0751,0.15594,0,0
1.0751,0.15594,0,0
1.0749,0.15625,0,0
1.0749,0.15625,0,0
1.0743,0.15656,0,0
1.0743,0.15656,0,0
1.0741,0.15687,0,0
1.0741,0.15687,0,0
1.0736,0.15719,0,0
1.0736,0.15719,0,0
1.0733,0.1575,0,0
1.0733,0.1575,0,0
1.0729,0.15781,0,0
1.0729,0.15781,0,0
1.0725,0.15812,0,0
1.0725,0.15812,0,0
1.0721,0.15844,0,0
1.0721,0.15844,0,0
1.0717,0.15875,0,0
1.0717,0.15875,0,0
1.0713,0.15906,0,0
1.0713,0.15906,0,0
1.071,0.15937,0,0
1.071,0.15937,0,0
1.0706,0.15969,0,0
1.0706,0.15969,0,0
1.0702,0.16,0,0
1.0702,0.16,0,0
1.0698,0.16031,0,0
1.0698,0.16031,0,0
1.0695,0.16062,0,0
1.0695,0.16062,0,0
1.069,0.16094,0,0
1.069,0.16094,0,0
1.0687,0.16125,0,0
1.0687,0.16125,0,0
1.0682,0.16156,0,0
1.0682,0.16156,0,0
1.068,0.16187,0,0
1.068,0.16187,0,0
1.0674,0.16219,0,0
1.0674,0.16219,0,0
1.0672,0.1625,0,0
1.0672,0.1625,0,0
1.0666,0.16281,0,0
1.0666,0.16281,0,0
1.0665,0.16312,0,0
1.0665,0.16312,0,0
1.0659,0.16344,0,0
1.0659,0.16344,0,0
1.0657,0.16375,0,0
1.0657,0.16375,0,0
1.0651,0.16406,0,0
1.0651,0.16406,0,0
1.0649,0.16438,0,0
1.0649,0.16438,0,0
1.0644,0.16469,0,0
1.0644,0.16469,0,0
1.0641,0.165,0,0
1.0641,0.165,0,0
1.0637,0.16531,0,0
1.0637,0.16531,0,0
1.0633,0.16563,0,0
1.0633,0.16563,0,0
1.0629,0.16594,0,0
1.0629,0.16594,0,0
1.0625,0.16625,0,0
1.0625,0.16625,0,0
1.0621,0.16656,0,0
1.0621,0.16656,0,0
1.0618,0.16688,0,0
1.0618,0.16688,0,0
1.0613,0.16719,0,0
1.0613,0.16719,0,0
1.061,0.1675,0,0
1.061,0.1675,0,0
1.0605,0.16781,0,0
1.0605,0.16781,0,0
1.0603,0.16813,0,0
1.0603,0.16813,0,0
1.0597,0.16844,0,0
1.0597,0.16844,0,0
1.0595,0.16875,0,0
1.0595,0.16875,0,0
1.059,0.16906,0,0
1.059,0.16906,0,0
1.0588,0.16938,0,0
1.0588,0.16938,0,0
1.0582,0.16969,0,0
1.0582,0.16969,0,0
1.058,0.17,0,0
1.058,0.17,0,0
1.0575,0.17031,0,0
1.0575,0.17031,0,0
1.0572,0.17063,0,0
1.0572,0.17063,0,0
1.0568,0.17094,0,0
1.0568,0.17094,0,0
1.0564,0.17125,0,0
1.0564,0.17125,0,0
1.056,0.17156,0,0
1.056,0.17156,0,0
1.0556,0.17188,0,0
1.0556,0.17188,0,0
1.0553,0.17219,0,0
1.0553,0.17219,0,0
1.0548,0.1725,0,0
1.0548,0.1725,0,0
1.0545,0.17281,0,0
1.0545,0.17281,0,0
1.054,0.17312,0,0
1.054,0.17312,0,0
1.0537,0.17344,0,0
1.0537,0.17344,0,0
1.0533,0.17375,0,0
1.0533,0.17375,0,0
1.0529,0.17406,0,0
1.0529,0.17406,0,0
1.0525,0.17437,0,0
1.0525,0.17437,0,0
1.0522,0.17469,0,0
1.0522,0.17469,0,0
1.0517,0.175,0,0
1.0517,0.175,0,0
1.0514,0.17531,0,0
1.0514,0.17531,0,0
1.051,0.17562,0,0
1.051,0.17562,0,0
1.0507,0.17594,0,0
1.0507,0.17594,0,0
1.0501,0.17625,0,0
1.0501,0.17625,0,0
1.0499,0.17656,0,0
1.0499,0.17656,0,0
1.0493,0.17687,0,0
1.0493,0.17687,0,0
1.0492,0.17719,0,0
1.0492,0.17719,0,0
1.0486,0.1775,0,0
1.0486,0.1775,0,0
1.0484,0.17781,0,0
1.0484,0.17781,0,0
1.0478,0.17812,0,0
1.0478,0.17812,0,0
1.0476,0.17844,0,0
1.0476,0.17844,0,0
1.047,0.17875,0,0
1.047,0.17875,0,0
1.0468,0.17906,0,0
1.0468,0.17906,0,0
1.0463,0.17937,0,0
1.0463,0.17937,0,0
1.046,0.17969,0,0
1.046,0.17969,0,0
1.0456,0.18,0,0
1.0456,0.18,0,0
1.0453,0.18031,0,0
1.0453,0.18031,0,0
1.0448,0.18063,0,0
1.0448,0.18063,0,0
1.0445,0.18094,0,0
1.0445,0.18094,0,0
1.044,0.18125,0,0
1.044,0.18125,0,0
1.0437,0.18156,0,0
1.0437,0.18156,0,0
1.0432,0.18188,0,0
1.0432,0.18188,0,0
1.043,0.18219,0,0
1.043,0.18219,0,0
1.0424,0.1825,0,0
1.0424,0.1825,0,0
1.0422,0.18281,0,0
1.0422,0.18281,0,0
1.0417,0.18313,0,0
1.0417,0.18313,0,0
1.0414,0.18344,0,0
1.0414,0.18344,0,0
1.0409,0.18375,0,0
1.0409,0.18375,0,0
1.0406,0.18406,0,0
1.0406,0.18406,0,0
1.0401,0.18438,0,0
1.0401,0.18438,0,0
1.0399,0.18469,0,0
1.0399,0.18469,0,0
1.0394,0.185,0,0
1.0394,0.185,0,0
1.0391,0.18531,0,0
1.0391,0.18531,0,0
1.0386,0.18563,0,0
1.0386,0.18563,0,0
1.0383,0.18594,0,0
1.0383,0.18594,0,0
1.0378,0.18625,0,0
1.0378,0.18625,0,0
1.0376,0.18656,0,0
1.0376,0.18656,0,0
1.037,0.18688,0,0
1.037,0.18688,0,0
1.0368,0.18719,0,0
1.0368,0.18719,0,0
1.0362,0.1875,0,0
1.0362,0.1875,0,0
1.036,0.18781,0,0
1.036,0.18781,0,0
1.0355,0.18812,0,0
1.0355,0.18812,0,0
1.0353,0.18844,0,0
1.0353,0.18844,0,0
1.0347,0.18875,0,0
1.0347,0.18875,0,0
1.0345,0.18906,0,0
1.0345,0.18906,0,0
1.034,0.18937,0,0
1.034,0.18937,0,0
1.0337,0.18969,0,0
1.0337,0.18969,0,0
1.0332,0.19,0,0
1.0332,0.19,0,0
1.0329,0.19031,0,0
1.0329,0.19031,0,0
1.0324,0.19062,0,0
1.0324,0.19062,0,0
1.0321,0.19094,0,0
1.0321,0.19094,0,0
1.0316,0.19125,0,0
1.0316,0.19125,0,0
1.0314,0.19156,0,0
1.0314,0.19156,0,0
1.0308,0.19187,0,0
1.0308,0.19187,0,0
1.0306,0.19219,0,0
1.0306,0.19219,0,0
1.03,0.1925,0,0
1.03,0.1925,0,0
1.0298,0.19281,0,0
1.0298,0.19281,0,0
1.0293,0.19312,0,0
1.0293,0.19312,0,0
1.029,0.19344,0,0
1.029,0.19344,0,0
1.0285,0.19375,0,0
1.0285,0.19375,0,0
1.0283,0.19406,0,0
1.0283,0.19406,0,0
1.0278,0.19437,0,0
1.0278,0.19437,0,0
1.0275,0.19469,0,0
1.0275,0.19469,0,0
1.027,0.195,0,0
1.027,0.195,0,0
1.0267,0.19531,0,0
1.0267,0.19531,0,0
1.0262,0.19563,0,0
1.0262,0.19563,0,0
1.0259,0.19594,0,0
1.0259,0.19594,0,0
1.0254,0.19625,0,0
1.0254,0.19625,0,0
1.0252,0.19656,0,0
1.0252,0.19656,0,0
1.0246,0.19688,0,0
1.0246,0.19688,0,0
1.0244,0.19719,0,0
1.0244,0.19719,0,0
1.0239,0.1975,0,0
1.0239,0.1975,0,0
1.0236,0.19781,0,0
1.0236,0.19781,0,0
1.0231,0.19813,0,0
1.0231,0.19813,0,0
1.0228,0.19844,0,0
1.0228,0.19844,0,0
1.0223,0.19875,0,0
1.0223,0.19875,0,0
1.022,0.19906,0,0
1.022,0.19906,0,0
1.0215,0.19938,0,0
1.0215,0.19938,0,0
1.0213,0.19969,0,0
1.0213,0.19969,0,0
1.0208,0.2,0,0
1.0208,0.2,0,0
1.0205,0.20031,0,0
1.0205,0.20031,0,0
1.0199,0.20063,0,0
1.0199,0.20063,0,0
1.0197,0.20094,0,0
1.0197,0.20094,0,0
1.0192,0.20125,0,0
1.0192,0.20125,0,0
1.0189,0.20156,0,0
1.0189,0.20156,0,0
1.0184,0.20188,0,0
1.0184,0.20188,0,0
1.0182,0.20219,0,0
1.0182,0.20219,0,0
1.0176,0.2025,0,0
1.0176,0.2025,0,0
1.0174,0.20281,0,0
1.0174,0.20281,0,0
1.0169,0.20312,0,0
1.0169,0.20312,0,0
1.0166,0.20344,0,0
1.0166,0.20344,0,0
1.0161,0.20375,0,0
1.0161,0.20375,0,0
1.0159,0.20406,0,0
1.0159,0.20406,0,0
1.0153,0.20437,0,0
1.0153,0.20437,0,0
1.0151,0.20469,0,0
1.0151,0.20469,0,0
1.0145,0.205,0,0
1.0145,0.205,0,0
1.0143,0.20531,0,0
1.0143,0.20531,0,0
1.0137,0.20562,0,0
1.0137,0.20562,0,0
1.0135,0.20594,0,0
1.0135,0.20594,0,0
1.013,0.20625,0,0
1.013,0.20625,0,0
1.0127,0.20656,0,0
1.0127,0.20656,0,0
1.0122,0.20687,0,0
1.0122,0.20687,0,0
1.0119,0.20719,0,0
1.0119,0.20719,0,0
1.0114,0.2075,0,0
1.0114,0.2075,0,0
1.0111,0.20781,0,0
1.0111,0.20781,0,0
1.0106,0.20812,0,0
1.0106,0.20812,0,0
1.0104,0.20844,0,0
1.0104,0.20844,0,0
1.0099,0.20875,0,0
1.0099,0.20875,0,0
1.0096,0.20906,0,0
1.0096,0.20906,0,0
1.009,0.20937,0,0
1.009,0.20937,0,0
1.0088,0.20969,0,0
1.0088,0.20969,0,0
1.0082,0.21,0,0
1.0082,0.21,0,0
1.008,0.21031,0,0
1.008,0.21031,0,0
1.0075,0.21062,0,0
1.0075,0.21062,0,0
1.0073,0.21094,0,0
1.0073,0.21094,0,0
1.0068,0.21125,0,0
1.0068,0.21125,0,0
1.0065,0.21156,0,0
1.0065,0.21156,0,0
1.0059,0.21188,0,0
1.0059,0.21188,0,0
1.0056,0.21219,0,0
1.0056,0.21219,0,0
1.0051,0.2125,0,0
1.0051,0.2125,0,0
1.0048,0.21281,0,0
1.0048,0.21281,0,0
1.0044,0.21313,0,0
1.0044,0.21313,0,0
1.0042,0.21344,0,0
1.0042,0.21344,0,0
1.0037,0.21375,0,0
1.0037,0.21375,0,0
1.0034,0.21406,0,0
1.0034,0.21406,0,0
1.0029,0.21438,0,0
1.0029,0.21438,0,0
1.0025,0.21469,0,0
1.0025,0.21469,0,0
1.002,0.215,0,0
1.002,0.215,0,0
1.0016,0.21531,0,0
1.0016,0.21531,0,0
1.0011,0.21563,0,0
1.0011,0.21563,0,0
1.0008,0.21594,0,0
1.0008,0.21594,0,0
1.0004,0.21625,0,0
1.0004,0.21625,0,0
1.0004,0.21656,0,0
1.0004,0.21656,0,0
1.0001,0.21688,0,0
1.0001,0.21688,0,0
1.0001,0.21719,0,0
1.0001,0.21719,0,0
0.99996,0.2175,0,0
0.99996,0.2175,0,0
1,0.21781,0,0
1,0.21781,0,0
0.99994,0.21813,0,0
0.99994,0.21813,0,0
1,0.21844,0,0
1,0.21844,0,0
0.99995,0.21875,0,0
0.99995,0.21875,0,0
1,0.21906,0,0
1,0.21906,0,0
0.99996,0.21937,0,0
0.99996,0.21937,0,0
1,0.21969,0,0
1,0.21969,0,0
0.99997,0.22,0,0
0.99997,0.22,0,0
1,0.22031,0,0
1,0.22031,0,0
0.99998,0.22062,0,0
0.99998,0.22062,0,0
1,0.22094,0,0
1,0.22094,0,0
0.99999,0.22125,0,0
0.99999,0.22125,0,0
1,0.22156,0,0
1,0.22156,0,0
0.99998,0.22187,0,0
0.99998,0.22187,0,0
1,0.22219,0,0
1,0.22219,0,0
0.99998,0.2225,0,0
0.99998,0.2225,0,0
1,0.22281,0,0
1,0.22281,0,0
0.99997,0.22312,0,0
0.99997,0.22312,0,0
1,0.22344,0,0
1,0.22344,0,0
0.99997,0.22375,0,0
0.99997,0.22375,0,0
1,0.22406,0,0
1,0.22406,0,0
0.99997,0.22437,0,0
0.99997,0.22437,0,0
1,0.22469,0,0
1,0.22469,0,0
0.99997,0.225,0,0
0.99997,0.225,0,0
1,0.22531,0,0
1,0.22531,0,0
0.99997,0.22562,0,0
0.99997,0.22562,0,0
1,0.22594,0,0
1,0.22594,0,0
0.99997,0.22625,0,0
0.99997,0.22625,0,0
1,0.22656,0,0
1,0.22656,0,0
0.99997,0.22688,0,0
0.99997,0.22688,0,0
1,0.22719,0,0
1,0.22719,0,0
0.99997,0.2275,0,0
0.99997,0.2275,0,0
1,0.22781,0,0
1,0.22781,0,0
0.99998,0.22813,0,0
0.99998,0.22813,0,0
1,0.22844,0,0
1,0.22844,0,0
0.99998,0.22875,0,0
0.99998,0.22875,0,0
1,0.22906,0,0
1,0.22906,0,0
0.99998,0.22938,0,0
0.99998,0.22938,0,0
1,0.22969,0,0
1,0.22969,0,0
0.99998,0.23,0,0
0.99998,0.23,0,0
1,0.23031,0,0
1,0.23031,0,0
0.99999,0.23063,0,0
0.99999,0.23063,0,0
1,0.23094,0,0
1,0.23094,0,0
1,0.23125,0,0
1,0.23125,0,0
0.99999,0.23156,0,0
0.99999,0.23156,0,0
1,0.23188,0,0
1,0.23188,0,0
0.99999,0.23219,0,0
0.99999,0.23219,0,0
1,0.2325,0,0
1,0.2325,0,0
1,0.23281,0,0
1,0.23281,0,0
1,0.23313,0,0
1,0.23313,0,0
0.99999,0.23344,0,0
0.99999,0.23344,0,0
1,0.23375,0,0
1,0.23375,0,0
0.99998,0.23406,0,0
0.99998,0.23406,0,0
1,0.23438,0,0
1,0.23438,0,0
0.99997,0.23469,0,0
0.99997,0.23469,0,0
1,0.235,0,0
1,0.235,0,0
0.99998,0.23531,0,0
0.99998,0.23531,0,0
1,0.23562,0,0
1,0.23562,0,0
0.99999,0.23594,0,0
0.99999,0.23594,0,0
1,0.23625,0,0
1,0.23625,0,0
1,0.23656,0,0
1,0.23656,0,0
1,0.23687,0,0
1,0.23687,0,0
1,0.23719,0,0
1,0.23719,0,0
1,0.2375,0,0
1,0.2375,0,0
0.99999,0.23781,0,0
0.99999,0.23781,0,0
1.0001,0.23812,0,0
1.0001,0.23812,0,0
0.99997,0.23844,0,0
0.99997,0.23844,0,0
1.0001,0.23875,0,0
1.0001,0.23875,0,0
0.99995,0.23906,0,0
0.99995,0.23906,0,0
1,0.23937,0,0
1,0.23937,0,0
0.99989,0.23969,0,0
0.99989,0.23969,0,0
0.99987,0.24,0,0
0.99987,0.24,0,0
0.99972,0.24031,0,0
0.99972,0.24031,0,0
0.99953,0.24062,0,0
0.99953,0.24062,0,0
0.99934,0.24094,0,0
0.99934,0.24094,0,0
0.99898,0.24125,0,0
0.99898,0.24125,0,0
0.99865,0.24156,0,0
0.99865,0.24156,0,0
0.99814,0.24187,0,0
0.99814,0.24187,0,0
0.99756,0.24219,0,0
0.99756,0.24219,0,0
0.99691,0.2425,0,0
0.99691,0.2425,0,0
0.996,0.24281,0,0
0.996,0.24281,0,0
0.9952,0.24313,0,0
0.9952,0.24313,0,0
0.994,0.24344,0,0
0.994,0.24344,0,0
0.993,0.24375,0,0
0.993,0.24375,0,0
0.99164,0.24406,0,0
0.99164,0.24406,0,0
0.99041,0.24438,0,0
0.99041,0.24438,0,0
0.98903,0.24469,0,0
0.98903,0.24469,0,0
0.98762,0.245,0,0
0.98762,0.245,0,0
0.98626,0.24531,0,0
0.98626,0.24531,0,0
0.98482,0.24563,0,0
0.98482,0.24563,0,0
0.9834,0.24594,0,0
0.9834,0.24594,0,0
0.98204,0.24625,0,0
0.98204,0.24625,0,0
0.98055,0.24656,0,0
0.98055,0.24656,0,0
0.97925,0.24688,0,0
0.97925,0.24688,0,0
0.97774,0.24719,0,0
0.97774,0.24719,0,0
0.97641,0.2475,0,0
0.97641,0.2475,0,0
0.97495,0.24781,0,0
0.97495,0.24781,0,0
0.97353,0.24813,0,0
0.97353,0.24813,0,0
0.97211,0.24844,0,0
0.97211,0.24844,0,0
0.97066,0.24875,0,0
0.97066,0.24875,0,0
0.96919,0.24906,0,0
0.96919,0.24906,0,0
0.9678,0.24938,0,0
0.9678,0.24938,0,0
0.96628,0.24969,0,0
0.96628,0.24969,0,0
0.96491,0.25,0,0
0.96491,0.25,0,0
0.96341,0.25031,0,0
0.96341,0.25031,0,0
0.962,0.25063,0,0
0.962,0.25063,0,0
0.96058,0.25094,0,0
0.96058,0.25094,0,0
0.95912,0.25125,0,0
0.95912,0.25125,0,0
0.95772,0.25156,0,0
0.95772,0.25156,0,0
0.95629,0.25188,0,0
0.95629,0.25188,0,0
0.95483,0.25219,0,0
0.95483,0.25219,0,0
0.95345,0.2525,0,0
0.95345,0.2525,0,0
0.95194,0.25281,0,0
0.95194,0.25281,0,0
0.95056,0.25313,0,0
0.95056,0.25313,0,0
0.94907,0.25344,0,0
0.94907,0.25344,0,0
0.94765,0.25375,0,0
0.94765,0.25375,0,0
0.94618,0.25406,0,0
0.94618,0.25406,0,0
0.94478,0.25438,0,0
0.94478,0.25438,0,0
0.94328,0.25469,0,0
0.94328,0.25469,0,0
0.9419,0.255,0,0
0.9419,0.255,0,0
0.94043,0.25531,0,0
0.94043,0.25531,0,0
0.93899,0.25563,0,0
0.93899,0.25563,0,0
0.93759,0.25594,0,0
0.93759,0.25594,0,0
0.93611,0.25625,0,0
0.93611,0.25625,0,0
0.9347,0.25656,0,0
0.9347,0.25656,0,0
0.93329,0.25688,0,0
0.93329,0.25688,0,0
0.93177,0.25719,0,0
0.93177,0.25719,0,0
0.93048,0.2575,0,0
0.93048,0.2575,0,0
0.92892,0.25781,0,0
0.92892,0.25781,0,0
0.9276,0.25813,0,0
0.9276,0.25813,0,0
0.92615,0.25844,0,0
0.92615,0.25844,0,0
0.92471,0.25875,0,0
0.92471,0.25875,0,0
0.92335,0.25906,0,0
0.92335,0.25906,0,0
0.92188,0.25938,0,0
0.92188,0.25938,0,0
0.9205,0.25969,0,0
0.9205,0.25969,0,0
0.91909,0.26,0,0
0.91909,0.26,0,0
0.91765,0.26031,0,0
0.91765,0.26031,0,0
0.91627,0.26063,0,0
0.91627,0.26063,0,0
0.91483,0.26094,0,0
0.91483,0.26094,0,0
0.91344,0.26125,0,0
0.91344,0.26125,0,0
0.91199,0.26156,0,0
0.91199,0.26156,0,0
0.91062,0.26188,0,0
0.91062,0.26188,0,0
0.90916,0.26219,0,0
0.90916,0.26219,0,0
0.9078,0.2625,0,0
0.9078,0.2625,0,0
0.90635,0.26281,0,0
0.90635,0.26281,0,0
0.90499,0.26313,0,0
0.90499,0.26313,0,0
0.90353,0.26344,0,0
0.90353,0.26344,0,0
0.90219,0.26375,0,0
0.90219,0.26375,0,0
0.90075,0.26406,0,0
0.90075,0.26406,0,0
0.89937,0.26438,0,0
0.89937,0.26438,0,0
0.898,0.26469,0,0
0.898,0.26469,0,0
0.89654,0.265,0,0
0.89654,0.265,0,0
0.89523,0.26531,0,0
0.89523,0.26531,0,0
0.8938,0.26562,0,0
0.8938,0.26562,0,0
0.89238,0.26594,0,0
0.89238,0.26594,0,0
0.8911,0.26625,0,0
0.8911,0.26625,0,0
0.88957,0.26656,0,0
0.88957,0.26656,0,0
0.88832,0.26687,0,0
0.88832,0.26687,0,0
0.88688,0.26719,0,0
0.88688,0.26719,0,0
0.8855,0.2675,0,0
0.8855,0.2675,0,0
0.88415,0.26781,0,0
0.88415,0.26781,0,0
0.88277,0.26812,0,0
0.88277,0.26812,0,0
0.88136,0.26844,0,0
0.88136,0.26844,0,0
0.88005,0.26875,0,0
0.88005,0.26875,0,0
0.87862,0.26906,0,0
0.87862,0.26906,0,0
0.87727,0.26937,0,0
0.87727,0.26937,0,0
0.87591,0.26969,0,0
0.87591,0.26969,0,0
0.87454,0.27,0,0
0.87454,0.27,0,0
0.87313,0.27031,0,0
0.87313,0.27031,0,0
0.87186,0.27062,0,0
0.87186,0.27062,0,0
0.87041,0.27094,0,0
0.87041,0.27094,0,0
0.86908,0.27125,0,0
0.86908,0.27125,0,0
0.86776,0.27156,0,0
0.86776,0.27156,0,0
0.86633,0.27187,0,0
0.86633,0.27187,0,0
0.865,0.27219,0,0
0.865,0.27219,0,0
0.86372,0.2725,0,0
0.86372,0.2725,0,0
0.8622,0.27281,0,0
0.8622,0.27281,0,0
0.86105,0.27312,0,0
0.86105,0.27312,0,0
0.85957,0.27344,0,0
0.85957,0.27344,0,0
0.85825,0.27375,0,0
0.85825,0.27375,0,0
0.85695,0.27406,0,0
0.85695,0.27406,0,0
0.85558,0.27437,0,0
0.85558,0.27437,0,0
0.8542,0.27469,0,0
0.8542,0.27469,0,0
0.85296,0.275,0,0
0.85296,0.275,0,0
0.85152,0.27531,0,0
0.85152,0.27531,0,0
0.85022,0.27562,0,0
0.85022,0.27562,0,0
0.84892,0.27594,0,0
0.84892,0.27594,0,0
0.84755,0.27625,0,0
0.84755,0.27625,0,0
0.84618,0.27656,0,0
0.84618,0.27656,0,0
0.84499,0.27687,0,0
0.84499,0.27687,0,0
0.84346,0.27719,0,0
0.84346,0.27719,0,0
0.8423,0.2775,0,0
0.8423,0.2775,0,0
0.84089,0.27781,0,0
0.84089,0.27781,0,0
0.83957,0.27812,0,0
0.83957,0.27812,0,0
0.83826,0.27844,0,0
0.83826,0.27844,0,0
0.83697,0.27875,0,0
0.83697,0.27875,0,0
0.83558,0.27906,0,0
0.83558,0.27906,0,0
0.83435,0.27937,0,0
0.83435,0.27937,0,0
0.833,0.27969,0,0
0.833,0.27969,0,0
0.83169,0.28,0,0
0.83169,0.28,0,0
0.83038,0.28031,0,0
0.83038,0.28031,0,0
0.82915,0.28062,0,0
0.82915,0.28062,0,0
0.82769,0.28094,0,0
0.82769,0.28094,0,0
0.82656,0.28125,0,0
0.82656,0.28125,0,0
0.82513,0.28156,0,0
0.82513,0.28156,0,0
0.82389,0.28188,0,0
0.82389,0.28188,0,0
0.82256,0.28219,0,0
0.82256,0.28219,0,0
0.82132,0.2825,0,0
0.82132,0.2825,0,0
0.81992,0.28281,0,0
0.81992,0.28281,0,0
0.81875,0.28313,0,0
0.81875,0.28313,0,0
0.81737,0.28344,0,0
0.81737,0.28344,0,0
0.81611,0.28375,0,0
0.81611,0.28375,0,0
0.81481,0.28406,0,0
0.81481,0.28406,0,0
0.81356,0.28438,0,0
0.81356,0.28438,0,0
0.81219,0.28469,0,0
0.81219,0.28469,0,0
0.81101,0.285,0,0
0.81101,0.285,0,0
0.80964,0.28531,0,0
0.80964,0.28531,0,0
0.80839,0.28563,0,0
0.80839,0.28563,0,0
0.8071,0.28594,0,0
0.8071,0.28594,0,0
0.80585,0.28625,0,0
0.80585,0.28625,0,0
0.8045,0.28656,0,0
0.8045,0.28656,0,0
0.80332,0.28688,0,0
0.80332,0.28688,0,0
0.80198,0.28719,0,0
0.80198,0.28719,0,0
0.80074,0.2875,0,0
0.80074,0.2875,0,0
0.79945,0.28781,0,0
0.79945,0.28781,0,0
0.79823,0.28813,0,0
0.79823,0.28813,0,0
0.79688,0.28844,0,0
0.79688,0.28844,0,0
0.7957,0.28875,0,0
0.7957,0.28875,0,0
0.79441,0.28906,0,0
0.79441,0.28906,0,0
0.79313,0.28938,0,0
0.79313,0.28938,0,0
0.79189,0.28969,0,0
0.79189,0.28969,0,0
0.79065,0.29,0,0
0.79065,0.29,0,0
0.78934,0.29031,0,0
0.78934,0.29031,0,0
0.78814,0.29063,0,0
0.78814,0.29063,0,0
0.78687,0.29094,0,0
0.78687,0.29094,0,0
0.78561,0.29125,0,0
0.78561,0.29125,0,0
0.78435,0.29156,0,0
0.78435,0.29156,0,0
0.78316,0.29188,0,0
0.78316,0.29188,0,0
0.78183,0.29219,0,0
0.78183,0.29219,0,0
0.78066,0.2925,0,0
0.78066,0.2925,0,0
0.77939,0.29281,0,0
0.77939,0.29281,0,0
0.77815,0.29313,0,0
0.77815,0.29313,0,0
0.77689,0.29344,0,0
0.77689,0.29344,0,0
0.77572,0.29375,0,0
0.77572,0.29375,0,0
0.77441,0.29406,0,0
0.77441,0.29406,0,0
0.77321,0.29438,0,0
0.77321,0.29438,0,0
0.77199,0.29469,0,0
0.77199,0.29469,0,0
0.77075,0.295,0,0
0.77075,0.295,0,0
0.7695,0.29531,0,0
0.7695,0.29531,0,0
0.76832,0.29563,0,0
0.76832,0.29563,0,0
0.76705,0.29594,0,0
0.76705,0.29594,0,0
0.76583,0.29625,0,0
0.76583,0.29625,0,0
0.76462,0.29656,0,0
0.76462,0.29656,0,0
0.76341,0.29688,0,0
0.76341,0.29688,0,0
0.76213,0.29719,0,0
0.76213,0.29719,0,0
0.761,0.2975,0,0
0.761,0.2975,0,0
0.75971,0.29781,0,0
0.75971,0.29781,0,0
0.75854,0.29812,0,0
0.75854,0.29812,0,0
0.75729,0.29844,0,0
0.75729,0.29844,0,0
0.75614,0.29875,0,0
0.75614,0.29875,0,0
0.75486,0.29906,0,0
0.75486,0.29906,0,0
0.7537,0.29937,0,0
0.7537,0.29937,0,0
0.7525,0.29969,0,0
0.7525,0.29969,0,0
0.75125,0.3,0,0
0.75125,0.3,0,0
0.75009,0.30031,0,0
0.75009,0.30031,0,0
0.74888,0.30062,0,0
0.74888,0.30062,0,0
0.74768,0.30094,0,0
0.74768,0.30094,0,0
0.74647,0.30125,0,0
0.74647,0.30125,0,0
0.74529,0.30156,0,0
0.74529,0.30156,0,0
0.74411,0.30187,0,0
0.74411,0.30187,0,0
0.74285,0.30219,0,0
0.74285,0.30219,0,0
0.74176,0.3025,0,0
0.74176,0.3025,0,0
0.74048,0.30281,0,0
0.74048,0.30281,0,0
0.73935,0.30312,0,0
0.73935,0.30312,0,0
0.73813,0.30344,0,0
0.73813,0.30344,0,0
0.73699,0.30375,0,0
0.73699,0.30375,0,0
0.73576,0.30406,0,0
0.73576,0.30406,0,0
0.7346,0.30437,0,0
0.7346,0.30437,0,0
0.73344,0.30469,0,0
0.73344,0.30469,0,0
0.73222,0.305,0,0
0.73222,0.305,0,0
0.73108,0.30531,0,0
0.73108,0.30531,0,0
0.7299,0.30562,0,0
0.7299,0.30562,0,0
0.72873,0.30594,0,0
0.72873,0.30594,0,0
0.72754,0.30625,0,0
0.72754,0.30625,0,0
0.72639,0.30656,0,0
0.72639,0.30656,0,0
0.72523,0.30687,0,0
0.72523,0.30687,0,0
0.72402,0.30719,0,0
0.72402,0.30719,0,0
0.72292,0.3075,0,0
0.72292,0.3075,0,0
0.7217,0.30781,0,0
0.7217,0.30781,0,0
0.72058,0.30812,0,0
0.72058,0.30812,0,0
0.71937,0.30844,0,0
0.71937,0.30844,0,0
0.71827,0.30875,0,0
0.71827,0.30875,0,0
0.71705,0.30906,0,0
0.71705,0.30906,0,0
0.71593,0.30937,0,0
0.71593,0.30937,0,0
0.71477,0.30969,0,0
0.71477,0.30969,0,0
0.71361,0.31,0,0
0.71361,0.31,0,0
0.71246,0.31031,0,0
0.71246,0.31031,0,0
0.71131,0.31062,0,0
0.71131,0.31062,0,0
0.71018,0.31094,0,0
0.71018,0.31094,0,0
0.70899,0.31125,0,0
0.70899,0.31125,0,0
0.70789,0.31156,0,0
0.70789,0.31156,0,0
0.70673,0.31187,0,0
0.70673,0.31187,0,0
0.70557,0.31219,0,0
0.70557,0.31219,0,0
0.70446,0.3125,0,0
0.70446,0.3125,0,0
0.7033,0.31281,0,0
0.7033,0.31281,0,0
0.70219,0.31313,0,0
0.70219,0.31313,0,0
0.70101,0.31344,0,0
0.70101,0.31344,0,0
0.69993,0.31375,0,0
0.69993,0.31375,0,0
0.69875,0.31406,0,0
0.69875,0.31406,0,0
0.69765,0.31438,0,0
0.69765,0.31438,0,0
0.6965,0.31469,0,0
0.6965,0.31469,0,0
0.6954,0.315,0,0
0.6954,0.315,0,0
0.69425,0.31531,0,0
0.69425,0.31531,0,0
0.69313,0.31563,0,0
0.69313,0.31563,0,0
0.69203,0.31594,0,0
0.69203,0.31594,0,0
0.69088,0.31625,0,0
0.69088,0.31625,0,0
0.68978,0.31656,0,0
0.68978,0.31656,0,0
0.68865,0.31688,0,0
0.68865,0.31688,0,0
0.68755,0.31719,0,0
0.68755,0.31719,0,0
0.68642,0.3175,0,0
0.68642,0.3175,0,0
0.68531,0.31781,0,0
0.68531,0.31781,0,0
0.68421,0.31813,0,0
0.68421,0.31813,0,0
0.68307,0.31844,0,0
0.68307,0.31844,0,0
0.68199,0.31875,0,0
0.68199,0.31875,0,0
0.68085,0.31906,0,0
0.68085,0.31906,0,0
0.67979,0.31938,0,0
0.67979,0.31938,0,0
0.67863,0.31969,0,0
0.67863,0.31969,0,0
0.67759,0.32,0,0
0.67759,0.32,0,0
0.67644,0.32031,0,0
0.67644,0.32031,0,0
0.67536,0.32063,0,0
0.67536,0.32063,0,0
0.67425,0.32094,0,0
0.67425,0.32094,0,0
0.67317,0.32125,0,0
0.67317,0.32125,0,0
0.67206,0.32156,0,0
0.67206,0.32156,0,0
0.67096,0.32188,0,0
0.67096,0.32188,0,0
0.66989,0.32219,0,0
0.66989,0.32219,0,0
0.66878,0.3225,0,0
0.66878,0.3225,0,0
0.66771,0.32281,0,0
0.66771,0.32281,0,0
0.6666,0.32313,0,0
0.6666,0.32313,0,0
0.66554,0.32344,0,0
0.66554,0.32344,0,0
0.66443,0.32375,0,0
0.66443,0.32375,0,0
0.66336,0.32406,0,0
0.66336,0.32406,0,0
0.66228,0.32438,0,0
0.66228,0.32438,0,0
0.66119,0.32469,0,0
0.66119,0.32469,0,0
0.66012,0.325,0,0
0.66012,0.325,0,0
0.65902,0.32531,0,0
0.65902,0.32531,0,0
0.65799,0.32563,0,0
0.65799,0.32563,0,0
0.65686,0.32594,0,0
0.65686,0.32594,0,0
0.65583,0.32625,0,0
0.65583,0.32625,0,0
0.65473,0.32656,0,0
0.65473,0.32656,0,0
0.65369,0.32688,0,0
0.65369,0.32688,0,0
0.65259,0.32719,0,0
0.65259,0.32719,0,0
0.65154,0.3275,0,0
0.65154,0.3275,0,0
0.65048,0.32781,0,0
0.65048,0.32781,0,0
0.6494,0.32812,0,0
0.6494,0.32812,0,0
0.64835,0.32844,0,0
0.64835,0.32844,0,0
0.64728,0.32875,0,0
0.64728,0.32875,0,0
0.64624,0.32906,0,0
0.64624,0.32906,0,0
0.64515,0.32937,0,0
0.64515,0.32937,0,0
0.64412,0.32969,0,0
0.64412,0.32969,0,0
0.64305,0.33,0,0
0.64305,0.33,0,0
0.64199,0.33031,0,0
0.64199,0.33031,0,0
0.64095,0.33062,0,0
0.64095,0.33062,0,0
0.63989,0.33094,0,0
0.63989,0.33094,0,0
0.63886,0.33125,0,0
0.63886,0.33125,0,0
0.63778,0.33156,0,0
0.63778,0.33156,0,0
0.63677,0.33187,0,0
0.63677,0.33187,0,0
0.63569,0.33219,0,0
0.63569,0.33219,0,0
0.63467,0.3325,0,0
0.63467,0.3325,0,0
0.6336,0.33281,0,0
0.6336,0.33281,0,0
0.63259,0.33312,0,0
0.63259,0.33312,0,0
0.63153,0.33344,0,0
0.63153,0.33344,0,0
0.63049,0.33375,0,0
0.63049,0.33375,0,0
0.62947,0.33406,0,0
0.62947,0.33406,0,0
0.62842,0.33437,0,0
0.62842,0.33437,0,0
0.62741,0.33469,0,0
0.62741,0.33469,0,0
0.62634,0.335,0,0
0.62634,0.335,0,0
0.62535,0.33531,0,0
0.62535,0.33531,0,0
0.62429,0.33562,0,0
0.62429,0.33562,0,0
0.62328,0.33594,0,0
0.62328,0.33594,0,0
0.62223,0.33625,0,0
0.62223,0.33625,0,0
0.62123,0.33656,0,0
0.62123,0.33656,0,0
0.6202,0.33687,0,0
0.6202,0.33687,0,0
0.61917,0.33719,0,0
0.61917,0.33719,0,0
0.61817,0.3375,0,0
0.61817,0.3375,0,0
0.61713,0.33781,0,0
0.61713,0.33781,0,0
0.61613,0.33812,0,0
0.61613,0.33812,0,0
0.61508,0.33844,0,0
0.61508,0.33844,0,0
0.6141,0.33875,0,0
0.6141,0.33875,0,0
0.61306,0.33906,0,0
0.61306,0.33906,0,0
0.61206,0.33937,0,0
0.61206,0.33937,0,0
0.61104,0.33969,0,0
0.61104,0.33969,0,0
0.61004,0.34,0,0
0.61004,0.34,0,0
0.60903,0.34031,0,0
0.60903,0.34031,0,0
0.60801,0.34062,0,0
0.60801,0.34062,0,0
0.60703,0.34094,0,0
0.60703,0.34094,0,0
0.606,0.34125,0,0
0.606,0.34125,0,0
0.60502,0.34156,0,0
0.60502,0.34156,0,0
0.60399,0.34187,0,0
0.60399,0.34187,0,0
0.60302,0.34219,0,0
0.60302,0.34219,0,0
0.602,0.3425,0,0
0.602,0.3425,0,0
0.60102,0.34281,0,0
0.60102,0.34281,0,0
0.60001,0.34312,0,0
0.60001,0.34312,0,0
0.59902,0.34344,0,0
0.59902,0.34344,0,0
0.59803,0.34375,0,0
0.59803,0.34375,0,0
0.59703,0.34406,0,0
0.59703,0.34406,0,0
0.59606,0.34438,0,0
0.59606,0.34438,0,0
0.59505,0.34469,0,0
0.59505,0.34469,0,0
0.59408,0.345,0,0
0.59408,0.345,0,0
0.59308,0.34531,0,0
0.59308,0.34531,0,0
0.59211,0.34563,0,0
0.59211,0.34563,0,0
0.59111,0.34594,0,0
0.59111,0.34594,0,0
0.59014,0.34625,0,0
0.59014,0.34625,0,0
0.58915,0.34656,0,0
0.58915,0.34656,0,0
0.58817,0.34688,0,0
0.58817,0.34688,0,0
0.5872,0.34719,0,0
0.5872,0.34719,0,0
0.58621,0.3475,0,0
0.58621,0.3475,0,0
0.58526,0.34781,0,0
0.58526,0.34781,0,0
0.58426,0.34813,0,0
0.58426,0.34813,0,0
0.58331,0.34844,0,0
0.58331,0.34844,0,0
0.58232,0.34875,0,0
0.58232,0.34875,0,0
0.58137,0.34906,0,0
0.58137,0.34906,0,0
0.5804,0.34938,0,0
0.5804,0.34938,0,0
0.57943,0.34969,0,0
0.57943,0.34969,0,0
0.57848,0.35,0,0
0.57848,0.35,0,0
0.5775,0.35031,0,0
0.5775,0.35031,0,0
0.57656,0.35063,0,0
0.57656,0.35063,0,0
0.57558,0.35094,0,0
0.57558,0.35094,0,0
0.57465,0.35125,0,0
0.57465,0.35125,0,0
0.57367,0.35156,0,0
0.57367,0.35156,0,0
0.57274,0.35188,0,0
0.57274,0.35188,0,0
0.57177,0.35219,0,0
0.57177,0.35219,0,0
0.57084,0.3525,0,0
0.57084,0.3525,0,0
0.56988,0.35281,0,0
0.56988,0.35281,0,0
0.56894,0.35313,0,0
0.56894,0.35313,0,0
0.568,0.35344,0,0
0.568,0.35344,0,0
0.56705,0.35375,0,0
0.56705,0.35375,0,0
0.56612,0.35406,0,0
0.56612,0.35406,0,0
0.56517,0.35438,0,0
0.56517,0.35438,0,0
0.56425,0.35469,0,0
0.56425,0.35469,0,0
0.56329,0.355,0,0
0.56329,0.355,0,0
0.56237,0.35531,0,0
0.56237,0.35531,0,0
0.56142,0.35563,0,0
0.56142,0.35563,0,0
0.56049,0.35594,0,0
0.56049,0.35594,0,0
0.55956,0.35625,0,0
0.55956,0.35625,0,0
0.55862,0.35656,0,0
0.55862,0.35656,0,0
0.55769,0.35688,0,0
0.55769,0.35688,0,0
0.55676,0.35719,0,0
0.55676,0.35719,0,0
0.55583,0.3575,0,0
0.55583,0.3575,0,0
0.55489,0.35781,0,0
0.55489,0.35781,0,0
0.55396,0.35813,0,0
0.55396,0.35813,0,0
0.55303,0.35844,0,0
0.55303,0.35844,0,0
0.5521,0.35875,0,0
0.5521,0.35875,0,0
0.55117,0.35906,0,0
0.55117,0.35906,0,0
0.55024,0.35938,0,0
0.55024,0.35938,0,0
0.54932,0.35969,0,0
0.54932,0.35969,0,0
0.5484,0.36,0,0
0.5484,0.36,0,0
0.54747,0.36031,0,0
0.54747,0.36031,0,0
0.54655,0.36062,0,0
0.54655,0.36062,0,0
0.54563,0.36094,0,0
0.54563,0.36094,0,0
0.54472,0.36125,0,0
0.54472,0.36125,0,0
0.5438,0.36156,0,0
0.5438,0.36156,0,0
0.5429,0.36187,0,0
0.5429,0.36187,0,0
0.54198,0.36219,0,0
0.54198,0.36219,0,0
0.54109,0.3625,0,0
0.54109,0.3625,0,0
0.54018,0.36281,0,0
0.54018,0.36281,0,0
0.53929,0.36312,0,0
0.53929,0.36312,0,0
0.53839,0.36344,0,0
0.53839,0.36344,0,0
0.5375,0.36375,0,0
0.5375,0.36375,0,0
0.53661,0.36406,0,0
0.53661,0.36406,0,0
0.5357,0.36437,0,0
0.5357,0.36437,0,0
0.53482,0.36469,0,0
0.53482,0.36469,0,0
0.53389,0.365,0,0
0.53389,0.365,0,0
0.53302,0.36531,0,0
0.53302,0.36531,0,0
0.53208,0.36562,0,0
0.53208,0.36562,0,0
0.5312,0.36594,0,0
0.5312,0.36594,0,0
0.53027,0.36625,0,0
0.53027,0.36625,0,0
0.52938,0.36656,0,0
0.52938,0.36656,0,0
0.52847,0.36687,0,0
0.52847,0.36687,0,0
0.52757,0.36719,0,0
0.52757,0.36719,0,0
0.52669,0.3675,0,0
0.52669,0.3675,0,0
0.52578,0.36781,0,0
0.52578,0.36781,0,0
0.52492,0.36812,0,0
0.52492,0.36812,0,0
0.52402,0.36844,0,0
0.52402,0.36844,0,0
0.52318,0.36875,0,0
0.52318,0.36875,0,0
0.52229,0.36906,0,0
0.52229,0.36906,0,0
0.52145,0.36937,0,0
0.52145,0.36937,0,0
0.52057,0.36969,0,0
0.52057,0.36969,0,0
0.5197,0.37,0,0
0.5197,0.37,0,0
0.51882,0.37031,0,0
0.51882,0.37031,0,0
0.51792,0.37062,0,0
0.51792,0.37062,0,0
0.51705,0.37094,0,0
0.51705,0.37094,0,0
0.51613,0.37125,0,0
0.51613,0.37125,0,0
0.51527,0.37156,0,0
0.51527,0.37156,0,0
0.51436,0.37187,0,0
0.51436,0.37187,0,0
0.51352,0.37219,0,0
0.51352,0.37219,0,0
0.51264,0.3725,0,0
0.51264,0.3725,0,0
0.51181,0.37281,0,0
0.51181,0.37281,0,0
0.51095,0.37312,0,0
0.51095,0.37312,0,0
0.51011,0.37344,0,0
0.51011,0.37344,0,0
0.50924,0.37375,0,0
0.50924,0.37375,0,0
0.50836,0.37406,0,0
0.50836,0.37406,0,0
0.50749,0.37437,0,0
0.50749,0.37437,0,0
0.5066,0.37469,0,0
0.5066,0.37469,0,0
0.50573,0.375,0,0
0.50573,0.375,0,0
0.50483,0.37531,0,0
0.50483,0.37531,0,0
0.50399,0.37563,0,0
0.50399,0.37563,0,0
0.50314,0.37594,0,0
0.50314,0.37594,0,0
0.50232,0.37625,0,0
0.50232,0.37625,0,0
0.50149,0.37656,0,0
0.50149,0.37656,0,0
0.50066,0.37688,0,0
0.50066,0.37688,0,0
0.4998,0.37719,0,0
0.4998,0.37719,0,0
0.49894,0.3775,0,0
0.49894,0.3775,0,0
0.4981,0.37781,0,0
0.4981,0.37781,0,0
0.49726,0.37813,0,0
0.49726,0.37813,0,0
0.49637,0.37844,0,0
0.49637,0.37844,0,0
0.49549,0.37875,0,0
0.49549,0.37875,0,0
0.49466,0.37906,0,0
0.49466,0.37906,0,0
0.49385,0.37938,0,0
0.49385,0.37938,0,0
0.49305,0.37969,0,0
0.49305,0.37969,0,0
0.49226,0.38,0,0
0.49226,0.38,0,0
0.49145,0.38031,0,0
0.49145,0.38031,0,0
0.49057,0.38063,0,0
0.49057,0.38063,0,0
0.48968,0.38094,0,0
0.48968,0.38094,0,0
0.48878,0.38125,0,0
0.48878,0.38125,0,0
0.48794,0.38156,0,0
0.48794,0.38156,0,0
0.48712,0.38188,0,0
0.48712,0.38188,0,0
0.48634,0.38219,0,0
0.48634,0.38219,0,0
0.48557,0.3825,0,0
0.48557,0.3825,0,0
0.48477,0.38281,0,0
0.48477,0.38281,0,0
0.48391,0.38313,0,0
0.48391,0.38313,0,0
0.48301,0.38344,0,0
0.48301,0.38344,0,0
0.48211,0.38375,0,0
0.48211,0.38375,0,0
0.48133,0.38406,0,0
0.48133,0.38406,0,0
0.48059,0.38438,0,0
0.48059,0.38438,0,0
0.47981,0.38469,0,0
0.47981,0.38469,0,0
0.47896,0.385,0,0
0.47896,0.385,0,0
0.47809,0.38531,0,0
0.47809,0.38531,0,0
0.47724,0.38563,0,0
0.47724,0.38563,0,0
0.47644,0.38594,0,0
0.47644,0.38594,0,0
0.47567,0.38625,0,0
0.47567,0.38625,0,0
0.47487,0.38656,0,0
0.47487,0.38656,0,0
0.47405,0.38688,0,0
0.47405,0.38688,0,0
0.4732,0.38719,0,0
0.4732,0.38719,0,0
0.4724,0.3875,0,0
0.4724,0.3875,0,0
0.47161,0.38781,0,0
0.47161,0.38781,0,0
0.47082,0.38813,0,0
0.47082,0.38813,0,0
0.47001,0.38844,0,0
0.47001,0.38844,0,0
0.46918,0.38875,0,0
0.46918,0.38875,0,0
0.46836,0.38906,0,0
0.46836,0.38906,0,0
0.46758,0.38938,0,0
0.46758,0.38938,0,0
0.46682,0.38969,0,0
0.46682,0.38969,0,0
0.46599,0.39,0,0
0.46599,0.39,0,0
0.46516,0.39031,0,0
0.46516,0.39031,0,0
0.46436,0.39062,0,0
0.46436,0.39062,0,0
0.46361,0.39094,0,0
0.46361,0.39094,0,0
0.46281,0.39125,0,0
0.46281,0.39125,0,0
0.462,0.39156,0,0
0.462,0.39156,0,0
0.46121,0.39187,0,0
0.46121,0.39187,0,0
0.46044,0.39219,0,0
0.46044,0.39219,0,0
0.45966,0.3925,0,0
0.45966,0.3925,0,0
0.45884,0.39281,0,0
0.45884,0.39281,0,0
0.45806,0.39312,0,0
0.45806,0.39312,0,0
0.45728,0.39344,0,0
0.45728,0.39344,0,0
0.45653,0.39375,0,0
0.45653,0.39375,0,0
0.4557,0.39406,0,0
0.4557,0.39406,0,0
0.45491,0.39437,0,0
0.45491,0.39437,0,0
0.45413,0.39469,0,0
0.45413,0.39469,0,0
0.45338,0.395,0,0
0.45338,0.395,0,0
0.4526,0.39531,0,0
0.4526,0.39531,0,0
0.45182,0.39562,0,0
0.45182,0.39562,0,0
0.45103,0.39594,0,0
0.45103,0.39594,0,0
0.45026,0.39625,0,0
0.45026,0.39625,0,0
0.44948,0.39656,0,0
0.44948,0.39656,0,0
0.4487,0.39687,0,0
0.4487,0.39687,0,0
0.44793,0.39719,0,0
0.44793,0.39719,0,0
0.44717,0.3975,0,0
0.44717,0.3975,0,0
0.44639,0.39781,0,0
0.44639,0.39781,0,0
0.44563,0.39812,0,0
0.44563,0.39812,0,0
0.44484,0.39844,0,0
0.44484,0.39844,0,0
0.44407,0.39875,0,0
0.44407,0.39875,0,0
0.4433,0.39906,0,0
0.4433,0.39906,0,0
0.44255,0.39937,0,0
0.44255,0.39937,0,0
0.44178,0.39969,0,0
0.44178,0.39969,0,0
0.44102,0.4,0,0
0.44102,0.4,0,0
0.44024,0.40031,0,0
0.44024,0.40031,0,0
0.43949,0.40062,0,0
0.43949,0.40062,0,0
0.43874,0.40094,0,0
0.43874,0.40094,0,0
0.43797,0.40125,0,0
0.43797,0.40125,0,0
0.43722,0.40156,0,0
0.43722,0.40156,0,0
0.43645,0.40187,0,0
0.43645,0.40187,0,0
0.43572,0.40219,0,0
0.43572,0.40219,0,0
0.43496,0.4025,0,0
0.43496,0.4025,0,0
0.43419,0.40281,0,0
0.43419,0.40281,0,0
0.43343,0.40312,0,0
0.43343,0.40312,0,0
0.43268,0.40344,0,0
0.43268,0.40344,0,0
0.43195,0.40375,0,0
0.43195,0.40375,0,0
0.43119,0.40406,0,0
0.43119,0.40406,0,0
0.43045,0.40437,0,0
0.43045,0.40437,0,0
0.42969,0.40469,0,0
0.42969,0.40469,0,0
0.42896,0.405,0,0
0.42896,0.405,0,0
0.4282,0.40531,0,0
0.4282,0.40531,0,0
0.42746,0.40562,0,0
0.42746,0.40562,0,0
0.4267,0.40594,0,0
0.4267,0.40594,0,0
0.42597,0.40625,0,0
0.42597,0.40625,0,0
0.42524,0.40656,0,0
0.42524,0.40656,0,0
0.4245,0.40688,0,0
0.4245,0.40688,0,0
0.42377,0.40719,0,0
0.42377,0.40719,0,0
0.42303,0.4075,0,0
0.42303,0.4075,0,0
0.42229,0.40781,0,0
0.42229,0.40781,0,0
0.42156,0.40813,0,0
0.42156,0.40813,0,0
0.42082,0.40844,0,0
0.42082,0.40844,0,0
0.42008,0.40875,0,0
0.42008,0.40875,0,0
0.41935,0.40906,0,0
0.41935,0.40906,0,0
0.41863,0.40938,0,0
0.41863,0.40938,0,0
0.4179,0.40969,0,0
0.4179,0.40969,0,0
0.41719,0.41,0,0
0.41719,0.41,0,0
0.41646,0.41031,0,0
0.41646,0.41031,0,0
0.41573,0.41063,0,0
0.41573,0.41063,0,0
0.415,0.41094,0,0
0.415,0.41094,0,0
0.41428,0.41125,0,0
0.41428,0.41125,0,0
0.41356,0.41156,0,0
0.41356,0.41156,0,0
0.41284,0.41188,0,0
0.41284,0.41188,0,0
0.41213,0.41219,0,0
0.41213,0.41219,0,0
0.4114,0.4125,0,0
0.4114,0.4125,0,0
0.41069,0.41281,0,0
0.41069,0.41281,0,0
0.40997,0.41313,0,0
0.40997,0.41313,0,0
0.40926,0.41344,0,0
0.40926,0.41344,0,0
0.40855,0.41375,0,0
0.40855,0.41375,0,0
0.40784,0.41406,0,0
0.40784,0.41406,0,0
0.40712,0.41438,0,0
0.40712,0.41438,0,0
0.4064,0.41469,0,0
0.4064,0.41469,0,0
0.40571,0.415,0,0
0.40571,0.415,0,0
0.405,0.41531,0,0
0.405,0.41531,0,0
0.40432,0.41563,0,0
0.40432,0.41563,0,0
0.40358,0.41594,0,0
0.40358,0.41594,0,0
0.40289,0.41625,0,0
0.40289,0.41625,0,0
0.40218,0.41656,0,0
0.40218,0.41656,0,0
0.4015,0.41688,0,0
0.4015,0.41688,0,0
0.40078,0.41719,0,0
0.40078,0.41719,0,0
0.4001,0.4175,0,0
0.4001,0.4175,0,0
0.39937,0.41781,0,0
0.39937,0.41781,0,0
0.39869,0.41813,0,0
0.39869,0.41813,0,0
0.39799,0.41844,0,0
0.39799,0.41844,0,0
0.3973,0.41875,0,0
0.3973,0.41875,0,0
0.39659,0.41906,0,0
0.39659,0.41906,0,0
0.3959,0.41938,0,0
0.3959,0.41938,0,0
0.3952,0.41969,0,0
0.3952,0.41969,0,0
0.39453,0.42,0,0
0.39453,0.42,0,0
0.39382,0.42031,0,0
0.39382,0.42031,0,0
0.39315,0.42063,0,0
0.39315,0.42063,0,0
0.39244,0.42094,0,0
0.39244,0.42094,0,0
0.39176,0.42125,0,0
0.39176,0.42125,0,0
0.39107,0.42156,0,0
0.39107,0.42156,0,0
0.39038,0.42188,0,0
0.39038,0.42188,0,0
0.3897,0.42219,0,0
0.3897,0.42219,0,0
0.38902,0.4225,0,0
0.38902,0.4225,0,0
0.38833,0.42281,0,0
0.38833,0.42281,0,0
0.38767,0.42312,0,0
0.38767,0.42312,0,0
0.38696,0.42344,0,0
0.38696,0.42344,0,0
0.3863,0.42375,0,0
0.3863,0.42375,0,0
0.3856,0.42406,0,0
0.3856,0.42406,0,0
0.38495,0.42437,0,0
0.38495,0.42437,0,0
0.38425,0.42469,0,0
0.38425,0.42469,0,0
0.38361,0.425,0,0
0.38361,0.425,0,0
0.38291,0.42531,0,0
0.38291,0.42531,0,0
0.38226,0.42562,0,0
0.38226,0.42562,0,0
0.38156,0.42594,0,0
0.38156,0.42594,0,0
0.38092,0.42625,0,0
0.38092,0.42625,0,0
0.38023,0.42656,0,0
0.38023,0.42656,0,0
0.37958,0.42687,0,0
0.37958,0.42687,0,0
0.37889,0.42719,0,0
0.37889,0.42719,0,0
0.37825,0.4275,0,0
0.37825,0.4275,0,0
0.37756,0.42781,0,0
0.37756,0.42781,0,0
0.37692,0.42812,0,0
0.37692,0.42812,0,0
0.37624,0.42844,0,0
0.37624,0.42844,0,0
0.3756,0.42875,0,0
0.3756,0.42875,0,0
0.37492,0.42906,0,0
0.37492,0.42906,0,0
0.37428,0.42937,0,0
0.37428,0.42937,0,0
0.3736,0.42969,0,0
0.3736,0.42969,0,0
0.37296,0.43,0,0
0.37296,0.43,0,0
0.37229,0.43031,0,0
0.37229,0.43031,0,0
0.37165,0.43062,0,0
0.37165,0.43062,0,0
0.37097,0.43094,0,0
0.37097,0.43094,0,0
0.37033,0.43125,0,0
0.37033,0.43125,0,0
0.36967,0.43156,0,0
0.36967,0.43156,0,0
0.36902,0.43187,0,0
0.36902,0.43187,0,0
0.36837,0.43219,0,0
0.36837,0.43219,0,0
0.36772,0.4325,0,0
0.36772,0.4325,0,0
0.36708,0.43281,0,0
0.36708,0.43281,0,0
0.36643,0.43312,0,0
0.36643,0.43312,0,0
0.36577,0.43344,0,0
0.36577,0.43344,0,0
0.36513,0.43375,0,0
0.36513,0.43375,0,0
0.36449,0.43406,0,0
0.36449,0.43406,0,0
0.36385,0.43437,0,0
0.36385,0.43437,0,0
0.3632,0.43469,0,0
0.3632,0.43469,0,0
0.36257,0.435,0,0
0.36257,0.435,0,0
0.36191,0.43531,0,0
0.36191,0.43531,0,0
0.36129,0.43562,0,0
0.36129,0.43562,0,0
0.36065,0.43594,0,0
0.36065,0.43594,0,0
0.36003,0.43625,0,0
0.36003,0.43625,0,0
0.3594,0.43656,0,0
0.3594,0.43656,0,0
0.35878,0.43687,0,0
0.35878,0.43687,0,0
0.35814,0.43719,0,0
0.35814,0.43719,0,0
0.3575,0.4375,0,0
0.3575,0.4375,0,0
0.35687,0.43781,0,0
0.35687,0.43781,0,0
0.35625,0.43813,0,0
0.35625,0.43813,0,0
0.35562,0.43844,0,0
0.35562,0.43844,0,0
0.35499,0.43875,0,0
0.35499,0.43875,0,0
0.35436,0.43906,0,0
0.35436,0.43906,0,0
0.35374,0.43938,0,0
0.35374,0.43938,0,0
0.3531,0.43969,0,0
0.3531,0.43969,0,0
0.35248,0.44,0,0
0.35248,0.44,0,0
0.35186,0.44031,0,0
0.35186,0.44031,0,0
0.35128,0.44063,0,0
0.35128,0.44063,0,0
0.35061,0.44094,0,0
0.35061,0.44094,0,0
0.35001,0.44125,0,0
0.35001,0.44125,0,0
0.34937,0.44156,0,0
0.34937,0.44156,0,0
0.34873,0.44188,0,0
0.34873,0.44188,0,0
0.34814,0.44219,0,0
0.34814,0.44219,0,0
0.3475,0.4425,0,0
0.3475,0.4425,0,0
0.3469,0.44281,0,0
0.3469,0.44281,0,0
0.34628,0.44313,0,0
0.34628,0.44313,0,0
0.34564,0.44344,0,0
0.34564,0.44344,0,0
0.34505,0.44375,0,0
0.34505,0.44375,0,0
0.34445,0.44406,0,0
0.34445,0.44406,0,0
0.34384,0.44438,0,0
0.34384,0.44438,0,0
0.34322,0.44469,0,0
0.34322,0.44469,0,0
0.3426,0.445,0,0
0.3426,0.445,0,0
0.34201,0.44531,0,0
0.34201,0.44531,0,0
0.3414,0.44563,0,0
0.3414,0.44563,0,0
0.34078,0.44594,0,0
0.34078,0.44594,0,0
0.34019,0.44625,0,0
0.34019,0.44625,0,0
0.3396,0.44656,0,0
0.3396,0.44656,0,0
0.33899,0.44688,0,0
0.33899,0.44688,0,0
0.33838,0.44719,0,0
0.33838,0.44719,0,0
0.33782,0.4475,0,0
0.33782,0.4475,0,0
0.33719,0.44781,0,0
0.33719,0.44781,0,0
0.33661,0.44813,0,0
0.33661,0.44813,0,0
0.33603,0.44844,0,0
0.33603,0.44844,0,0
0.33542,0.44875,0,0
0.33542,0.44875,0,0
0.33483,0.44906,0,0
0.33483,0.44906,0,0
0.33425,0.44938,0,0
0.33425,0.44938,0,0
0.33363,0.44969,0,0
0.33363,0.44969,0,0
0.33306,0.45,0,0
0.33306,0.45,0,0
0.3325,0.45031,0,0
0.3325,0.45031,0,0
0.33187,0.45063,0,0
0.33187,0.45063,0,0
0.33129,0.45094,0,0
0.33129,0.45094,0,0
0.33071,0.45125,0,0
0.33071,0.45125,0,0
0.33009,0.45156,0,0
0.33009,0.45156,0,0
0.32953,0.45188,0,0
0.32953,0.45188,0,0
0.32894,0.45219,0,0
0.32894,0.45219,0,0
0.32837,0.4525,0,0
0.32837,0.4525,0,0
0.32775,0.45281,0,0
0.32775,0.45281,0,0
0.32718,0.45312,0,0
0.32718,0.45312,0,0
0.32661,0.45344,0,0
0.32661,0.45344,0,0
0.32601,0.45375,0,0
0.32601,0.45375,0,0
0.32542,0.45406,0,0
0.32542,0.45406,0,0
0.32487,0.45437,0,0
0.32487,0.45437,0,0
0.32425,0.45469,0,0
0.32425,0.45469,0,0
0.32367,0.455,0,0
0.32367,0.455,0,0
0.32312,0.45531,0,0
0.32312,0.45531,0,0
0.3225,0.45562,0,0
0.3225,0.45562,0,0
0.32196,0.45594,0,0
0.32196,0.45594,0,0
0.3214,0.45625,0,0
0.3214,0.45625,0,0
0.32077,0.45656,0,0
0.32077,0.45656,0,0
0.32026,0.45687,0,0
0.32026,0.45687,0,0
0.31966,0.45719,0,0
0.31966,0.45719,0,0
0.31907,0.4575,0,0
0.31907,0.4575,0,0
0.31853,0.45781,0,0
0.31853,0.45781,0,0
0.31795,0.45812,0,0
0.31795,0.45812,0,0
0.31741,0.45844,0,0
0.31741,0.45844,0,0
0.31684,0.45875,0,0
0.31684,0.45875,0,0
0.31627,0.45906,0,0
0.31627,0.45906,0,0
0.31574,0.45937,0,0
0.31574,0.45937,0,0
0.31514,0.45969,0,0
0.31514,0.45969,0,0
0.31458,0.46,0,0
0.31458,0.46,0,0
0.31403,0.46031,0,0
0.31403,0.46031,0,0
0.31347,0.46062,0,0
0.31347,0.46062,0,0
0.31291,0.46094,0,0
0.31291,0.46094,0,0
0.31235,0.46125,0,0
0.31235,0.46125,0,0
0.31185,0.46156,0,0
0.31185,0.46156,0,0
0.31127,0.46187,0,0
0.31127,0.46187,0,0
0.3107,0.46219,0,0
0.3107,0.46219,0,0
0.31016,0.4625,0,0
0.31016,0.4625,0,0
0.30962,0.46281,0,0
0.30962,0.46281,0,0
0.30907,0.46312,0,0
0.30907,0.46312,0,0
0.30851,0.46344,0,0
0.30851,0.46344,0,0
0.30799,0.46375,0,0
0.30799,0.46375,0,0
0.30744,0.46406,0,0
0.30744,0.46406,0,0
0.30688,0.46437,0,0
0.30688,0.46437,0,0
0.30635,0.46469,0,0
0.30635,0.46469,0,0
0.30581,0.465,0,0
0.30581,0.465,0,0
0.30521,0.46531,0,0
0.30521,0.46531,0,0
0.30472,0.46562,0,0
0.30472,0.46562,0,0
0.30412,0.46594,0,0
0.30412,0.46594,0,0
0.30356,0.46625,0,0
0.30356,0.46625,0,0
0.303,0.46656,0,0
0.303,0.46656,0,0
0.3024,0.46687,0,0
0.3024,0.46687,0,0
0.30179,0.46719,0,0
0.30179,0.46719,0,0
0.30118,0.4675,0,0
0.30118,0.4675,0,0
0.30052,0.46781,0,0
0.30052,0.46781,0,0
0.29988,0.46812,0,0
0.29988,0.46812,0,0
0.29927,0.46844,0,0
0.29927,0.46844,0,0
0.29894,0.46875,0,0
0.29894,0.46875,0,0
0.29876,0.46906,0,0
0.29876,0.46906,0,0
0.2987,0.46938,0,0
0.2987,0.46938,0,0
0.29864,0.46969,0,0
0.29864,0.46969,0,0
0.29854,0.47,0,0
0.29854,0.47,0,0
0.29844,0.47031,0,0
0.29844,0.47031,0,0
0.29827,0.47063,0,0
0.29827,0.47063,0,0
0.29816,0.47094,0,0
0.29816,0.47094,0,0
0.29808,0.47125,0,0
0.29808,0.47125,0,0
0.29804,0.47156,0,0
0.29804,0.47156,0,0
0.29808,0.47188,0,0
0.29808,0.47188,0,0
0.29825,0.47219,0,0
0.29825,0.47219,0,0
0.29876,0.4725,0,0
0.29876,0.4725,0,0
0.29937,0.47281,0,0
0.29937,0.47281,0,0
0.29974,0.47313,0,0
0.29974,0.47313,0,0
0.29978,0.47344,0,0
0.29978,0.47344,0,0
0.2998,0.47375,0,0
0.2998,0.47375,0,0
0.29993,0.47406,0,0
0.29993,0.47406,0,0
0.30022,0.47438,0,0
0.30022,0.47438,0,0
0.30027,0.47469,0,0
0.30027,0.47469,0,0
0.30029,0.475,0,0
0.30029,0.475,0,0
0.30023,0.47531,0,0
0.30023,0.47531,0,0
0.30013,0.47563,0,0
0.30013,0.47563,0,0
0.30012,0.47594,0,0
0.30012,0.47594,0,0
0.30008,0.47625,0,0
0.30008,0.47625,0,0
0.3001,0.47656,0,0
0.3001,0.47656,0,0
0.30007,0.47688,0,0
0.30007,0.47688,0,0
0.3,0.47719,0,0
0.3,0.47719,0,0
0.29997,0.4775,0,0
0.29997,0.4775,0,0
0.2999,0.47781,0,0
0.2999,0.47781,0,0
0.2999,0.47813,0,0
0.2999,0.47813,0,0
0.29986,0.47844,0,0
0.29986,0.47844,0,0
0.29982,0.47875,0,0
0.29982,0.47875,0,0
0.2998,0.47906,0,0
0.2998,0.47906,0,0
0.2998,0.47938,0,0
0.2998,0.47938,0,0
0.29986,0.47969,0,0
0.29986,0.47969,0,0
0.29992,0.48,0,0
0.29992,0.48,0,0
0.29994,0.48031,0,0
0.29994,0.48031,0,0
0.29999,0.48063,0,0
0.29999,0.48063,0,0
0.29999,0.48094,0,0
0.29999,0.48094,0,0
0.30002,0.48125,0,0
0.30002,0.48125,0,0
0.3,0.48156,0,0
0.3,0.48156,0,0
0.29995,0.48188,0,0
0.29995,0.48188,0,0
0.29995,0.48219,0,0
0.29995,0.48219,0,0
0.29993,0.4825,0,0
0.29993,0.4825,0,0
0.29992,0.48281,0,0
0.29992,0.48281,0,0
0.29989,0.48313,0,0
0.29989,0.48313,0,0
0.29988,0.48344,0,0
0.29988,0.48344,0,0
0.29989,0.48375,0,0
0.29989,0.48375,0,0
0.29986,0.48406,0,0
0.29986,0.48406,0,0
0.29986,0.48438,0,0
0.29986,0.48438,0,0
0.29987,0.48469,0,0
0.29987,0.48469,0,0
0.29987,0.485,0,0
0.29987,0.485,0,0
0.29987,0.48531,0,0
0.29987,0.48531,0,0
0.29985,0.48562,0,0
0.29985,0.48562,0,0
0.29986,0.48594,0,0
0.29986,0.48594,0,0
0.29985,0.48625,0,0
0.29985,0.48625,0,0
0.29983,0.48656,0,0
0.29983,0.48656,0,0
0.29983,0.48687,0,0
0.29983,0.48687,0,0
0.29983,0.48719,0,0
0.29983,0.48719,0,0
0.29983,0.4875,0,0
0.29983,0.4875,0,0
0.29983,0.48781,0,0
0.29983,0.48781,0,0
0.29984,0.48812,0,0
0.29984,0.48812,0,0
0.29986,0.48844,0,0
0.29986,0.48844,0,0
0.29986,0.48875,0,0
0.29986,0.48875,0,0
0.29986,0.48906,0,0
0.29986,0.48906,0,0
0.29987,0.48937,0,0
0.29987,0.48937,0,0
0.29986,0.48969,0,0
0.29986,0.48969,0,0
0.29986,0.49,0,0
0.29986,0.49,0,0
0.29987,0.49031,0,0
0.29987,0.49031,0,0
0.29985,0.49062,0,0
0.29985,0.49062,0,0
0.29983,0.49094,0,0
0.29983,0.49094,0,0
0.29982,0.49125,0,0
0.29982,0.49125,0,0
0.29981,0.49156,0,0
0.29981,0.49156,0,0
0.29981,0.49187,0,0
0.29981,0.49187,0,0
0.29982,0.49219,0,0
0.29982,0.49219,0,0
0.29981,0.4925,0,0
0.29981,0.4925,0,0
0.29981,0.49281,0,0
0.29981,0.49281,0,0
0.29982,0.49312,0,0
0.29982,0.49312,0,0
0.29982,0.49344,0,0
0.29982,0.49344,0,0
0.29984,0.49375,0,0
0.29984,0.49375,0,0
0.29985,0.49406,0,0
0.29985,0.49406,0,0
0.29985,0.49437,0,0
0.29985,0.49437,0,0
0.29985,0.49469,0,0
0.29985,0.49469,0,0
0.29983,0.495,0,0
0.29983,0.495,0,0
0.29981,0.49531,0,0
0.29981,0.49531,0,0
0.29979,0.49562,0,0
0.29979,0.49562,0,0
0.29978,0.49594,0,0
0.29978,0.49594,0,0
0.29978,0.49625,0,0
0.29978,0.49625,0,0
0.2998,0.49656,0,0
0.2998,0.49656,0,0
0.29981,0.49687,0,0
0.29981,0.49687,0,0
0.29982,0.49719,0,0
0.29982,0.49719,0,0
0.29982,0.4975,0,0
0.29982,0.4975,0,0
0.29982,0.49781,0,0
0.29982,0.49781,0,0
0.29983,0.49812,0,0
0.29983,0.49812,0,0
0.29983,0.49844,0,0
0.29983,0.49844,0,0
0.29984,0.49875,0,0
0.29984,0.49875,0,0
0.29983,0.49906,0,0
0.29983,0.49906,0,0
0.29983,0.49937,0,0
0.29983,0.49937,0,0
0.29983,0.49969,0,0
0.29983,0.49969,0,0
0.29981,0.5,0,0
0.29981,0.5,0,0
0.2998,0.50031,0,0
0.2998,0.50031,0,0
0.29981,0.50063,0,0
0.29981,0.50063,0,0
0.29981,0.50094,0,0
0.29981,0.50094,0,0
0.29982,0.50125,0,0
0.29982,0.50125,0,0
0.29982,0.50156,0,0
0.29982,0.50156,0,0
0.29982,0.50187,0,0
0.29982,0.50187,0,0
0.29982,0.50219,0,0
0.29982,0.50219,0,0
0.29983,0.5025,0,0
0.29983,0.5025,0,0
0.29983,0.50281,0,0
0.29983,0.50281,0,0
0.29984,0.50313,0,0
0.29984,0.50313,0,0
0.29983,0.50344,0,0
0.29983,0.50344,0,0
0.29981,0.50375,0,0
0.29981,0.50375,0,0
0.29979,0.50406,0,0
0.29979,0.50406,0,0
0.29978,0.50437,0,0
0.29978,0.50437,0,0
0.29978,0.50469,0,0
0.29978,0.50469,0,0
0.29978,0.505,0,0
0.29978,0.505,0,0
0.29979,0.50531,0,0
0.29979,0.50531,0,0
0.2998,0.50563,0,0
0.2998,0.50563,0,0
0.2998,0.50594,0,0
0.2998,0.50594,0,0
0.29981,0.50625,0,0
0.29981,0.50625,0,0
0.29982,0.50656,0,0
0.29982,0.50656,0,0
0.29982,0.50687,0,0
0.29982,0.50687,0,0
0.29983,0.50719,0,0
0.29983,0.50719,0,0
0.29982,0.5075,0,0
0.29982,0.5075,0,0
0.29982,0.50781,0,0
0.29982,0.50781,0,0
0.29981,0.50813,0,0
0.29981,0.50813,0,0
0.2998,0.50844,0,0
0.2998,0.50844,0,0
0.29979,0.50875,0,0
0.29979,0.50875,0,0
0.29979,0.50906,0,0
0.29979,0.50906,0,0
0.2998,0.50937,0,0
0.2998,0.50937,0,0
0.2998,0.50969,0,0
0.2998,0.50969,0,0
0.29981,0.51,0,0
0.29981,0.51,0,0
0.29981,0.51031,0,0
0.29981,0.51031,0,0
0.29982,0.51063,0,0
0.29982,0.51063,0,0
0.29982,0.51094,0,0
0.29982,0.51094,0,0
0.29982,0.51125,0,0
0.29982,0.51125,0,0
0.29983,0.51156,0,0
0.29983,0.51156,0,0
0.29982,0.51187,0,0
0.29982,0.51187,0,0
0.29981,0.51219,0,0
0.29981,0.51219,0,0
0.2998,0.5125,0,0
0.2998,0.5125,0,0
0.29979,0.51281,0,0
0.29979,0.51281,0,0
0.2998,0.51313,0,0
0.2998,0.51313,0,0
0.2998,0.51344,0,0
0.2998,0.51344,0,0
0.29981,0.51375,0,0
0.29981,0.51375,0,0
0.29981,0.51406,0,0
0.29981,0.51406,0,0
0.29982,0.51437,0,0
0.29982,0.51437,0,0
0.29982,0.51469,0,0
0.29982,0.51469,0,0
0.29982,0.515,0,0
0.29982,0.515,0,0
0.29983,0.51531,0,0
0.29983,0.51531,0,0
0.29983,0.51562,0,0
0.29983,0.51562,0,0
0.29982,0.51594,0,0
0.29982,0.51594,0,0
0.29981,0.51625,0,0
0.29981,0.51625,0,0
0.2998,0.51656,0,0
0.2998,0.51656,0,0
0.29979,0.51688,0,0
0.29979,0.51688,0,0
0.29979,0.51719,0,0
0.29979,0.51719,0,0
0.2998,0.5175,0,0
0.2998,0.5175,0,0
0.29981,0.51781,0,0
0.29981,0.51781,0,0
0.29981,0.51812,0,0
0.29981,0.51812,0,0
0.29982,0.51844,0,0
0.29982,0.51844,0,0
0.29982,0.51875,0,0
0.29982,0.51875,0,0
0.29982,0.51906,0,0
0.29982,0.51906,0,0
0.29982,0.51938,0,0
0.29982,0.51938,0,0
0.29982,0.51969,0,0
0.29982,0.51969,0,0
0.29981,0.52,0,0
0.29981,0.52,0,0
0.29981,0.52031,0,0
0.29981,0.52031,0,0
0.2998,0.52062,0,0
0.2998,0.52062,0,0
0.29979,0.52094,0,0
0.29979,0.52094,0,0
0.2998,0.52125,0,0
0.2998,0.52125,0,0
0.2998,0.52156,0,0
0.2998,0.52156,0,0
0.29981,0.52188,0,0
0.29981,0.52188,0,0
0.29982,0.52219,0,0
0.29982,0.52219,0,0
0.29982,0.5225,0,0
0.29982,0.5225,0,0
0.29982,0.52281,0,0
0.29982,0.52281,0,0
0.29982,0.52312,0,0
0.29982,0.52312,0,0
0.29982,0.52344,0,0
0.29982,0.52344,0,0
0.29981,0.52375,0,0
0.29981,0.52375,0,0
0.29981,0.52406,0,0
0.29981,0.52406,0,0
0.2998,0.52438,0,0
0.2998,0.52438,0,0
0.29979,0.52469,0,0
0.29979,0.52469,0,0
0.29979,0.525,0,0
0.29979,0.525,0,0
0.2998,0.52531,0,0
0.2998,0.52531,0,0
0.2998,0.52562,0,0
0.2998,0.52562,0,0
0.29981,0.52594,0,0
0.29981,0.52594,0,0
0.29982,0.52625,0,0
0.29982,0.52625,0,0
0.29982,0.52656,0,0
0.29982,0.52656,0,0
0.29982,0.52688,0,0
0.29982,0.52688,0,0
0.29982,0.52719,0,0
0.29982,0.52719,0,0
0.29981,0.5275,0,0
0.29981,0.5275,0,0
0.2998,0.52781,0,0
0.2998,0.52781,0,0
0.29979,0.52812,0,0
0.29979,0.52812,0,0
0.29979,0.52844,0,0
0.29979,0.52844,0,0
0.2998,0.52875,0,0
0.2998,0.52875,0,0
0.2998,0.52906,0,0
0.2998,0.52906,0,0
0.29981,0.52938,0,0
0.29981,0.52938,0,0
0.29982,0.52969,0,0
0.29982,0.52969,0,0
0.29982,0.53,0,0
0.29982,0.53,0,0
0.29982,0.53031,0,0
0.29982,0.53031,0,0
0.29983,0.53062,0,0
0.29983,0.53062,0,0
0.29983,0.53094,0,0
0.29983,0.53094,0,0
0.29982,0.53125,0,0
0.29982,0.53125,0,0
0.29981,0.53156,0,0
0.29981,0.53156,0,0
0.29979,0.53188,0,0
0.29979,0.53188,0,0
0.29978,0.53219,0,0
0.29978,0.53219,0,0
0.29979,0.5325,0,0
0.29979,0.5325,0,0
0.2998,0.53281,0,0
0.2998,0.53281,0,0
0.29981,0.53312,0,0
0.29981,0.53312,0,0
0.29983,0.53344,0,0
0.29983,0.53344,0,0
0.29984,0.53375,0,0
0.29984,0.53375,0,0
0.29983,0.53406,0,0
0.29983,0.53406,0,0
0.29983,0.53438,0,0
0.29983,0.53438,0,0
0.29983,0.53469,0,0
0.29983,0.53469,0,0
0.29983,0.535,0,0
0.29983,0.535,0,0
0.29981,0.53531,0,0
0.29981,0.53531,0,0
0.29979,0.53562,0,0
0.29979,0.53562,0,0
0.29978,0.53594,0,0
0.29978,0.53594,0,0
0.29979,0.53625,0,0
0.29979,0.53625,0,0
0.29981,0.53656,0,0
0.29981,0.53656,0,0
0.29982,0.53688,0,0
0.29982,0.53688,0,0
0.29983,0.53719,0,0
0.29983,0.53719,0,0
0.29983,0.5375,0,0
0.29983,0.5375,0,0
0.29982,0.53781,0,0
0.29982,0.53781,0,0
0.29981,0.53812,0,0
0.29981,0.53812,0,0
0.2998,0.53844,0,0
0.2998,0.53844,0,0
0.29979,0.53875,0,0
0.29979,0.53875,0,0
0.2998,0.53906,0,0
0.2998,0.53906,0,0
0.29979,0.53938,0,0
0.29979,0.53938,0,0
0.29979,0.53969,0,0
0.29979,0.53969,0,0
0.2998,0.54,0,0
0.2998,0.54,0,0
0.29981,0.54031,0,0
0.29981,0.54031,0,0
0.29982,0.54062,0,0
0.29982,0.54062,0,0
0.29982,0.54094,0,0
0.29982,0.54094,0,0
0.29983,0.54125,0,0
0.29983,0.54125,0,0
0.29983,0.54156,0,0
0.29983,0.54156,0,0
0.29983,0.54188,0,0
0.29983,0.54188,0,0
0.29981,0.54219,0,0
0.29981,0.54219,0,0
0.2998,0.5425,0,0
0.2998,0.5425,0,0
0.29978,0.54281,0,0
0.29978,0.54281,0,0
0.29978,0.54312,0,0
0.29978,0.54312,0,0
0.2998,0.54344,0,0
0.2998,0.54344,0,0
0.29982,0.54375,0,0
0.29982,0.54375,0,0
0.29983,0.54406,0,0
0.29983,0.54406,0,0
0.29984,0.54438,0,0
0.29984,0.54438,0,0
0.29982,0.54469,0,0
0.29982,0.54469,0,0
0.29981,0.545,0,0
0.29981,0.545,0,0
0.2998,0.54531,0,0
0.2998,0.54531,0,0
0.2998,0.54562,0,0
0.2998,0.54562,0,0
0.29979,0.54594,0,0
0.29979,0.54594,0,0
0.29979,0.54625,0,0
0.29979,0.54625,0,0
0.29979,0.54656,0,0
0.29979,0.54656,0,0
0.2998,0.54688,0,0
0.2998,0.54688,0,0
0.29981,0.54719,0,0
0.29981,0.54719,0,0
0.29982,0.5475,0,0
0.29982,0.5475,0,0
0.29983,0.54781,0,0
0.29983,0.54781,0,0
0.29983,0.54813,0,0
0.29983,0.54813,0,0
0.29983,0.54844,0,0
0.29983,0.54844,0,0
0.29982,0.54875,0,0
0.29982,0.54875,0,0
0.29981,0.54906,0,0
0.29981,0.54906,0,0
0.2998,0.54937,0,0
0.2998,0.54937,0,0
0.29978,0.54969,0,0
0.29978,0.54969,0,0
0.29978,0.55,0,0
0.29978,0.55,0,0
0.29979,0.55031,0,0
0.29979,0.55031,0,0
0.29981,0.55063,0,0
0.29981,0.55063,0,0
0.29983,0.55094,0,0
0.29983,0.55094,0,0
0.29983,0.55125,0,0
0.29983,0.55125,0,0
0.29983,0.55156,0,0
0.29983,0.55156,0,0
0.29981,0.55187,0,0
0.29981,0.55187,0,0
0.2998,0.55219,0,0
0.2998,0.55219,0,0
0.29979,0.5525,0,0
0.29979,0.5525,0,0
0.29978,0.55281,0,0
0.29978,0.55281,0,0
0.29978,0.55313,0,0
0.29978,0.55313,0,0
0.29979,0.55344,0,0
0.29979,0.55344,0,0
0.29981,0.55375,0,0
0.29981,0.55375,0,0
0.29982,0.55406,0,0
0.29982,0.55406,0,0
0.29983,0.55437,0,0
0.29983,0.55437,0,0
0.29983,0.55469,0,0
0.29983,0.55469,0,0
0.29981,0.555,0,0
0.29981,0.555,0,0
0.2998,0.55531,0,0
0.2998,0.55531,0,0
0.29979,0.55563,0,0
0.29979,0.55563,0,0
0.29979,0.55594,0,0
0.29979,0.55594,0,0
0.29979,0.55625,0,0
0.29979,0.55625,0,0
0.29979,0.55656,0,0
0.29979,0.55656,0,0
0.2998,0.55687,0,0
0.2998,0.55687,0,0
0.2998,0.55719,0,0
0.2998,0.55719,0,0
0.29981,0.5575,0,0
0.29981,0.5575,0,0
0.29982,0.55781,0,0
0.29982,0.55781,0,0
0.29982,0.55813,0,0
0.29982,0.55813,0,0
0.29982,0.55844,0,0
0.29982,0.55844,0,0
0.29981,0.55875,0,0
0.29981,0.55875,0,0
0.2998,0.55906,0,0
0.2998,0.55906,0,0
0.29979,0.55937,0,0
0.29979,0.55937,0,0
0.29978,0.55969,0,0
0.29978,0.55969,0,0
0.29978,0.56,0,0
0.29978,0.56,0,0
0.29979,0.56031,0,0
0.29979,0.56031,0,0
0.29981,0.56063,0,0
0.29981,0.56063,0,0
0.29982,0.56094,0,0
0.29982,0.56094,0,0
0.29983,0.56125,0,0
0.29983,0.56125,0,0
0.29982,0.56156,0,0
0.29982,0.56156,0,0
0.29981,0.56187,0,0
0.29981,0.56187,0,0
0.2998,0.56219,0,0
0.2998,0.56219,0,0
0.29978,0.5625,0,0
0.29978,0.5625,0,0
0.29978,0.56281,0,0
0.29978,0.56281,0,0
0.29978,0.56313,0,0
0.29978,0.56313,0,0
0.29979,0.56344,0,0
0.29979,0.56344,0,0
0.29981,0.56375,0,0
0.29981,0.56375,0,0
0.29982,0.56406,0,0
0.29982,0.56406,0,0
0.29983,0.56437,0,0
0.29983,0.56437,0,0
0.29983,0.56469,0,0
0.29983,0.56469,0,0
0.29981,0.565,0,0
0.29981,0.565,0,0
0.2998,0.56531,0,0
0.2998,0.56531,0,0
0.29978,0.56563,0,0
0.29978,0.56563,0,0
0.29978,0.56594,0,0
0.29978,0.56594,0,0
0.29978,0.56625,0,0
0.29978,0.56625,0,0
0.2998,0.56656,0,0
0.2998,0.56656,0,0
0.29981,0.56687,0,0
0.29981,0.56687,0,0
0.29983,0.56719,0,0
0.29983,0.56719,0,0
0.29983,0.5675,0,0
0.29983,0.5675,0,0
0.29982,0.56781,0,0
0.29982,0.56781,0,0
0.29981,0.56813,0,0
0.29981,0.56813,0,0
0.29979,0.56844,0,0
0.29979,0.56844,0,0
0.29978,0.56875,0,0
0.29978,0.56875,0,0
0.29978,0.56906,0,0
0.29978,0.56906,0,0
0.29979,0.56937,0,0
0.29979,0.56937,0,0
0.2998,0.56969,0,0
0.2998,0.56969,0,0
0.29981,0.57,0,0
0.29981,0.57,0,0
0.29983,0.57031,0,0
0.29983,0.57031,0,0
0.29983,0.57063,0,0
0.29983,0.57063,0,0
0.29982,0.57094,0,0
0.29982,0.57094,0,0
0.2998,0.57125,0,0
0.2998,0.57125,0,0
0.29979,0.57156,0,0
0.29979,0.57156,0,0
0.29978,0.57187,0,0
0.29978,0.57187,0,0
0.29978,0.57219,0,0
0.29978,0.57219,0,0
0.29979,0.5725,0,0
0.29979,0.5725,0,0
0.2998,0.57281,0,0
0.2998,0.57281,0,0
0.29981,0.57313,0,0
0.29981,0.57313,0,0
0.29983,0.57344,0,0
0.29983,0.57344,0,0
0.29983,0.57375,0,0
0.29983,0.57375,0,0
0.29982,0.57406,0,0
0.29982,0.57406,0,0
0.29979,0.57437,0,0
0.29979,0.57437,0,0
0.29978,0.57469,0,0
0.29978,0.57469,0,0
0.29977,0.575,0,0
0.29977,0.575,0,0
0.29977,0.57531,0,0
0.29977,0.57531,0,0
0.29978,0.57563,0,0
0.29978,0.57563,0,0
0.2998,0.57594,0,0
0.2998,0.57594,0,0
0.29982,0.57625,0,0
0.29982,0.57625,0,0
0.29983,0.57656,0,0
0.29983,0.57656,0,0
0.29983,0.57687,0,0
0.29983,0.57687,0,0
0.29981,0.57719,0,0
0.29981,0.57719,0,0
0.29979,0.5775,0,0
0.29979,0.5775,0,0
0.29977,0.57781,0,0
0.29977,0.57781,0,0
0.29977,0.57812,0,0
0.29977,0.57812,0,0
0.29977,0.57844,0,0
0.29977,0.57844,0,0
0.29979,0.57875,0,0
0.29979,0.57875,0,0
0.29981,0.57906,0,0
0.29981,0.57906,0,0
0.29982,0.57938,0,0
0.29982,0.57938,0,0
0.29983,0.57969,0,0
0.29983,0.57969,0,0
0.29982,0.58,0,0
0.29982,0.58,0,0
0.29981,0.58031,0,0
0.29981,0.58031,0,0
0.29979,0.58062,0,0
0.29979,0.58062,0,0
0.29978,0.58094,0,0
0.29978,0.58094,0,0
0.29978,0.58125,0,0
0.29978,0.58125,0,0
0.29978,0.58156,0,0
0.29978,0.58156,0,0
0.29979,0.58188,0,0
0.29979,0.58188,0,0
0.29981,0.58219,0,0
0.29981,0.58219,0,0
0.29982,0.5825,0,0
0.29982,0.5825,0,0
0.29982,0.58281,0,0
0.29982,0.58281,0,0
0.29981,0.58312,0,0
0.29981,0.58312,0,0
0.2998,0.58344,0,0
0.2998,0.58344,0,0
0.29979,0.58375,0,0
0.29979,0.58375,0,0
0.29979,0.58406,0,0
0.29979,0.58406,0,0
0.29979,0.58438,0,0
0.29979,0.58438,0,0
0.2998,0.58469,0,0
0.2998,0.58469,0,0
0.2998,0.585,0,0
0.2998,0.585,0,0
0.29981,0.58531,0,0
0.29981,0.58531,0,0
0.29981,0.58562,0,0
0.29981,0.58562,0,0
0.2998,0.58594,0,0
0.2998,0.58594,0,0
0.29979,0.58625,0,0
0.29979,0.58625,0,0
0.29978,0.58656,0,0
0.29978,0.58656,0,0
0.29979,0.58688,0,0
0.29979,0.58688,0,0
0.2998,0.58719,0,0
0.2998,0.58719,0,0
0.29981,0.5875,0,0
0.29981,0.5875,0,0
0.29982,0.58781,0,0
0.29982,0.58781,0,0
0.29982,0.58812,0,0
0.29982,0.58812,0,0
0.29981,0.58844,0,0
0.29981,0.58844,0,0
0.2998,0.58875,0,0
0.2998,0.58875,0,0
0.29979,0.58906,0,0
0.29979,0.58906,0,0
0.29978,0.58938,0,0
0.29978,0.58938,0,0
0.29977,0.58969,0,0
0.29977,0.58969,0,0
0.29978,0.59,0,0
0.29978,0.59,0,0
0.2998,0.59031,0,0
0.2998,0.59031,0,0
0.29982,0.59062,0,0
0.29982,0.59062,0,0
0.29983,0.59094,0,0
0.29983,0.59094,0,0
0.29983,0.59125,0,0
0.29983,0.59125,0,0
0.29981,0.59156,0,0
0.29981,0.59156,0,0
0.2998,0.59188,0,0
0.2998,0.59188,0,0
0.29978,0.59219,0,0
0.29978,0.59219,0,0
0.29977,0.5925,0,0
0.29977,0.5925,0,0
0.29978,0.59281,0,0
0.29978,0.59281,0,0
0.29978,0.59312,0,0
0.29978,0.59312,0,0
0.2998,0.59344,0,0
0.2998,0.59344,0,0
0.29982,0.59375,0,0
0.29982,0.59375,0,0
0.29982,0.59406,0,0
0.29982,0.59406,0,0
0.29982,0.59438,0,0
0.29982,0.59438,0,0
0.29981,0.59469,0,0
0.29981,0.59469,0,0
0.29979,0.595,0,0
0.29979,0.595,0,0
0.29979,0.59531,0,0
0.29979,0.59531,0,0
0.29979,0.59562,0,0
0.29979,0.59562,0,0
0.2998,0.59594,0,0
0.2998,0.59594,0,0
0.2998,0.59625,0,0
0.2998,0.59625,0,0
0.29981,0.59656,0,0
0.29981,0.59656,0,0
0.29981,0.59688,0,0
0.29981,0.59688,0,0
0.2998,0.59719,0,0
0.2998,0.59719,0,0
0.29979,0.5975,0,0
0.29979,0.5975,0,0
0.29977,0.59781,0,0
0.29977,0.59781,0,0
0.29977,0.59812,0,0
0.29977,0.59812,0,0
0.29978,0.59844,0,0
0.29978,0.59844,0,0
0.2998,0.59875,0,0
0.2998,0.59875,0,0
0.29982,0.59906,0,0
0.29982,0.59906,0,0
0.29983,0.59938,0,0
0.29983,0.59938,0,0
0.29982,0.59969,0,0
0.29982,0.59969,0,0
0.29981,0.6,0,0
0.29981,0.6,0,0
0.29979,0.60031,0,0
0.29979,0.60031,0,0
0.29978,0.60062,0,0
0.29978,0.60062,0,0
0.29978,0.60094,0,0
0.29978,0.60094,0,0
0.29977,0.60125,0,0
0.29977,0.60125,0,0
0.29979,0.60156,0,0
0.29979,0.60156,0,0
0.29981,0.60188,0,0
0.29981,0.60188,0,0
0.29981,0.60219,0,0
0.29981,0.60219,0,0
0.29981,0.6025,0,0
0.29981,0.6025,0,0
0.2998,0.60281,0,0
0.2998,0.60281,0,0
0.29979,0.60312,0,0
0.29979,0.60312,0,0
0.29978,0.60344,0,0
0.29978,0.60344,0,0
0.29979,0.60375,0,0
0.29979,0.60375,0,0
0.2998,0.60406,0,0
0.2998,0.60406,0,0
0.29981,0.60438,0,0
0.29981,0.60438,0,0
0.29981,0.60469,0,0
0.29981,0.60469,0,0
0.29981,0.605,0,0
0.29981,0.605,0,0
0.2998,0.60531,0,0
0.2998,0.60531,0,0
0.29979,0.60562,0,0
0.29979,0.60562,0,0
0.29978,0.60594,0,0
0.29978,0.60594,0,0
0.29977,0.60625,0,0
0.29977,0.60625,0,0
0.29977,0.60656,0,0
0.29977,0.60656,0,0
0.29979,0.60688,0,0
0.29979,0.60688,0,0
0.29981,0.60719,0,0
0.29981,0.60719,0,0
0.29982,0.6075,0,0
0.29982,0.6075,0,0
0.29982,0.60781,0,0
0.29982,0.60781,0,0
0.29981,0.60812,0,0
0.29981,0.60812,0,0
0.29979,0.60844,0,0
0.29979,0.60844,0,0
0.29979,0.60875,0,0
0.29979,0.60875,0,0
0.29979,0.60906,0,0
0.29979,0.60906,0,0
0.29979,0.60938,0,0
0.29979,0.60938,0,0
0.2998,0.60969,0,0
0.2998,0.60969,0,0
0.29981,0.61,0,0
0.29981,0.61,0,0
0.29981,0.61031,0,0
0.29981,0.61031,0,0
0.29981,0.61063,0,0
0.29981,0.61063,0,0
0.29978,0.61094,0,0
0.29978,0.61094,0,0
0.29977,0.61125,0,0
0.29977,0.61125,0,0
0.29976,0.61156,0,0
0.29976,0.61156,0,0
0.29977,0.61187,0,0
0.29977,0.61187,0,0
0.29979,0.61219,0,0
0.29979,0.61219,0,0
0.29981,0.6125,0,0
0.29981,0.6125,0,0
0.29982,0.61281,0,0
0.29982,0.61281,0,0
0.29982,0.61313,0,0
0.29982,0.61313,0,0
0.2998,0.61344,0,0
0.2998,0.61344,0,0
0.29979,0.61375,0,0
0.29979,0.61375,0,0
0.29979,0.61406,0,0
0.29979,0.61406,0,0
0.29979,0.61437,0,0
0.29979,0.61437,0,0
0.2998,0.61469,0,0
0.2998,0.61469,0,0
0.2998,0.615,0,0
0.2998,0.615,0,0
0.29981,0.61531,0,0
0.29981,0.61531,0,0
0.29981,0.61563,0,0
0.29981,0.61563,0,0
0.2998,0.61594,0,0
0.2998,0.61594,0,0
0.29978,0.61625,0,0
0.29978,0.61625,0,0
0.29977,0.61656,0,0
0.29977,0.61656,0,0
0.29976,0.61687,0,0
0.29976,0.61687,0,0
0.29978,0.61719,0,0
0.29978,0.61719,0,0
0.2998,0.6175,0,0
0.2998,0.6175,0,0
0.29981,0.61781,0,0
0.29981,0.61781,0,0
0.29981,0.61813,0,0
0.29981,0.61813,0,0
0.2998,0.61844,0,0
0.2998,0.61844,0,0
0.29978,0.61875,0,0
0.29978,0.61875,0,0
0.29977,0.61906,0,0
0.29977,0.61906,0,0
0.29978,0.61937,0,0
0.29978,0.61937,0,0
0.2998,0.61969,0,0
0.2998,0.61969,0,0
0.29981,0.62,0,0
0.29981,0.62,0,0
0.29982,0.62031,0,0
0.29982,0.62031,0,0
0.29982,0.62063,0,0
0.29982,0.62063,0,0
0.29982,0.62094,0,0
0.29982,0.62094,0,0
0.29981,0.62125,0,0
0.29981,0.62125,0,0
0.29978,0.62156,0,0
0.29978,0.62156,0,0
0.29978,0.62187,0,0
0.29978,0.62187,0,0
0.29978,0.62219,0,0
0.29978,0.62219,0,0
0.29979,0.6225,0,0
0.29979,0.6225,0,0
0.2998,0.62281,0,0
0.2998,0.62281,0,0
0.2998,0.62313,0,0
0.2998,0.62313,0,0
0.2998,0.62344,0,0
0.2998,0.62344,0,0
0.29978,0.62375,0,0
0.29978,0.62375,0,0
0.29976,0.62406,0,0
0.29976,0.62406,0,0
0.29976,0.62437,0,0
0.29976,0.62437,0,0
0.29977,0.62469,0,0
0.29977,0.62469,0,0
0.2998,0.625,0,0
0.2998,0.625,0,0
0.29981,0.62531,0,0
0.29981,0.62531,0,0
0.29981,0.62563,0,0
0.29981,0.62563,0,0
0.2998,0.62594,0,0
0.2998,0.62594,0,0
0.29979,0.62625,0,0
0.29979,0.62625,0,0
0.29978,0.62656,0,0
0.29978,0.62656,0,0
0.29978,0.62687,0,0
0.29978,0.62687,0,0
0.29979,0.62719,0,0
0.29979,0.62719,0,0
0.29981,0.6275,0,0
0.29981,0.6275,0,0
0.29982,0.62781,0,0
0.29982,0.62781,0,0
0.29982,0.62813,0,0
0.29982,0.62813,0,0
0.29981,0.62844,0,0
0.29981,0.62844,0,0
0.2998,0.62875,0,0
0.2998,0.62875,0,0
0.29979,0.62906,0,0
0.29979,0.62906,0,0
0.29978,0.62937,0,0
0.29978,0.62937,0,0
0.29978,0.62969,0,0
0.29978,0.62969,0,0
0.29979,0.63,0,0
0.29979,0.63,0,0
0.2998,0.63031,0,0
0.2998,0.63031,0,0
0.29981,0.63063,0,0
0.29981,0.63063,0,0
0.29979,0.63094,0,0
0.29979,0.63094,0,0
0.29977,0.63125,0,0
0.29977,0.63125,0,0
0.29976,0.63156,0,0
0.29976,0.63156,0,0
0.29976,0.63187,0,0
0.29976,0.63187,0,0
0.29978,0.63219,0,0
0.29978,0.63219,0,0
0.2998,0.6325,0,0
0.2998,0.6325,0,0
0.29981,0.63281,0,0
0.29981,0.63281,0,0
0.29981,0.63313,0,0
0.29981,0.63313,0,0
0.29979,0.63344,0,0
0.29979,0.63344,0,0
0.29977,0.63375,0,0
0.29977,0.63375,0,0
0.29977,0.63406,0,0
0.29977,0.63406,0,0
0.29977,0.63437,0,0
0.29977,0.63437,0,0
0.2998,0.63469,0,0
0.2998,0.63469,0,0
0.29981,0.635,0,0
0.29981,0.635,0,0
0.29982,0.63531,0,0
0.29982,0.63531,0,0
0.29982,0.63563,0,0
0.29982,0.63563,0,0
0.29979,0.63594,0,0
0.29979,0.63594,0,0
0.29978,0.63625,0,0
0.29978,0.63625,0,0
0.29978,0.63656,0,0
0.29978,0.63656,0,0
0.29979,0.63687,0,0
0.29979,0.63687,0,0
0.29981,0.63719,0,0
0.29981,0.63719,0,0
0.29981,0.6375,0,0
0.29981,0.6375,0,0
0.29982,0.63781,0,0
0.29982,0.63781,0,0
0.29981,0.63813,0,0
0.29981,0.63813,0,0
0.2998,0.63844,0,0
0.2998,0.63844,0,0
0.29979,0.63875,0,0
0.29979,0.63875,0,0
0.29978,0.63906,0,0
0.29978,0.63906,0,0
0.29977,0.63937,0,0
0.29977,0.63937,0,0
0.29979,0.63969,0,0
0.29979,0.63969,0,0
0.29979,0.64,0,0
0.29979,0.64,0,0
0.29981,0.64031,0,0
0.29981,0.64031,0,0
0.2998,0.64062,0,0
0.2998,0.64062,0,0
0.29978,0.64094,0,0
0.29978,0.64094,0,0
0.29977,0.64125,0,0
0.29977,0.64125,0,0
0.29977,0.64156,0,0
0.29977,0.64156,0,0
0.29978,0.64188,0,0
0.29978,0.64188,0,0
0.2998,0.64219,0,0
0.2998,0.64219,0,0
0.2998,0.6425,0,0
0.2998,0.6425,0,0
0.2998,0.64281,0,0
0.2998,0.64281,0,0
0.29977,0.64312,0,0
0.29977,0.64312,0,0
0.29976,0.64344,0,0
0.29976,0.64344,0,0
0.29976,0.64375,0,0
0.29976,0.64375,0,0
0.29977,0.64406,0,0
0.29977,0.64406,0,0
0.2998,0.64438,0,0
0.2998,0.64438,0,0
0.2998,0.64469,0,0
0.2998,0.64469,0,0
0.2998,0.645,0,0
0.2998,0.645,0,0
0.29979,0.64531,0,0
0.29979,0.64531,0,0
0.29976,0.64562,0,0
0.29976,0.64562,0,0
0.29976,0.64594,0,0
0.29976,0.64594,0,0
0.29978,0.64625,0,0
0.29978,0.64625,0,0
0.29979,0.64656,0,0
0.29979,0.64656,0,0
0.29982,0.64688,0,0
0.29982,0.64688,0,0
0.29981,0.64719,0,0
0.29981,0.64719,0,0
0.2998,0.6475,0,0
0.2998,0.6475,0,0
0.29978,0.64781,0,0
0.29978,0.64781,0,0
0.29977,0.64812,0,0
0.29977,0.64812,0,0
0.29978,0.64844,0,0
0.29978,0.64844,0,0
0.29979,0.64875,0,0
0.29979,0.64875,0,0
0.29981,0.64906,0,0
0.29981,0.64906,0,0
0.29982,0.64938,0,0
0.29982,0.64938,0,0
0.2998,0.64969,0,0
0.2998,0.64969,0,0
0.29979,0.65,0,0
0.29979,0.65,0,0
0.29978,0.65031,0,0
0.29978,0.65031,0,0
0.29977,0.65062,0,0
0.29977,0.65062,0,0
0.2998,0.65094,0,0
0.2998,0.65094,0,0
0.2998,0.65125,0,0
0.2998,0.65125,0,0
0.29981,0.65156,0,0
0.29981,0.65156,0,0
0.29981,0.65188,0,0
0.29981,0.65188,0,0
0.2998,0.65219,0,0
0.2998,0.65219,0,0
0.29979,0.6525,0,0
0.29979,0.6525,0,0
0.29978,0.65281,0,0
0.29978,0.65281,0,0
0.29978,0.65312,0,0
0.29978,0.65312,0,0
0.29979,0.65344,0,0
0.29979,0.65344,0,0
0.29979,0.65375,0,0
0.29979,0.65375,0,0
0.29981,0.65406,0,0
0.29981,0.65406,0,0
0.2998,0.65438,0,0
0.2998,0.65438,0,0
0.29979,0.65469,0,0
0.29979,0.65469,0,0
0.29979,0.655,0,0
0.29979,0.655,0,0
0.29978,0.65531,0,0
0.29978,0.65531,0,0
0.29979,0.65562,0,0
0.29979,0.65562,0,0
0.2998,0.65594,0,0
0.2998,0.65594,0,0
0.2998,0.65625,0,0
0.2998,0.65625,0,0
0.29981,0.65656,0,0
0.29981,0.65656,0,0
0.29978,0.65688,0,0
0.29978,0.65688,0,0
0.29978,0.65719,0,0
0.29978,0.65719,0,0
0.29978,0.6575,0,0
0.29978,0.6575,0,0
0.29977,0.65781,0,0
0.29977,0.65781,0,0
0.2998,0.65812,0,0
0.2998,0.65812,0,0
0.2998,0.65844,0,0
0.2998,0.65844,0,0
0.2998,0.65875,0,0
0.2998,0.65875,0,0
0.29979,0.65906,0,0
0.29979,0.65906,0,0
0.29978,0.65938,0,0
0.29978,0.65938,0,0
0.29977,0.65969,0,0
0.29977,0.65969,0,0
0.29978,0.66,0,0
0.29978,0.66,0,0
0.29978,0.66031,0,0
0.29978,0.66031,0,0
0.2998,0.66062,0,0
0.2998,0.66062,0,0
0.2998,0.66094,0,0
0.2998,0.66094,0,0
0.29979,0.66125,0,0
0.29979,0.66125,0,0
0.29978,0.66156,0,0
0.29978,0.66156,0,0
0.29977,0.66188,0,0
0.29977,0.66188,0,0
0.29977,0.66219,0,0
0.29977,0.66219,0,0
0.29979,0.6625,0,0
0.29979,0.6625,0,0
0.29978,0.66281,0,0
0.29978,0.66281,0,0
0.29981,0.66312,0,0
0.29981,0.66312,0,0
0.29979,0.66344,0,0
0.29979,0.66344,0,0
0.29977,0.66375,0,0
0.29977,0.66375,0,0
0.29978,0.66406,0,0
0.29978,0.66406,0,0
0.29975,0.66438,0,0
0.29975,0.66438,0,0
0.29979,0.66469,0,0
0.29979,0.66469,0,0
0.2998,0.665,0,0
0.2998,0.665,0,0
0.2998,0.66531,0,0
0.2998,0.66531,0,0
0.2998,0.66562,0,0
0.2998,0.66562,0,0
0.29977,0.66594,0,0
0.29977,0.66594,0,0
0.29976,0.66625,0,0
0.29976,0.66625,0,0
0.29976,0.66656,0,0
0.29976,0.66656,0,0
0.29979,0.66688,0,0
0.29979,0.66688,0,0
0.29981,0.66719,0,0
0.29981,0.66719,0,0
0.29979,0.6675,0,0
0.29979,0.6675,0,0
0.2998,0.66781,0,0
0.2998,0.66781,0,0
0.29979,0.66812,0,0
0.29979,0.66812,0,0
0.29976,0.66844,0,0
0.29976,0.66844,0,0
0.29975,0.66875,0,0
0.29975,0.66875,0,0
0.29977,0.66906,0,0
0.29977,0.66906,0,0
0.2998,0.66938,0,0
0.2998,0.66938,0,0
0.29981,0.66969,0,0
0.29981,0.66969,0,0
0.2998,0.67,0,0
0.2998,0.67,0,0
0.2998,0.67031,0,0
0.2998,0.67031,0,0
0.29979,0.67062,0,0
0.29979,0.67062,0,0
0.29978,0.67094,0,0
0.29978,0.67094,0,0
0.29974,0.67125,0,0
0.29974,0.67125,0,0
0.29975,0.67156,0,0
0.29975,0.67156,0,0
0.29978,0.67188,0,0
0.29978,0.67188,0,0
0.29982,0.67219,0,0
0.29982,0.67219,0,0
0.29981,0.6725,0,0
0.29981,0.6725,0,0
0.2998,0.67281,0,0
0.2998,0.67281,0,0
0.2998,0.67313,0,0
0.2998,0.67313,0,0
0.29979,0.67344,0,0
0.29979,0.67344,0,0
0.29975,0.67375,0,0
0.29975,0.67375,0,0
0.29973,0.67406,0,0
0.29973,0.67406,0,0
0.29976,0.67437,0,0
0.29976,0.67437,0,0
0.2998,0.67469,0,0
0.2998,0.67469,0,0
0.29982,0.675,0,0
0.29982,0.675,0,0
0.29981,0.67531,0,0
0.29981,0.67531,0,0
0.2998,0.67563,0,0
0.2998,0.67563,0,0
0.2998,0.67594,0,0
0.2998,0.67594,0,0
0.29977,0.67625,0,0
0.29977,0.67625,0,0
0.29973,0.67656,0,0
0.29973,0.67656,0,0
0.29972,0.67687,0,0
0.29972,0.67687,0,0
0.29977,0.67719,0,0
0.29977,0.67719,0,0
0.29981,0.6775,0,0
0.29981,0.6775,0,0
0.29982,0.67781,0,0
0.29982,0.67781,0,0
0.29981,0.67813,0,0
0.29981,0.67813,0,0
0.2998,0.67844,0,0
0.2998,0.67844,0,0
0.2998,0.67875,0,0
0.2998,0.67875,0,0
0.29976,0.67906,0,0
0.29976,0.67906,0,0
0.29972,0.67937,0,0
0.29972,0.67937,0,0
0.29973,0.67969,0,0
0.29973,0.67969,0,0
0.29978,0.68,0,0
0.29978,0.68,0,0
0.29982,0.68031,0,0
0.29982,0.68031,0,0
0.29981,0.68063,0,0
0.29981,0.68063,0,0
0.29981,0.68094,0,0
0.29981,0.68094,0,0
0.29981,0.68125,0,0
0.29981,0.68125,0,0
0.29979,0.68156,0,0
0.29979,0.68156,0,0
0.29975,0.68187,0,0
0.29975,0.68187,0,0
0.29972,0.68219,0,0
0.29972,0.68219,0,0
0.29975,0.6825,0,0
0.29975,0.6825,0,0
0.2998,0.68281,0,0
0.2998,0.68281,0,0
0.29982,0.68313,0,0
0.29982,0.68313,0,0
0.29982,0.68344,0,0
0.29982,0.68344,0,0
0.29981,0.68375,0,0
0.29981,0.68375,0,0
0.29981,0.68406,0,0
0.29981,0.68406,0,0
0.29979,0.68437,0,0
0.29979,0.68437,0,0
0.29976,0.68469,0,0
0.29976,0.68469,0,0
0.29974,0.685,0,0
0.29974,0.685,0,0
0.29977,0.68531,0,0
0.29977,0.68531,0,0
0.29981,0.68563,0,0
0.29981,0.68563,0,0
0.29983,0.68594,0,0
0.29983,0.68594,0,0
0.29982,0.68625,0,0
0.29982,0.68625,0,0
0.2998,0.68656,0,0
0.2998,0.68656,0,0
0.29981,0.68687,0,0
0.29981,0.68687,0,0
0.29979,0.68719,0,0
0.29979,0.68719,0,0
0.29976,0.6875,0,0
0.29976,0.6875,0,0
0.29975,0.68781,0,0
0.29975,0.68781,0,0
0.29977,0.68813,0,0
0.29977,0.68813,0,0
0.2998,0.68844,0,0
0.2998,0.68844,0,0
0.2998,0.68875,0,0
0.2998,0.68875,0,0
0.29978,0.68906,0,0
0.29978,0.68906,0,0
0.29977,0.68937,0,0
0.29977,0.68937,0,0
0.29978,0.68969,0,0
0.29978,0.68969,0,0
0.29977,0.69,0,0
0.29977,0.69,0,0
0.29976,0.69031,0,0
0.29976,0.69031,0,0
0.29978,0.69063,0,0
0.29978,0.69063,0,0
0.2998,0.69094,0,0
0.2998,0.69094,0,0
0.29982,0.69125,0,0
0.29982,0.69125,0,0
0.29979,0.69156,0,0
0.29979,0.69156,0,0
0.29975,0.69187,0,0
0.29975,0.69187,0,0
0.29974,0.69219,0,0
0.29974,0.69219,0,0
0.29975,0.6925,0,0
0.29975,0.6925,0,0
0.29977,0.69281,0,0
0.29977,0.69281,0,0
0.29978,0.69313,0,0
0.29978,0.69313,0,0
0.29981,0.69344,0,0
0.29981,0.69344,0,0
0.29982,0.69375,0,0
0.29982,0.69375,0,0
0.29979,0.69406,0,0
0.29979,0.69406,0,0
0.29975,0.69437,0,0
0.29975,0.69437,0,0
0.29972,0.69469,0,0
0.29972,0.69469,0,0
0.29974,0.695,0,0
0.29974,0.695,0,0
0.29976,0.69531,0,0
0.29976,0.69531,0,0
0.29979,0.69563,0,0
0.29979,0.69563,0,0
0.2998,0.69594,0,0
0.2998,0.69594,0,0
0.29983,0.69625,0,0
0.29983,0.69625,0,0
0.29983,0.69656,0,0
0.29983,0.69656,0,0
0.2998,0.69687,0,0
0.2998,0.69687,0,0
0.29976,0.69719,0,0
0.29976,0.69719,0,0
0.29974,0.6975,0,0
0.29974,0.6975,0,0
0.29977,0.69781,0,0
0.29977,0.69781,0,0
0.29978,0.69813,0,0
0.29978,0.69813,0,0
0.29979,0.69844,0,0
0.29979,0.69844,0,0
0.29981,0.69875,0,0
0.29981,0.69875,0,0
0.29983,0.69906,0,0
0.29983,0.69906,0,0
0.29983,0.69937,0,0
0.29983,0.69937,0,0
0.29979,0.69969,0,0
0.29979,0.69969,0,0
0.29976,0.7,0,0
0.29976,0.7,0,0
0.29977,0.70031,0,0
0.29977,0.70031,0,0
0.29979,0.70063,0,0
0.29979,0.70063,0,0
0.29979,0.70094,0,0
0.29979,0.70094,0,0
0.29977,0.70125,0,0
0.29977,0.70125,0,0
0.29977,0.70156,0,0
0.29977,0.70156,0,0
0.29977,0.70187,0,0
0.29977,0.70187,0,0
0.29977,0.70219,0,0
0.29977,0.70219,0,0
0.29974,0.7025,0,0
0.29974,0.7025,0,0
0.29975,0.70281,0,0
0.29975,0.70281,0,0
0.29979,0.70312,0,0
0.29979,0.70312,0,0
0.29982,0.70344,0,0
0.29982,0.70344,0,0
0.29981,0.70375,0,0
0.29981,0.70375,0,0
0.29978,0.70406,0,0
0.29978,0.70406,0,0
0.29975,0.70438,0,0
0.29975,0.70438,0,0
0.29974,0.70469,0,0
0.29974,0.70469,0,0
0.29973,0.705,0,0
0.29973,0.705,0,0
0.29975,0.70531,0,0
0.29975,0.70531,0,0
0.29977,0.70562,0,0
0.29977,0.70562,0,0
0.29982,0.70594,0,0
0.29982,0.70594,0,0
0.29984,0.70625,0,0
0.29984,0.70625,0,0
0.29983,0.70656,0,0
0.29983,0.70656,0,0
0.2998,0.70688,0,0
0.2998,0.70688,0,0
0.29977,0.70719,0,0
0.29977,0.70719,0,0
0.29977,0.7075,0,0
0.29977,0.7075,0,0
0.29976,0.70781,0,0
0.29976,0.70781,0,0
0.29978,0.70812,0,0
0.29978,0.70812,0,0
0.29979,0.70844,0,0
0.29979,0.70844,0,0
0.29981,0.70875,0,0
0.29981,0.70875,0,0
0.29982,0.70906,0,0
0.29982,0.70906,0,0
0.29979,0.70938,0,0
0.29979,0.70938,0,0
0.29976,0.70969,0,0
0.29976,0.70969,0,0
0.29977,0.71,0,0
0.29977,0.71,0,0
0.2998,0.71031,0,0
0.2998,0.71031,0,0
0.2998,0.71062,0,0
0.2998,0.71062,0,0
0.29978,0.71094,0,0
0.29978,0.71094,0,0
0.29977,0.71125,0,0
0.29977,0.71125,0,0
0.29976,0.71156,0,0
0.29976,0.71156,0,0
0.29975,0.71188,0,0
0.29975,0.71188,0,0
0.29972,0.71219,0,0
0.29972,0.71219,0,0
0.29972,0.7125,0,0
0.29972,0.7125,0,0
0.29976,0.71281,0,0
0.29976,0.71281,0,0
0.29982,0.71312,0,0
0.29982,0.71312,0,0
0.29983,0.71344,0,0
0.29983,0.71344,0,0
0.29981,0.71375,0,0
0.29981,0.71375,0,0
0.29978,0.71406,0,0
0.29978,0.71406,0,0
0.29977,0.71438,0,0
0.29977,0.71438,0,0
0.29976,0.71469,0,0
0.29976,0.71469,0,0
0.29974,0.715,0,0
0.29974,0.715,0,0
0.29976,0.71531,0,0
0.29976,0.71531,0,0
0.2998,0.71562,0,0
0.2998,0.71562,0,0
0.29982,0.71594,0,0
0.29982,0.71594,0,0
0.29982,0.71625,0,0
0.29982,0.71625,0,0
0.29981,0.71656,0,0
0.29981,0.71656,0,0
0.29979,0.71688,0,0
0.29979,0.71688,0,0
0.2998,0.71719,0,0
0.2998,0.71719,0,0
0.29979,0.7175,0,0
0.29979,0.7175,0,0
0.29978,0.71781,0,0
0.29978,0.71781,0,0
0.29977,0.71812,0,0
0.29977,0.71812,0,0
0.29977,0.71844,0,0
0.29977,0.71844,0,0
0.29977,0.71875,0,0
0.29977,0.71875,0,0
0.29974,0.71906,0,0
0.29974,0.71906,0,0
0.29971,0.71938,0,0
0.29971,0.71938,0,0
0.29972,0.71969,0,0
0.29972,0.71969,0,0
0.29977,0.72,0,0
0.29977,0.72,0,0
0.29981,0.72031,0,0
0.29981,0.72031,0,0
0.29982,0.72062,0,0
0.29982,0.72062,0,0
0.29981,0.72094,0,0
0.29981,0.72094,0,0
0.29981,0.72125,0,0
0.29981,0.72125,0,0
0.29979,0.72156,0,0
0.29979,0.72156,0,0
0.29976,0.72188,0,0
0.29976,0.72188,0,0
0.29974,0.72219,0,0
0.29974,0.72219,0,0
0.29976,0.7225,0,0
0.29976,0.7225,0,0
0.2998,0.72281,0,0
0.2998,0.72281,0,0
0.29981,0.72312,0,0
0.29981,0.72312,0,0
0.2998,0.72344,0,0
0.2998,0.72344,0,0
0.29978,0.72375,0,0
0.29978,0.72375,0,0
0.29977,0.72406,0,0
0.29977,0.72406,0,0
0.29978,0.72438,0,0
0.29978,0.72438,0,0
0.29979,0.72469,0,0
0.29979,0.72469,0,0
0.29978,0.725,0,0
0.29978,0.725,0,0
0.29979,0.72531,0,0
0.29979,0.72531,0,0
0.29978,0.72562,0,0
0.29978,0.72562,0,0
0.29976,0.72594,0,0
0.29976,0.72594,0,0
0.29972,0.72625,0,0
0.29972,0.72625,0,0
0.2997,0.72656,0,0
0.2997,0.72656,0,0
0.29972,0.72688,0,0
0.29972,0.72688,0,0
0.29977,0.72719,0,0
0.29977,0.72719,0,0
0.29982,0.7275,0,0
0.29982,0.7275,0,0
0.29982,0.72781,0,0
0.29982,0.72781,0,0
0.29982,0.72812,0,0
0.29982,0.72812,0,0
0.29982,0.72844,0,0
0.29982,0.72844,0,0
0.29979,0.72875,0,0
0.29979,0.72875,0,0
0.29976,0.72906,0,0
0.29976,0.72906,0,0
0.29974,0.72938,0,0
0.29974,0.72938,0,0
0.29978,0.72969,0,0
0.29978,0.72969,0,0
0.2998,0.73,0,0
0.2998,0.73,0,0
0.2998,0.73031,0,0
0.2998,0.73031,0,0
0.29977,0.73062,0,0
0.29977,0.73062,0,0
0.29975,0.73094,0,0
0.29975,0.73094,0,0
0.29974,0.73125,0,0
0.29974,0.73125,0,0
0.29976,0.73156,0,0
0.29976,0.73156,0,0
0.29978,0.73188,0,0
0.29978,0.73188,0,0
0.2998,0.73219,0,0
0.2998,0.73219,0,0
0.29981,0.7325,0,0
0.29981,0.7325,0,0
0.29981,0.73281,0,0
0.29981,0.73281,0,0
0.29978,0.73312,0,0
0.29978,0.73312,0,0
0.29975,0.73344,0,0
0.29975,0.73344,0,0
0.29972,0.73375,0,0
0.29972,0.73375,0,0
0.29976,0.73406,0,0
0.29976,0.73406,0,0
0.29979,0.73438,0,0
0.29979,0.73438,0,0
0.2998,0.73469,0,0
0.2998,0.73469,0,0
0.29979,0.735,0,0
0.29979,0.735,0,0
0.2998,0.73531,0,0
0.2998,0.73531,0,0
0.2998,0.73563,0,0
0.2998,0.73563,0,0
0.29979,0.73594,0,0
0.29979,0.73594,0,0
0.29978,0.73625,0,0
0.29978,0.73625,0,0
0.29978,0.73656,0,0
0.29978,0.73656,0,0
0.2998,0.73687,0,0
0.2998,0.73687,0,0
0.29979,0.73719,0,0
0.29979,0.73719,0,0
0.29976,0.7375,0,0
0.29976,0.7375,0,0
0.29973,0.73781,0,0
0.29973,0.73781,0,0
0.29971,0.73813,0,0
0.29971,0.73813,0,0
0.29973,0.73844,0,0
0.29973,0.73844,0,0
0.29976,0.73875,0,0
0.29976,0.73875,0,0
0.2998,0.73906,0,0
0.2998,0.73906,0,0
0.29981,0.73937,0,0
0.29981,0.73937,0,0
0.29983,0.73969,0,0
0.29983,0.73969,0,0
0.29984,0.74,0,0
0.29984,0.74,0,0
0.29981,0.74031,0,0
0.29981,0.74031,0,0
0.29977,0.74063,0,0
0.29977,0.74063,0,0
0.29976,0.74094,0,0
0.29976,0.74094,0,0
0.29979,0.74125,0,0
0.29979,0.74125,0,0
0.29981,0.74156,0,0
0.29981,0.74156,0,0
0.29977,0.74187,0,0
0.29977,0.74187,0,0
0.29973,0.74219,0,0
0.29973,0.74219,0,0
0.29971,0.7425,0,0
0.29971,0.7425,0,0
0.29973,0.74281,0,0
0.29973,0.74281,0,0
0.29974,0.74313,0,0
0.29974,0.74313,0,0
0.29976,0.74344,0,0
0.29976,0.74344,0,0
0.29981,0.74375,0,0
0.29981,0.74375,0,0
0.29984,0.74406,0,0
0.29984,0.74406,0,0
0.29985,0.74437,0,0
0.29985,0.74437,0,0
0.2998,0.74469,0,0
0.2998,0.74469,0,0
0.29977,0.745,0,0
0.29977,0.745,0,0
0.29975,0.74531,0,0
0.29975,0.74531,0,0
0.29978,0.74563,0,0
0.29978,0.74563,0,0
0.2998,0.74594,0,0
0.2998,0.74594,0,0
0.29978,0.74625,0,0
0.29978,0.74625,0,0
0.29976,0.74656,0,0
0.29976,0.74656,0,0
0.29973,0.74687,0,0
0.29973,0.74687,0,0
0.29973,0.74719,0,0
0.29973,0.74719,0,0
0.29973,0.7475,0,0
0.29973,0.7475,0,0
0.29975,0.74781,0,0
0.29975,0.74781,0,0
0.2998,0.74813,0,0
0.2998,0.74813,0,0
0.29983,0.74844,0,0
0.29983,0.74844,0,0
0.29984,0.74875,0,0
0.29984,0.74875,0,0
0.2998,0.74906,0,0
0.2998,0.74906,0,0
0.29977,0.74937,0,0
0.29977,0.74937,0,0
0.29975,0.74969,0,0
0.29975,0.74969,0,0
0.29977,0.75,0,0
0.29977,0.75,0,0
0.29979,0.75031,0,0
0.29979,0.75031,0,0
0.29978,0.75063,0,0
0.29978,0.75063,0,0
0.29976,0.75094,0,0
0.29976,0.75094,0,0
0.29975,0.75125,0,0
0.29975,0.75125,0,0
0.29974,0.75156,0,0
0.29974,0.75156,0,0
0.29973,0.75187,0,0
0.29973,0.75187,0,0
0.29974,0.75219,0,0
0.29974,0.75219,0,0
0.29979,0.7525,0,0
0.29979,0.7525,0,0
0.29983,0.75281,0,0
0.29983,0.75281,0,0
0.29984,0.75313,0,0
0.29984,0.75313,0,0
0.29981,0.75344,0,0
0.29981,0.75344,0,0
0.29977,0.75375,0,0
0.29977,0.75375,0,0
0.29976,0.75406,0,0
0.29976,0.75406,0,0
0.29977,0.75437,0,0
0.29977,0.75437,0,0
0.29979,0.75469,0,0
0.29979,0.75469,0,0
0.29977,0.755,0,0
0.29977,0.755,0,0
0.29976,0.75531,0,0
0.29976,0.75531,0,0
0.29975,0.75563,0,0
0.29975,0.75563,0,0
0.29974,0.75594,0,0
0.29974,0.75594,0,0
0.29972,0.75625,0,0
0.29972,0.75625,0,0
0.29973,0.75656,0,0
0.29973,0.75656,0,0
0.29978,0.75687,0,0
0.29978,0.75687,0,0
0.29982,0.75719,0,0
0.29982,0.75719,0,0
0.29984,0.7575,0,0
0.29984,0.7575,0,0
0.29982,0.75781,0,0
0.29982,0.75781,0,0
0.29978,0.75813,0,0
0.29978,0.75813,0,0
0.29977,0.75844,0,0
0.29977,0.75844,0,0
0.29978,0.75875,0,0
0.29978,0.75875,0,0
0.29979,0.75906,0,0
0.29979,0.75906,0,0
0.29977,0.75937,0,0
0.29977,0.75937,0,0
0.29976,0.75969,0,0
0.29976,0.75969,0,0
0.29975,0.76,0,0
0.29975,0.76,0,0
0.29972,0.76031,0,0
0.29972,0.76031,0,0
0.29971,0.76063,0,0
0.29971,0.76063,0,0
0.29971,0.76094,0,0
0.29971,0.76094,0,0
0.29976,0.76125,0,0
0.29976,0.76125,0,0
0.29981,0.76156,0,0
0.29981,0.76156,0,0
0.29985,0.76187,0,0
0.29985,0.76187,0,0
0.29983,0.76219,0,0
0.29983,0.76219,0,0
0.29978,0.7625,0,0
0.29978,0.7625,0,0
0.29978,0.76281,0,0
0.29978,0.76281,0,0
0.29978,0.76313,0,0
0.29978,0.76313,0,0
0.29979,0.76344,0,0
0.29979,0.76344,0,0
0.29978,0.76375,0,0
0.29978,0.76375,0,0
0.29977,0.76406,0,0
0.29977,0.76406,0,0
0.29976,0.76437,0,0
0.29976,0.76437,0,0
0.29972,0.76469,0,0
0.29972,0.76469,0,0
0.29973,0.765,0,0
0.29973,0.765,0,0
0.29971,0.76531,0,0
0.29971,0.76531,0,0
0.29974,0.76562,0,0
0.29974,0.76562,0,0
0.2998,0.76594,0,0
0.2998,0.76594,0,0
0.29984,0.76625,0,0
0.29984,0.76625,0,0
0.29983,0.76656,0,0
0.29983,0.76656,0,0
0.29978,0.76688,0,0
0.29978,0.76688,0,0
0.29979,0.76719,0,0
0.29979,0.76719,0,0
0.29979,0.7675,0,0
0.29979,0.7675,0,0
0.2998,0.76781,0,0
0.2998,0.76781,0,0
0.29979,0.76812,0,0
0.29979,0.76812,0,0
0.29977,0.76844,0,0
0.29977,0.76844,0,0
0.29976,0.76875,0,0
0.29976,0.76875,0,0
0.29975,0.76906,0,0
0.29975,0.76906,0,0
0.29976,0.76938,0,0
0.29976,0.76938,0,0
0.29974,0.76969,0,0
0.29974,0.76969,0,0
0.29975,0.77,0,0
0.29975,0.77,0,0
0.29979,0.77031,0,0
0.29979,0.77031,0,0
0.29979,0.77062,0,0
0.29979,0.77062,0,0
0.29976,0.77094,0,0
0.29976,0.77094,0,0
0.29973,0.77125,0,0
0.29973,0.77125,0,0
0.29976,0.77156,0,0
0.29976,0.77156,0,0
0.29979,0.77188,0,0
0.29979,0.77188,0,0
0.29981,0.77219,0,0
0.29981,0.77219,0,0
0.29981,0.7725,0,0
0.29981,0.7725,0,0
0.29979,0.77281,0,0
0.29979,0.77281,0,0
0.29979,0.77312,0,0
0.29979,0.77312,0,0
0.29979,0.77344,0,0
0.29979,0.77344,0,0
0.29978,0.77375,0,0
0.29978,0.77375,0,0
0.29976,0.77406,0,0
0.29976,0.77406,0,0
0.29976,0.77438,0,0
0.29976,0.77438,0,0
0.29978,0.77469,0,0
0.29978,0.77469,0,0
0.29974,0.775,0,0
0.29974,0.775,0,0
0.29972,0.77531,0,0
0.29972,0.77531,0,0
0.29968,0.77562,0,0
0.29968,0.77562,0,0
0.29972,0.77594,0,0
0.29972,0.77594,0,0
0.29976,0.77625,0,0
0.29976,0.77625,0,0
0.29981,0.77656,0,0
0.29981,0.77656,0,0
0.29983,0.77688,0,0
0.29983,0.77688,0,0
0.29982,0.77719,0,0
0.29982,0.77719,0,0
0.29981,0.7775,0,0
0.29981,0.7775,0,0
0.2998,0.77781,0,0
0.2998,0.77781,0,0
0.29979,0.77812,0,0
0.29979,0.77812,0,0
0.29979,0.77844,0,0
0.29979,0.77844,0,0
0.29978,0.77875,0,0
0.29978,0.77875,0,0
0.29978,0.77906,0,0
0.29978,0.77906,0,0
0.29976,0.77938,0,0
0.29976,0.77938,0,0
0.29976,0.77969,0,0
0.29976,0.77969,0,0
0.29973,0.78,0,0
0.29973,0.78,0,0
0.29974,0.78031,0,0
0.29974,0.78031,0,0
0.29978,0.78062,0,0
0.29978,0.78062,0,0
0.29978,0.78094,0,0
0.29978,0.78094,0,0
0.29978,0.78125,0,0
0.29978,0.78125,0,0
0.29973,0.78156,0,0
0.29973,0.78156,0,0
0.29974,0.78188,0,0
0.29974,0.78188,0,0
0.29979,0.78219,0,0
0.29979,0.78219,0,0
0.29979,0.7825,0,0
0.29979,0.7825,0,0
0.29979,0.78281,0,0
0.29979,0.78281,0,0
0.29974,0.78312,0,0
0.29974,0.78312,0,0
0.29973,0.78344,0,0
0.29973,0.78344,0,0
0.29966,0.78375,0,0
0.29966,0.78375,0,0
0.29958,0.78406,0,0
0.29958,0.78406,0,0
0.29947,0.78438,0,0
0.29947,0.78438,0,0
0.29933,0.78469,0,0
0.29933,0.78469,0,0
0.29926,0.785,0,0
0.29926,0.785,0,0
0.29911,0.78531,0,0
0.29911,0.78531,0,0
0.299,0.78562,0,0
0.299,0.78562,0,0
0.29879,0.78594,0,0
0.29879,0.78594,0,0
0.29864,0.78625,0,0
0.29864,0.78625,0,0
0.29852,0.78656,0,0
0.29852,0.78656,0,0
0.29848,0.78688,0,0
0.29848,0.78688,0,0
0.29847,0.78719,0,0
0.29847,0.78719,0,0
0.29838,0.7875,0,0
0.29838,0.7875,0,0
0.29829,0.78781,0,0
0.29829,0.78781,0,0
0.29813,0.78812,0,0
0.29813,0.78812,0,0
0.29799,0.78844,0,0
0.29799,0.78844,0,0
0.29788,0.78875,0,0
0.29788,0.78875,0,0
0.29776,0.78906,0,0
0.29776,0.78906,0,0
0.29766,0.78938,0,0
0.29766,0.78938,0,0
0.29751,0.78969,0,0
0.29751,0.78969,0,0
0.29744,0.79,0,0
0.29744,0.79,0,0
0.29732,0.79031,0,0
0.29732,0.79031,0,0
0.29717,0.79062,0,0
0.29717,0.79062,0,0
0.297,0.79094,0,0
0.297,0.79094,0,0
0.29689,0.79125,0,0
0.29689,0.79125,0,0
0.29689,0.79156,0,0
0.29689,0.79156,0,0
0.2968,0.79188,0,0
0.2968,0.79188,0,0
0.29669,0.79219,0,0
0.29669,0.79219,0,0
0.29652,0.7925,0,0
0.29652,0.7925,0,0
0.29638,0.79281,0,0
0.29638,0.79281,0,0
0.2963,0.79312,0,0
0.2963,0.79312,0,0
0.29618,0.79344,0,0
0.29618,0.79344,0,0
0.29612,0.79375,0,0
0.29612,0.79375,0,0
0.29597,0.79406,0,0
0.29597,0.79406,0,0
0.29586,0.79438,0,0
0.29586,0.79438,0,0
0.29577,0.79469,0,0
0.29577,0.79469,0,0
0.29563,0.795,0,0
0.29563,0.795,0,0
0.29549,0.79531,0,0
0.29549,0.79531,0,0
0.29532,0.79562,0,0
0.29532,0.79562,0,0
0.2953,0.79594,0,0
0.2953,0.79594,0,0
0.29522,0.79625,0,0
0.29522,0.79625,0,0
0.29511,0.79656,0,0
0.29511,0.79656,0,0
0.29493,0.79688,0,0
0.29493,0.79688,0,0
0.29479,0.79719,0,0
0.29479,0.79719,0,0
0.29465,0.7975,0,0
0.29465,0.7975,0,0
0.29461,0.79781,0,0
0.29461,0.79781,0,0
0.29456,0.79813,0,0
0.29456,0.79813,0,0
0.29443,0.79844,0,0
0.29443,0.79844,0,0
0.29428,0.79875,0,0
0.29428,0.79875,0,0
0.29418,0.79906,0,0
0.29418,0.79906,0,0
0.29409,0.79937,0,0
0.29409,0.79937,0,0
0.29396,0.79969,0,0
0.29396,0.79969,0,0
0.29376,0.8,0,0
0.29376,0.8,0,0
0.29371,0.80031,0,0
0.29371,0.80031,0,0
0.29362,0.80063,0,0
0.29362,0.80063,0,0
0.29353,0.80094,0,0
0.29353,0.80094,0,0
0.29339,0.80125,0,0
0.29339,0.80125,0,0
0.2932,0.80156,0,0
0.2932,0.80156,0,0
0.2931,0.80187,0,0
0.2931,0.80187,0,0
0.29299,0.80219,0,0
0.29299,0.80219,0,0
0.29297,0.8025,0,0
0.29297,0.8025,0,0
0.29285,0.80281,0,0
0.29285,0.80281,0,0
0.29273,0.80313,0,0
0.29273,0.80313,0,0
0.29265,0.80344,0,0
0.29265,0.80344,0,0
0.29249,0.80375,0,0
0.29249,0.80375,0,0
0.2924,0.80406,0,0
0.2924,0.80406,0,0
0.29221,0.80437,0,0
0.29221,0.80437,0,0
0.29211,0.80469,0,0
0.29211,0.80469,0,0
0.29205,0.805,0,0
0.29205,0.805,0,0
0.29194,0.80531,0,0
0.29194,0.80531,0,0
0.29184,0.80563,0,0
0.29184,0.80563,0,0
0.29162,0.80594,0,0
0.29162,0.80594,0,0
0.29152,0.80625,0,0
0.29152,0.80625,0,0
0.2914,0.80656,0,0
0.2914,0.80656,0,0
0.29137,0.80687,0,0
0.29137,0.80687,0,0
0.29126,0.80719,0,0
0.29126,0.80719,0,0
0.29115,0.8075,0,0
0.29115,0.8075,0,0
0.29105,0.80781,0,0
0.29105,0.80781,0,0
0.29096,0.80813,0,0
0.29096,0.80813,0,0
0.29082,0.80844,0,0
0.29082,0.80844,0,0
0.29065,0.80875,0,0
0.29065,0.80875,0,0
0.29052,0.80906,0,0
0.29052,0.80906,0,0
0.29044,0.80937,0,0
0.29044,0.80937,0,0
0.29037,0.80969,0,0
0.29037,0.80969,0,0
0.29029,0.81,0,0
0.29029,0.81,0,0
0.29009,0.81031,0,0
0.29009,0.81031,0,0
0.28997,0.81063,0,0
0.28997,0.81063,0,0
0.28983,0.81094,0,0
0.28983,0.81094,0,0
0.28975,0.81125,0,0
0.28975,0.81125,0,0
0.28968,0.81156,0,0
0.28968,0.81156,0,0
0.28956,0.81187,0,0
0.28956,0.81187,0,0
0.28949,0.81219,0,0
0.28949,0.81219,0,0
0.28935,0.8125,0,0
0.28935,0.8125,0,0
0.28925,0.81281,0,0
0.28925,0.81281,0,0
0.28905,0.81313,0,0
0.28905,0.81313,0,0
0.28895,0.81344,0,0
0.28895,0.81344,0,0
0.28885,0.81375,0,0
0.28885,0.81375,0,0
0.28879,0.81406,0,0
0.28879,0.81406,0,0
0.28869,0.81437,0,0
0.28869,0.81437,0,0
0.28852,0.81469,0,0
0.28852,0.81469,0,0
0.28839,0.815,0,0
0.28839,0.815,0,0
0.28828,0.81531,0,0
0.28828,0.81531,0,0
0.28817,0.81563,0,0
0.28817,0.81563,0,0
0.2881,0.81594,0,0
0.2881,0.81594,0,0
0.28793,0.81625,0,0
0.28793,0.81625,0,0
0.28791,0.81656,0,0
0.28791,0.81656,0,0
0.28775,0.81687,0,0
0.28775,0.81687,0,0
0.28768,0.81719,0,0
0.28768,0.81719,0,0
0.28746,0.8175,0,0
0.28746,0.8175,0,0
0.28737,0.81781,0,0
0.28737,0.81781,0,0
0.28723,0.81813,0,0
0.28723,0.81813,0,0
0.28718,0.81844,0,0
0.28718,0.81844,0,0
0.28709,0.81875,0,0
0.28709,0.81875,0,0
0.28694,0.81906,0,0
0.28694,0.81906,0,0
0.28685,0.81937,0,0
0.28685,0.81937,0,0
0.28674,0.81969,0,0
0.28674,0.81969,0,0
0.28658,0.82,0,0
0.28658,0.82,0,0
0.2865,0.82031,0,0
0.2865,0.82031,0,0
0.28634,0.82063,0,0
0.28634,0.82063,0,0
0.2863,0.82094,0,0
0.2863,0.82094,0,0
0.28619,0.82125,0,0
0.28619,0.82125,0,0
0.28603,0.82156,0,0
0.28603,0.82156,0,0
0.28591,0.82187,0,0
0.28591,0.82187,0,0
0.28572,0.82219,0,0
0.28572,0.82219,0,0
0.28563,0.8225,0,0
0.28563,0.8225,0,0
0.28543,0.82281,0,0
0.28543,0.82281,0,0
0.28555,0.82313,0,0
0.28555,0.82313,0,0
0.28469,0.82344,0,0
0.28469,0.82344,0,0
0.2862,0.82375,0,0
0.2862,0.82375,0,0
0.29133,0.82406,0,0
0.29133,0.82406,0,0
0.2174,0.82437,0,0
0.2174,0.82437,0,0
0.11165,0.82469,0,0
0.11165,0.82469,0,0
0.094402,0.825,0,0
0.094402,0.825,0,0
0.094084,0.82531,0,0
0.094084,0.82531,0,0
0.094182,0.82563,0,0
0.094182,0.82563,0,0
0.094158,0.82594,0,0
0.094158,0.82594,0,0
0.094154,0.82625,0,0
0.094154,0.82625,0,0
0.094092,0.82656,0,0
0.094092,0.82656,0,0
0.094089,0.82687,0,0
0.094089,0.82687,0,0
0.094028,0.82719,0,0
0.094028,0.82719,0,0
0.094026,0.8275,0,0
0.094026,0.8275,0,0
0.093965,0.82781,0,0
0.093965,0.82781,0,0
0.093962,0.82812,0,0
0.093962,0.82812,0,0
0.093902,0.82844,0,0
0.093902,0.82844,0,0
0.093897,0.82875,0,0
0.093897,0.82875,0,0
0.093839,0.82906,0,0
0.093839,0.82906,0,0
0.093834,0.82938,0,0
0.093834,0.82938,0,0
0.093775,0.82969,0,0
0.093775,0.82969,0,0
0.093771,0.83,0,0
0.093771,0.83,0,0
0.09371,0.83031,0,0
0.09371,0.83031,0,0
0.093709,0.83062,0,0
0.093709,0.83062,0,0
0.093645,0.83094,0,0
0.093645,0.83094,0,0
0.093646,0.83125,0,0
0.093646,0.83125,0,0
0.093581,0.83156,0,0
0.093581,0.83156,0,0
0.093583,0.83188,0,0
0.093583,0.83188,0,0
0.093518,0.83219,0,0
0.093518,0.83219,0,0
0.093518,0.8325,0,0
0.093518,0.8325,0,0
0.093456,0.83281,0,0
0.093456,0.83281,0,0
0.093452,0.83312,0,0
0.093452,0.83312,0,0
0.093395,0.83344,0,0
0.093395,0.83344,0,0
0.093386,0.83375,0,0
0.093386,0.83375,0,0
0.093334,0.83406,0,0
0.093334,0.83406,0,0
0.093319,0.83438,0,0
0.093319,0.83438,0,0
0.093274,0.83469,0,0
0.093274,0.83469,0,0
0.093253,0.835,0,0
0.093253,0.835,0,0
0.093212,0.83531,0,0
0.093212,0.83531,0,0
0.093187,0.83562,0,0
0.093187,0.83562,0,0
0.09315,0.83594,0,0
0.09315,0.83594,0,0
0.093123,0.83625,0,0
0.093123,0.83625,0,0
0.093088,0.83656,0,0
0.093088,0.83656,0,0
0.093058,0.83688,0,0
0.093058,0.83688,0,0
0.093025,0.83719,0,0
0.093025,0.83719,0,0
0.092994,0.8375,0,0
0.092994,0.8375,0,0
0.092961,0.83781,0,0
0.092961,0.83781,0,0
0.09293,0.83812,0,0
0.09293,0.83812,0,0
0.092898,0.83844,0,0
0.092898,0.83844,0,0
0.092867,0.83875,0,0
0.092867,0.83875,0,0
0.092835,0.83906,0,0
0.092835,0.83906,0,0
0.092803,0.83938,0,0
0.092803,0.83938,0,0
0.092771,0.83969,0,0
0.092771,0.83969,0,0
0.092739,0.84,0,0
0.092739,0.84,0,0
0.092707,0.84031,0,0
0.092707,0.84031,0,0
0.092676,0.84062,0,0
0.092676,0.84062,0,0
0.092644,0.84094,0,0
0.092644,0.84094,0,0
0.092612,0.84125,0,0
0.092612,0.84125,0,0
0.09258,0.84156,0,0
0.09258,0.84156,0,0
0.092548,0.84188,0,0
0.092548,0.84188,0,0
0.092517,0.84219,0,0
0.092517,0.84219,0,0
0.092485,0.8425,0,0
0.092485,0.8425,0,0
0.092453,0.84281,0,0
0.092453,0.84281,0,0
0.092421,0.84312,0,0
0.092421,0.84312,0,0
0.09239,0.84344,0,0
0.09239,0.84344,0,0
0.092358,0.84375,0,0
0.092358,0.84375,0,0
0.092326,0.84406,0,0
0.092326,0.84406,0,0
0.092294,0.84438,0,0
0.092294,0.84438,0,0
0.092262,0.84469,0,0
0.092262,0.84469,0,0
0.092231,0.845,0,0
0.092231,0.845,0,0
0.092199,0.84531,0,0
0.092199,0.84531,0,0
0.092167,0.84562,0,0
0.092167,0.84562,0,0
0.092135,0.84594,0,0
0.092135,0.84594,0,0
0.092104,0.84625,0,0
0.092104,0.84625,0,0
0.092072,0.84656,0,0
0.092072,0.84656,0,0
0.09204,0.84688,0,0
0.09204,0.84688,0,0
0.092008,0.84719,0,0
0.092008,0.84719,0,0
0.091976,0.8475,0,0
0.091976,0.8475,0,0
0.091945,0.84781,0,0
0.091945,0.84781,0,0
0.091912,0.84812,0,0
0.091912,0.84812,0,0
0.091881,0.84844,0,0
0.091881,0.84844,0,0
0.091849,0.84875,0,0
0.091849,0.84875,0,0
0.091818,0.84906,0,0
0.091818,0.84906,0,0
0.091785,0.84938,0,0
0.091785,0.84938,0,0
0.091754,0.84969,0,0
0.091754,0.84969,0,0
0.091722,0.85,0,0
0.091722,0.85,0,0
0.09169,0.85031,0,0
0.09169,0.85031,0,0
0.091658,0.85062,0,0
0.091658,0.85062,0,0
0.091627,0.85094,0,0
0.091627,0.85094,0,0
0.091595,0.85125,0,0
0.091595,0.85125,0,0
0.091563,0.85156,0,0
0.091563,0.85156,0,0
0.091531,0.85188,0,0
0.091531,0.85188,0,0
0.091499,0.85219,0,0
0.091499,0.85219,0,0
0.091468,0.8525,0,0
0.091468,0.8525,0,0
0.091436,0.85281,0,0
0.091436,0.85281,0,0
0.091404,0.85312,0,0
0.091404,0.85312,0,0
0.091372,0.85344,0,0
0.091372,0.85344,0,0
0.09134,0.85375,0,0
0.09134,0.85375,0,0
0.091309,0.85406,0,0
0.091309,0.85406,0,0
0.091277,0.85438,0,0
0.091277,0.85438,0,0
0.091245,0.85469,0,0
0.091245,0.85469,0,0
0.091213,0.855,0,0
0.091213,0.855,0,0
0.091181,0.85531,0,0
0.091181,0.85531,0,0
0.09115,0.85562,0,0
0.09115,0.85562,0,0
0.091118,0.85594,0,0
0.091118,0.85594,0,0
0.091086,0.85625,0,0
0.091086,0.85625,0,0
0.091054,0.85656,0,0
0.091054,0.85656,0,0
0.091023,0.85688,0,0
0.091023,0.85688,0,0
0.090991,0.85719,0,0
0.090991,0.85719,0,0
0.090959,0.8575,0,0
0.090959,0.8575,0,0
0.090927,0.85781,0,0
0.090927,0.85781,0,0
0.090895,0.85812,0,0
0.090895,0.85812,0,0
0.090863,0.85844,0,0
0.090863,0.85844,0,0
0.090832,0.85875,0,0
0.090832,0.85875,0,0
0.0908,0.85906,0,0
0.0908,0.85906,0,0
0.090768,0.85938,0,0
0.090768,0.85938,0,0
0.090736,0.85969,0,0
0.090736,0.85969,0,0
0.090704,0.86,0,0
0.090704,0.86,0,0
0.090673,0.86031,0,0
0.090673,0.86031,0,0
0.090641,0.86063,0,0
0.090641,0.86063,0,0
0.090609,0.86094,0,0
0.090609,0.86094,0,0
0.090577,0.86125,0,0
0.090577,0.86125,0,0
0.090546,0.86156,0,0
0.090546,0.86156,0,0
0.090514,0.86187,0,0
0.090514,0.86187,0,0
0.090482,0.86219,0,0
0.090482,0.86219,0,0
0.09045,0.8625,0,0
0.09045,0.8625,0,0
0.090418,0.86281,0,0
0.090418,0.86281,0,0
0.090387,0.86313,0,0
0.090387,0.86313,0,0
0.090354,0.86344,0,0
0.090354,0.86344,0,0
0.090323,0.86375,0,0
0.090323,0.86375,0,0
0.090291,0.86406,0,0
0.090291,0.86406,0,0
0.090259,0.86437,0,0
0.090259,0.86437,0,0
0.090227,0.86469,0,0
0.090227,0.86469,0,0
0.090196,0.865,0,0
0.090196,0.865,0,0
0.090164,0.86531,0,0
0.090164,0.86531,0,0
0.090132,0.86563,0,0
0.090132,0.86563,0,0
0.0901,0.86594,0,0
0.0901,0.86594,0,0
0.090069,0.86625,0,0
0.090069,0.86625,0,0
0.090037,0.86656,0,0
0.090037,0.86656,0,0
0.090005,0.86687,0,0
0.090005,0.86687,0,0
0.089973,0.86719,0,0
0.089973,0.86719,0,0
0.089941,0.8675,0,0
0.089941,0.8675,0,0
0.089909,0.86781,0,0
0.089909,0.86781,0,0
0.089877,0.86813,0,0
0.089877,0.86813,0,0
0.089846,0.86844,0,0
0.089846,0.86844,0,0
0.089814,0.86875,0,0
0.089814,0.86875,0,0
0.089782,0.86906,0,0
0.089782,0.86906,0,0
0.08975,0.86937,0,0
0.08975,0.86937,0,0
0.089719,0.86969,0,0
0.089719,0.86969,0,0
0.089687,0.87,0,0
0.089687,0.87,0,0
0.089655,0.87031,0,0
0.089655,0.87031,0,0
0.089623,0.87063,0,0
0.089623,0.87063,0,0
0.089591,0.87094,0,0
0.089591,0.87094,0,0
0.08956,0.87125,0,0
0.08956,0.87125,0,0
0.089528,0.87156,0,0
0.089528,0.87156,0,0
0.089496,0.87187,0,0
0.089496,0.87187,0,0
0.089464,0.87219,0,0
0.089464,0.87219,0,0
0.089432,0.8725,0,0
0.089432,0.8725,0,0
0.0894,0.87281,0,0
0.0894,0.87281,0,0
0.089369,0.87313,0,0
0.089369,0.87313,0,0
0.089337,0.87344,0,0
0.089337,0.87344,0,0
0.089305,0.87375,0,0
0.089305,0.87375,0,0
0.089273,0.87406,0,0
0.089273,0.87406,0,0
0.089242,0.87437,0,0
0.089242,0.87437,0,0
0.089209,0.87469,0,0
0.089209,0.87469,0,0
0.089178,0.875,0,0
0.089178,0.875,0,0
0.089146,0.87531,0,0
0.089146,0.87531,0,0
0.089114,0.87563,0,0
0.089114,0.87563,0,0
0.089082,0.87594,0,0
0.089082,0.87594,0,0
0.089051,0.87625,0,0
0.089051,0.87625,0,0
0.089019,0.87656,0,0
0.089019,0.87656,0,0
0.088987,0.87687,0,0
0.088987,0.87687,0,0
0.088955,0.87719,0,0
0.088955,0.87719,0,0
0.088923,0.8775,0,0
0.088923,0.8775,0,0
0.088891,0.87781,0,0
0.088891,0.87781,0,0
0.08886,0.87813,0,0
0.08886,0.87813,0,0
0.088828,0.87844,0,0
0.088828,0.87844,0,0
0.088796,0.87875,0,0
0.088796,0.87875,0,0
0.088764,0.87906,0,0
0.088764,0.87906,0,0
0.088732,0.87937,0,0
0.088732,0.87937,0,0
0.088701,0.87969,0,0
0.088701,0.87969,0,0
0.088669,0.88,0,0
0.088669,0.88,0,0
0.088637,0.88031,0,0
0.088637,0.88031,0,0
0.088605,0.88063,0,0
0.088605,0.88063,0,0
0.088574,0.88094,0,0
0.088574,0.88094,0,0
0.088541,0.88125,0,0
0.088541,0.88125,0,0
0.08851,0.88156,0,0
0.08851,0.88156,0,0
0.088478,0.88187,0,0
0.088478,0.88187,0,0
0.088446,0.88219,0,0
0.088446,0.88219,0,0
0.088414,0.8825,0,0
0.088414,0.8825,0,0
0.088383,0.88281,0,0
0.088383,0.88281,0,0
0.08835,0.88313,0,0
0.08835,0.88313,0,0
0.088319,0.88344,0,0
0.088319,0.88344,0,0
0.088287,0.88375,0,0
0.088287,0.88375,0,0
0.088255,0.88406,0,0
0.088255,0.88406,0,0
0.088223,0.88437,0,0
0.088223,0.88437,0,0
0.088192,0.88469,0,0
0.088192,0.88469,0,0
0.088159,0.885,0,0
0.088159,0.885,0,0
0.088128,0.88531,0,0
0.088128,0.88531,0,0
0.088096,0.88563,0,0
0.088096,0.88563,0,0
0.088064,0.88594,0,0
0.088064,0.88594,0,0
0.088032,0.88625,0,0
0.088032,0.88625,0,0
0.088001,0.88656,0,0
0.088001,0.88656,0,0
0.087969,0.88687,0,0
0.087969,0.88687,0,0
0.087937,0.88719,0,0
0.087937,0.88719,0,0
0.087905,0.8875,0,0
0.087905,0.8875,0,0
0.087873,0.88781,0,0
0.087873,0.88781,0,0
0.087841,0.88813,0,0
0.087841,0.88813,0,0
0.08781,0.88844,0,0
0.08781,0.88844,0,0
0.087778,0.88875,0,0
0.087778,0.88875,0,0
0.087746,0.88906,0,0
0.087746,0.88906,0,0
0.087714,0.88937,0,0
0.087714,0.88937,0,0
0.087682,0.88969,0,0
0.087682,0.88969,0,0
0.08765,0.89,0,0
0.08765,0.89,0,0
0.087619,0.89031,0,0
0.087619,0.89031,0,0
0.087587,0.89062,0,0
0.087587,0.89062,0,0
0.087555,0.89094,0,0
0.087555,0.89094,0,0
0.087523,0.89125,0,0
0.087523,0.89125,0,0
0.087491,0.89156,0,0
0.087491,0.89156,0,0
0.087459,0.89188,0,0
0.087459,0.89188,0,0
0.087428,0.89219,0,0
0.087428,0.89219,0,0
0.087396,0.8925,0,0
0.087396,0.8925,0,0
0.087364,0.89281,0,0
0.087364,0.89281,0,0
0.087332,0.89312,0,0
0.087332,0.89312,0,0
0.0873,0.89344,0,0
0.0873,0.89344,0,0
0.087268,0.89375,0,0
0.087268,0.89375,0,0
0.087237,0.89406,0,0
0.087237,0.89406,0,0
0.087205,0.89438,0,0
0.087205,0.89438,0,0
0.087173,0.89469,0,0
0.087173,0.89469,0,0
0.087141,0.895,0,0
0.087141,0.895,0,0
0.087109,0.89531,0,0
0.087109,0.89531,0,0
0.087077,0.89562,0,0
0.087077,0.89562,0,0
0.087046,0.89594,0,0
0.087046,0.89594,0,0
0.087014,0.89625,0,0
0.087014,0.89625,0,0
0.086982,0.89656,0,0
0.086982,0.89656,0,0
0.08695,0.89688,0,0
0.08695,0.89688,0,0
0.086918,0.89719,0,0
0.086918,0.89719,0,0
0.086886,0.8975,0,0
0.086886,0.8975,0,0
0.086855,0.89781,0,0
0.086855,0.89781,0,0
0.086823,0.89812,0,0
0.086823,0.89812,0,0
0.086791,0.89844,0,0
0.086791,0.89844,0,0
0.086759,0.89875,0,0
0.086759,0.89875,0,0
0.086727,0.89906,0,0
0.086727,0.89906,0,0
0.086695,0.89938,0,0
0.086695,0.89938,0,0
0.086664,0.89969,0,0
0.086664,0.89969,0,0
0.086632,0.9,0,0
0.086632,0.9,0,0
0.0866,0.90031,0,0
0.0866,0.90031,0,0
0.086568,0.90062,0,0
0.086568,0.90062,0,0
0.086536,0.90094,0,0
0.086536,0.90094,0,0
0.086504,0.90125,0,0
0.086504,0.90125,0,0
0.086472,0.90156,0,0
0.086472,0.90156,0,0
0.086441,0.90188,0,0
0.086441,0.90188,0,0
0.086409,0.90219,0,0
0.086409,0.90219,0,0
0.086377,0.9025,0,0
0.086377,0.9025,0,0
0.086345,0.90281,0,0
0.086345,0.90281,0,0
0.086313,0.90312,0,0
0.086313,0.90312,0,0
0.086281,0.90344,0,0
0.086281,0.90344,0,0
0.08625,0.90375,0,0
0.08625,0.90375,0,0
0.086218,0.90406,0,0
0.086218,0.90406,0,0
0.086186,0.90438,0,0
0.086186,0.90438,0,0
0.086154,0.90469,0,0
0.086154,0.90469,0,0
0.086122,0.905,0,0
0.086122,0.905,0,0
0.08609,0.90531,0,0
0.08609,0.90531,0,0
0.086058,0.90562,0,0
0.086058,0.90562,0,0
0.086027,0.90594,0,0
0.086027,0.90594,0,0
0.085995,0.90625,0,0
0.085995,0.90625,0,0
0.085963,0.90656,0,0
0.085963,0.90656,0,0
0.085931,0.90688,0,0
0.085931,0.90688,0,0
0.085899,0.90719,0,0
0.085899,0.90719,0,0
0.085867,0.9075,0,0
0.085867,0.9075,0,0
0.085835,0.90781,0,0
0.085835,0.90781,0,0
0.085804,0.90812,0,0
0.085804,0.90812,0,0
0.085772,0.90844,0,0
0.085772,0.90844,0,0
0.08574,0.90875,0,0
0.08574,0.90875,0,0
0.085708,0.90906,0,0
0.085708,0.90906,0,0
0.085676,0.90938,0,0
0.085676,0.90938,0,0
0.085644,0.90969,0,0
0.085644,0.90969,0,0
0.085612,0.91,0,0
0.085612,0.91,0,0
0.085581,0.91031,0,0
0.085581,0.91031,0,0
0.085549,0.91062,0,0
0.085549,0.91062,0,0
0.085517,0.91094,0,0
0.085517,0.91094,0,0
0.085485,0.91125,0,0
0.085485,0.91125,0,0
0.085453,0.91156,0,0
0.085453,0.91156,0,0
0.085421,0.91188,0,0
0.085421,0.91188,0,0
0.085389,0.91219,0,0
0.085389,0.91219,0,0
0.085357,0.9125,0,0
0.085357,0.9125,0,0
0.085326,0.91281,0,0
0.085326,0.91281,0,0
0.085294,0.91312,0,0
0.085294,0.91312,0,0
0.085262,0.91344,0,0
0.085262,0.91344,0,0
0.08523,0.91375,0,0
0.08523,0.91375,0,0
0.085198,0.91406,0,0
0.085198,0.91406,0,0
0.085166,0.91438,0,0
0.085166,0.91438,0,0
0.085134,0.91469,0,0
0.085134,0.91469,0,0
0.085102,0.915,0,0
0.085102,0.915,0,0
0.085071,0.91531,0,0
0.085071,0.91531,0,0
0.085039,0.91562,0,0
0.085039,0.91562,0,0
0.085007,0.91594,0,0
0.085007,0.91594,0,0
0.084975,0.91625,0,0
0.084975,0.91625,0,0
0.084943,0.91656,0,0
0.084943,0.91656,0,0
0.084911,0.91688,0,0
0.084911,0.91688,0,0
0.084879,0.91719,0,0
0.084879,0.91719,0,0
0.084847,0.9175,0,0
0.084847,0.9175,0,0
0.084816,0.91781,0,0
0.084816,0.91781,0,0
0.084784,0.91812,0,0
0.084784,0.91812,0,0
0.084752,0.91844,0,0
0.084752,0.91844,0,0
0.08472,0.91875,0,0
0.08472,0.91875,0,0
0.084688,0.91906,0,0
0.084688,0.91906,0,0
0.084656,0.91938,0,0
0.084656,0.91938,0,0
0.084624,0.91969,0,0
0.084624,0.91969,0,0
0.084592,0.92,0,0
0.084592,0.92,0,0
0.084561,0.92031,0,0
0.084561,0.92031,0,0
0.084529,0.92062,0,0
0.084529,0.92062,0,0
0.084497,0.92094,0,0
0.084497,0.92094,0,0
0.084465,0.92125,0,0
0.084465,0.92125,0,0
0.084433,0.92156,0,0
0.084433,0.92156,0,0
0.084401,0.92188,0,0
0.084401,0.92188,0,0
0.084369,0.92219,0,0
0.084369,0.92219,0,0
0.084337,0.9225,0,0
0.084337,0.9225,0,0
0.084305,0.92281,0,0
0.084305,0.92281,0,0
0.084274,0.92313,0,0
0.084274,0.92313,0,0
0.084242,0.92344,0,0
0.084242,0.92344,0,0
0.08421,0.92375,0,0
0.08421,0.92375,0,0
0.084178,0.92406,0,0
0.084178,0.92406,0,0
0.084146,0.92437,0,0
0.084146,0.92437,0,0
0.084114,0.92469,0,0
0.084114,0.92469,0,0
0.084082,0.925,0,0
0.084082,0.925,0,0
0.08405,0.92531,0,0
0.08405,0.92531,0,0
0.084018,0.92563,0,0
0.084018,0.92563,0,0
0.083986,0.92594,0,0
0.083986,0.92594,0,0
0.083955,0.92625,0,0
0.083955,0.92625,0,0
0.083923,0.92656,0,0
0.083923,0.92656,0,0
0.083891,0.92687,0,0
0.083891,0.92687,0,0
0.083859,0.92719,0,0
0.083859,0.92719,0,0
0.083827,0.9275,0,0
0.083827,0.9275,0,0
0.083795,0.92781,0,0
0.083795,0.92781,0,0
0.083763,0.92813,0,0
0.083763,0.92813,0,0
0.083731,0.92844,0,0
0.083731,0.92844,0,0
0.083699,0.92875,0,0
0.083699,0.92875,0,0
0.083667,0.92906,0,0
0.083667,0.92906,0,0
0.083635,0.92937,0,0
0.083635,0.92937,0,0
0.083604,0.92969,0,0
0.083604,0.92969,0,0
0.083572,0.93,0,0
0.083572,0.93,0,0
0.08354,0.93031,0,0
0.08354,0.93031,0,0
0.083508,0.93063,0,0
0.083508,0.93063,0,0
0.083476,0.93094,0,0
0.083476,0.93094,0,0
0.083444,0.93125,0,0
0.083444,0.93125,0,0
0.083412,0.93156,0,0
0.083412,0.93156,0,0
0.08338,0.93187,0,0
0.08338,0.93187,0,0
0.083348,0.93219,0,0
0.083348,0.93219,0,0
0.083316,0.9325,0,0
0.083316,0.9325,0,0
0.083284,0.93281,0,0
0.083284,0.93281,0,0
0.083252,0.93313,0,0
0.083252,0.93313,0,0
0.083221,0.93344,0,0
0.083221,0.93344,0,0
0.083189,0.93375,0,0
0.083189,0.93375,0,0
0.083157,0.93406,0,0
0.083157,0.93406,0,0
0.083125,0.93437,0,0
0.083125,0.93437,0,0
0.083093,0.93469,0,0
0.083093,0.93469,0,0
0.083061,0.935,0,0
0.083061,0.935,0,0
0.083029,0.93531,0,0
0.083029,0.93531,0,0
0.082997,0.93563,0,0
0.082997,0.93563,0,0
0.082965,0.93594,0,0
0.082965,0.93594,0,0
0.082933,0.93625,0,0
0.082933,0.93625,0,0
0.082901,0.93656,0,0
0.082901,0.93656,0,0
0.082869,0.93687,0,0
0.082869,0.93687,0,0
0.082837,0.93719,0,0
0.082837,0.93719,0,0
0.082805,0.9375,0,0
0.082805,0.9375,0,0
0.082774,0.93781,0,0
0.082774,0.93781,0,0
0.082742,0.93813,0,0
0.082742,0.93813,0,0
0.08271,0.93844,0,0
0.08271,0.93844,0,0
0.082678,0.93875,0,0
0.082678,0.93875,0,0
0.082646,0.93906,0,0
0.082646,0.93906,0,0
0.082614,0.93937,0,0
0.082614,0.93937,0,0
0.082582,0.93969,0,0
0.082582,0.93969,0,0
0.08255,0.94,0,0
0.08255,0.94,0,0
0.082518,0.94031,0,0
0.082518,0.94031,0,0
0.082486,0.94063,0,0
0.082486,0.94063,0,0
0.082454,0.94094,0,0
0.082454,0.94094,0,0
0.082422,0.94125,0,0
0.082422,0.94125,0,0
0.08239,0.94156,0,0
0.08239,0.94156,0,0
0.082358,0.94187,0,0
0.082358,0.94187,0,0
0.082326,0.94219,0,0
0.082326,0.94219,0,0
0.082294,0.9425,0,0
0.082294,0.9425,0,0
0.082262,0.94281,0,0
0.082262,0.94281,0,0
0.082231,0.94313,0,0
0.082231,0.94313,0,0
0.082199,0.94344,0,0
0.082199,0.94344,0,0
0.082167,0.94375,0,0
0.082167,0.94375,0,0
0.082135,0.94406,0,0
0.082135,0.94406,0,0
0.082103,0.94437,0,0
0.082103,0.94437,0,0
0.082071,0.94469,0,0
0.082071,0.94469,0,0
0.082039,0.945,0,0
0.082039,0.945,0,0
0.082007,0.94531,0,0
0.082007,0.94531,0,0
0.081975,0.94563,0,0
0.081975,0.94563,0,0
0.081943,0.94594,0,0
0.081943,0.94594,0,0
0.081911,0.94625,0,0
0.081911,0.94625,0,0
0.081879,0.94656,0,0
0.081879,0.94656,0,0
0.081847,0.94687,0,0
0.081847,0.94687,0,0
0.081815,0.94719,0,0
0.081815,0.94719,0,0
0.081783,0.9475,0,0
0.081783,0.9475,0,0
0.081751,0.94781,0,0
0.081751,0.94781,0,0
0.081719,0.94813,0,0
0.081719,0.94813,0,0
0.081687,0.94844,0,0
0.081687,0.94844,0,0
0.081655,0.94875,0,0
0.081655,0.94875,0,0
0.081623,0.94906,0,0
0.081623,0.94906,0,0
0.081591,0.94937,0,0
0.081591,0.94937,0,0
0.081559,0.94969,0,0
0.081559,0.94969,0,0
0.081527,0.95,0,0
0.081527,0.95,0,0
0.081495,0.95031,0,0
0.081495,0.95031,0,0
0.081463,0.95063,0,0
0.081463,0.95063,0,0
0.081431,0.95094,0,0
0.081431,0.95094,0,0
0.081399,0.95125,0,0
0.081399,0.95125,0,0
0.081367,0.95156,0,0
0.081367,0.95156,0,0
0.081335,0.95187,0,0
0.081335,0.95187,0,0
0.081303,0.95219,0,0
0.081303,0.95219,0,0
0.081271,0.9525,0,0
0.081271,0.9525,0,0
0.081239,0.95281,0,0
0.081239,0.95281,0,0
0.081207,0.95312,0,0
0.081207,0.95312,0,0
0.081175,0.95344,0,0
0.081175,0.95344,0,0
0.081144,0.95375,0,0
0.081144,0.95375,0,0
0.081112,0.95406,0,0
0.081112,0.95406,0,0
0.08108,0.95438,0,0
0.08108,0.95438,0,0
0.081048,0.95469,0,0
0.081048,0.95469,0,0
0.081016,0.955,0,0
0.081016,0.955,0,0
0.080984,0.95531,0,0
0.080984,0.95531,0,0
0.080952,0.95562,0,0
0.080952,0.95562,0,0
0.08092,0.95594,0,0
0.08092,0.95594,0,0
0.080888,0.95625,0,0
0.080888,0.95625,0,0
0.080856,0.95656,0,0
0.080856,0.95656,0,0
0.080824,0.95688,0,0
0.080824,0.95688,0,0
0.080792,0.95719,0,0
0.080792,0.95719,0,0
0.08076,0.9575,0,0
0.08076,0.9575,0,0
0.080728,0.95781,0,0
0.080728,0.95781,0,0
0.080696,0.95812,0,0
0.080696,0.95812,0,0
0.080664,0.95844,0,0
0.080664,0.95844,0,0
0.080632,0.95875,0,0
0.080632,0.95875,0,0
0.0806,0.95906,0,0
0.0806,0.95906,0,0
0.080567,0.95938,0,0
0.080567,0.95938,0,0
0.080535,0.95969,0,0
0.080535,0.95969,0,0
0.080503,0.96,0,0
0.080503,0.96,0,0
0.080471,0.96031,0,0
0.080471,0.96031,0,0
0.080439,0.96062,0,0
0.080439,0.96062,0,0
0.080407,0.96094,0,0
0.080407,0.96094,0,0
0.080375,0.96125,0,0
0.080375,0.96125,0,0
0.080343,0.96156,0,0
0.080343,0.96156,0,0
0.080311,0.96188,0,0
0.080311,0.96188,0,0
0.080279,0.96219,0,0
0.080279,0.96219,0,0
0.080247,0.9625,0,0
0.080247,0.9625,0,0
0.080215,0.96281,0,0
0.080215,0.96281,0,0
0.080183,0.96312,0,0
0.080183,0.96312,0,0
0.080151,0.96344,0,0
0.080151,0.96344,0,0
0.080119,0.96375,0,0
0.080119,0.96375,0,0
0.080087,0.96406,0,0
0.080087,0.96406,0,0
0.080055,0.96438,0,0
0.080055,0.96438,0,0
0.080023,0.96469,0,0
0.080023,0.96469,0,0
0.079991,0.965,0,0
0.079991,0.965,0,0
0.079959,0.96531,0,0
0.079959,0.96531,0,0
0.079927,0.96562,0,0
0.079927,0.96562,0,0
0.079895,0.96594,0,0
0.079895,0.96594,0,0
0.079863,0.96625,0,0
0.079863,0.96625,0,0
0.079831,0.96656,0,0
0.079831,0.96656,0,0
0.079799,0.96688,0,0
0.079799,0.96688,0,0
0.079767,0.96719,0,0
0.079767,0.96719,0,0
0.079735,0.9675,0,0
0.079735,0.9675,0,0
0.079703,0.96781,0,0
0.079703,0.96781,0,0
0.079671,0.96812,0,0
0.079671,0.96812,0,0
0.079639,0.96844,0,0
0.079639,0.96844,0,0
0.079607,0.96875,0,0
0.079607,0.96875,0,0
0.079574,0.96906,0,0
0.079574,0.96906,0,0
0.079542,0.96938,0,0
0.079542,0.96938,0,0
0.07951,0.96969,0,0
0.07951,0.96969,0,0
0.079478,0.97,0,0
0.079478,0.97,0,0
0.079446,0.97031,0,0
0.079446,0.97031,0,0
0.079414,0.97062,0,0
0.079414,0.97062,0,0
0.079382,0.97094,0,0
0.079382,0.97094,0,0
0.07935,0.97125,0,0
0.07935,0.97125,0,0
0.079318,0.97156,0,0
0.079318,0.97156,0,0
0.079286,0.97188,0,0
0.079286,0.97188,0,0
0.079254,0.97219,0,0
0.079254,0.97219,0,0
0.079222,0.9725,0,0
0.079222,0.9725,0,0
0.07919,0.97281,0,0
0.07919,0.97281,0,0
0.079158,0.97312,0,0
0.079158,0.97312,0,0
0.079126,0.97344,0,0
0.079126,0.97344,0,0
0.079094,0.97375,0,0
0.079094,0.97375,0,0
0.079061,0.97406,0,0
0.079061,0.97406,0,0
0.079029,0.97438,0,0
0.079029,0.97438,0,0
0.078997,0.97469,0,0
0.078997,0.97469,0,0
0.078965,0.975,0,0
0.078965,0.975,0,0
0.078933,0.97531,0,0
0.078933,0.97531,0,0
0.078901,0.97562,0,0
0.078901,0.97562,0,0
0.078869,0.97594,0,0
0.078869,0.97594,0,0
0.078837,0.97625,0,0
0.078837,0.97625,0,0
0.078805,0.97656,0,0
0.078805,0.97656,0,0
0.078773,0.97688,0,0
0.078773,0.97688,0,0
0.078741,0.97719,0,0
0.078741,0.97719,0,0
0.078709,0.9775,0,0
0.078709,0.9775,0,0
0.078676,0.97781,0,0
0.078676,0.97781,0,0
0.078644,0.97812,0,0
0.078644,0.97812,0,0
0.078612,0.97844,0,0
0.078612,0.97844,0,0
0.07858,0.97875,0,0
0.07858,0.97875,0,0
0.078548,0.97906,0,0
0.078548,0.97906,0,0
0.078516,0.97938,0,0
0.078516,0.97938,0,0
0.078484,0.97969,0,0
0.078484,0.97969,0,0
0.078452,0.98,0,0
0.078452,0.98,0,0
0.07842,0.98031,0,0
0.07842,0.98031,0,0
0.078387,0.98062,0,0
0.078387,0.98062,0,0
0.078355,0.98094,0,0
0.078355,0.98094,0,0
0.078323,0.98125,0,0
0.078323,0.98125,0,0
0.078291,0.98156,0,0
0.078291,0.98156,0,0
0.078259,0.98188,0,0
0.078259,0.98188,0,0
0.078227,0.98219,0,0
0.078227,0.98219,0,0
0.078195,0.9825,0,0
0.078195,0.9825,0,0
0.078163,0.98281,0,0
0.078163,0.98281,0,0
0.078131,0.98312,0,0
0.078131,0.98312,0,0
0.078098,0.98344,0,0
0.078098,0.98344,0,0
0.078066,0.98375,0,0
0.078066,0.98375,0,0
0.078034,0.98406,0,0
0.078034,0.98406,0,0
0.078002,0.98438,0,0
0.078002,0.98438,0,0
0.07797,0.98469,0,0
0.07797,0.98469,0,0
0.077938,0.985,0,0
0.077938,0.985,0,0
0.077906,0.98531,0,0
0.077906,0.98531,0,0
0.077874,0.98563,0,0
0.077874,0.98563,0,0
0.077841,0.98594,0,0
0.077841,0.98594,0,0
0.077809,0.98625,0,0
0.077809,0.98625,0,0
0.077777,0.98656,0,0
0.077777,0.98656,0,0
0.077745,0.98687,0,0
0.077745,0.98687,0,0
0.077713,0.98719,0,0
0.077713,0.98719,0,0
0.077681,0.9875,0,0
0.077681,0.9875,0,0
0.077649,0.98781,0,0
0.077649,0.98781,0,0
0.077616,0.98813,0,0
0.077616,0.98813,0,0
0.077584,0.98844,0,0
0.077584,0.98844,0,0
0.077552,0.98875,0,0
0.077552,0.98875,0,0
0.07752,0.98906,0,0
0.07752,0.98906,0,0
0.077488,0.98937,0,0
0.077488,0.98937,0,0
0.077456,0.98969,0,0
0.077456,0.98969,0,0
0.077423,0.99,0,0
0.077423,0.99,0,0
0.077391,0.99031,0,0
0.077391,0.99031,0,0
0.077359,0.99063,0,0
0.077359,0.99063,0,0
0.077327,0.99094,0,0
0.077327,0.99094,0,0
0.077295,0.99125,0,0
0.077295,0.99125,0,0
0.077263,0.99156,0,0
0.077263,0.99156,0,0
0.07723,0.99187,0,0
0.07723,0.99187,0,0
0.077198,0.99219,0,0
0.077198,0.99219,0,0
0.077166,0.9925,0,0
0.077166,0.9925,0,0
0.077134,0.99281,0,0
0.077134,0.99281,0,0
0.077102,0.99313,0,0
0.077102,0.99313,0,0
0.07707,0.99344,0,0
0.07707,0.99344,0,0
0.077037,0.99375,0,0
0.077037,0.99375,0,0
0.077005,0.99406,0,0
0.077005,0.99406,0,0
0.076973,0.99437,0,0
0.076973,0.99437,0,0
0.076941,0.99469,0,0
0.076941,0.99469,0,0
0.076909,0.995,0,0
0.076909,0.995,0,0
0.076877,0.99531,0,0
0.076877,0.99531,0,0
0.076844,0.99563,0,0
0.076844,0.99563,0,0
0.076812,0.99594,0,0
0.076812,0.99594,0,0
0.07678,0.99625,0,0
0.07678,0.99625,0,0
0.076748,0.99656,0,0
0.076748,0.99656,0,0
0.076716,0.99687,0,0
0.076716,0.99687,0,0
0.076683,0.99719,0,0
0.076683,0.99719,0,0
0.076651,0.9975,0,0
0.076651,0.9975,0,0
0.076619,0.99781,0,0
0.076619,0.99781,0,0
0.076587,0.99813,0,0
0.076587,0.99813,0,0
0.076555,0.99844,0,0
0.076555,0.99844,0,0
0.076522,0.99875,0,0
0.076522,0.99875,0,0
0.07649,0.99906,0,0
0.07649,0.99906,0,0
0.076458,0.99937,0,0
0.076458,0.99937,0,0
0.076426,0.99969,0,0
0.076426,0.99969,0,0
0.076393,1,0,0


==> pressure_sod_shock.txt <==
"p","Points:0","Points:1","Points:2"
1.263,0,0,0
1.2571,0.005,0,0
1.2571,0.005,0,0
1.2512,0.01,0,0
1.2512,0.01,0,0
1.2453,0.015,0,0
1.2453,0.015,0,0
1.2393,0.02,0,0
1.2393,0.02,0,0
1.2334,0.025,0,0
1.2334,0.025,0,0
1.2275,0.03,0,0
1.2275,0.03,0,0
1.2215,0.035,0,0
1.2215,0.035,0,0
1.2155,0.04,0,0
1.2155,0.04,0,0
1.2097,0.045,0,0
1.2097,0.045,0,0
1.2038,0.05,0,0
1.2038,0.05,0,0
1.1977,0.055,0,0
1.1977,0.055,0,0
1.1917,0.06,0,0
1.1917,0.06,0,0
1.186,0.065,0,0
1.186,0.065,0,0
1.1798,0.07,0,0
1.1798,0.07,0,0
1.1738,0.075,0,0
1.1738,0.075,0,0
1.1678,0.08,0,0
1.1678,0.08,0,0
1.1623,0.085,0,0
1.1623,0.085,0,0
1.1554,0.09,0,0
1.1554,0.09,0,0
1.1502,0.095,0,0
1.1502,0.095,0,0
1.1434,0.1,0,0
1.1434,0.1,0,0
1.1388,0.105,0,0
1.1388,0.105,0,0
1.1305,0.11,0,0
1.1305,0.11,0,0
1.1271,0.115,0,0
1.1271,0.115,0,0
1.1181,0.12,0,0
1.1181,0.12,0,0
1.1161,0.125,0,0
1.1161,0.125,0,0
1.1049,0.13,0,0
1.1049,0.13,0,0
1.1041,0.135,0,0
1.1041,0.135,0,0
1.0926,0.14,0,0
1.0926,0.14,0,0
1.093,0.145,0,0
1.093,0.145,0,0
1.0799,0.15,0,0
1.0799,0.15,0,0
1.0797,0.155,0,0
1.0797,0.155,0,0
1.0685,0.16,0,0
1.0685,0.16,0,0
1.0672,0.165,0,0
1.0672,0.165,0,0
1.0583,0.17,0,0
1.0583,0.17,0,0
1.052,0.175,0,0
1.052,0.175,0,0
1.0467,0.18,0,0
1.0467,0.18,0,0
1.0388,0.185,0,0
1.0388,0.185,0,0
1.0365,0.19,0,0
1.0365,0.19,0,0
1.0276,0.195,0,0
1.0276,0.195,0,0
1.0222,0.2,0,0
1.0222,0.2,0,0
1.0148,0.205,0,0
1.0148,0.205,0,0
1.0073,0.21,0,0
1.0073,0.21,0,0
1.0054,0.215,0,0
1.0054,0.215,0,0
0.99761,0.22,0,0
0.99761,0.22,0,0
0.99753,0.225,0,0
0.99753,0.225,0,0
0.98505,0.23,0,0
0.98505,0.23,0,0
0.98343,0.235,0,0
0.98343,0.235,0,0
0.96472,0.24,0,0
0.96472,0.24,0,0
0.95144,0.245,0,0
0.95144,0.245,0,0
0.93482,0.25,0,0
0.93482,0.25,0,0
0.91376,0.255,0,0
0.91376,0.255,0,0
0.89269,0.26,0,0
0.89269,0.26,0,0
0.87837,0.265,0,0
0.87837,0.265,0,0
0.85354,0.27,0,0
0.85354,0.27,0,0
0.83088,0.275,0,0
0.83088,0.275,0,0
0.82148,0.28,0,0
0.82148,0.28,0,0
0.79268,0.285,0,0
0.79268,0.285,0,0
0.77228,0.29,0,0
0.77228,0.29,0,0
0.76325,0.295,0,0
0.76325,0.295,0,0
0.73856,0.3,0,0
0.73856,0.3,0,0
0.71253,0.305,0,0
0.71253,0.305,0,0
0.709,0.31,0,0
0.709,0.31,0,0
0.68637,0.315,0,0
0.68637,0.315,0,0
0.66202,0.32,0,0
0.66202,0.32,0,0
0.64976,0.325,0,0
0.64976,0.325,0,0
0.64231,0.33,0,0
0.64231,0.33,0,0
0.61357,0.335,0,0
0.61357,0.335,0,0
0.5972,0.34,0,0
0.5972,0.34,0,0
0.59097,0.345,0,0
0.59097,0.345,0,0
0.57526,0.35,0,0
0.57526,0.35,0,0
0.54999,0.355,0,0
0.54999,0.355,0,0
0.53949,0.36,0,0
0.53949,0.36,0,0
0.53292,0.365,0,0
0.53292,0.365,0,0
0.51598,0.37,0,0
0.51598,0.37,0,0
0.49368,0.375,0,0
0.49368,0.375,0,0
0.48529,0.38,0,0
0.48529,0.38,0,0
0.47976,0.385,0,0
0.47976,0.385,0,0
0.46452,0.39,0,0
0.46452,0.39,0,0
0.44459,0.395,0,0
0.44459,0.395,0,0
0.43417,0.4,0,0
0.43417,0.4,0,0
0.43126,0.405,0,0
0.43126,0.405,0,0
0.42006,0.41,0,0
0.42006,0.41,0,0
0.39974,0.415,0,0
0.39974,0.415,0,0
0.38871,0.42,0,0
0.38871,0.42,0,0
0.38543,0.425,0,0
0.38543,0.425,0,0
0.3785,0.43,0,0
0.3785,0.43,0,0
0.36454,0.435,0,0
0.36454,0.435,0,0
0.35097,0.44,0,0
0.35097,0.44,0,0
0.34577,0.445,0,0
0.34577,0.445,0,0
0.34309,0.45,0,0
0.34309,0.45,0,0
0.33399,0.455,0,0
0.33399,0.455,0,0
0.32221,0.46,0,0
0.32221,0.46,0,0
0.31179,0.465,0,0
0.31179,0.465,0,0
0.30898,0.47,0,0
0.30898,0.47,0,0
0.30728,0.475,0,0
0.30728,0.475,0,0
0.30481,0.48,0,0
0.30481,0.48,0,0
0.2974,0.485,0,0
0.2974,0.485,0,0
0.29459,0.49,0,0
0.29459,0.49,0,0
0.29649,0.495,0,0
0.29649,0.495,0,0
0.2995,0.5,0,0
0.2995,0.5,0,0
0.29816,0.505,0,0
0.29816,0.505,0,0
0.29453,0.51,0,0
0.29453,0.51,0,0
0.29327,0.515,0,0
0.29327,0.515,0,0
0.29634,0.52,0,0
0.29634,0.52,0,0
0.30069,0.525,0,0
0.30069,0.525,0,0
0.30063,0.53,0,0
0.30063,0.53,0,0
0.29757,0.535,0,0
0.29757,0.535,0,0
0.29621,0.54,0,0
0.29621,0.54,0,0
0.29885,0.545,0,0
0.29885,0.545,0,0
0.30242,0.55,0,0
0.30242,0.55,0,0
0.30214,0.555,0,0
0.30214,0.555,0,0
0.29955,0.56,0,0
0.29955,0.56,0,0
0.29793,0.565,0,0
0.29793,0.565,0,0
0.2998,0.57,0,0
0.2998,0.57,0,0
0.30259,0.575,0,0
0.30259,0.575,0,0
0.30229,0.58,0,0
0.30229,0.58,0,0
0.29937,0.585,0,0
0.29937,0.585,0,0
0.29804,0.59,0,0
0.29804,0.59,0,0
0.29925,0.595,0,0
0.29925,0.595,0,0
0.30163,0.6,0,0
0.30163,0.6,0,0
0.30231,0.605,0,0
0.30231,0.605,0,0
0.2994,0.61,0,0
0.2994,0.61,0,0
0.29798,0.615,0,0
0.29798,0.615,0,0
0.29885,0.62,0,0
0.29885,0.62,0,0
0.30106,0.625,0,0
0.30106,0.625,0,0
0.3016,0.63,0,0
0.3016,0.63,0,0
0.29905,0.635,0,0
0.29905,0.635,0,0
0.29776,0.64,0,0
0.29776,0.64,0,0
0.29942,0.645,0,0
0.29942,0.645,0,0
0.30069,0.65,0,0
0.30069,0.65,0,0
0.30095,0.655,0,0
0.30095,0.655,0,0
0.29987,0.66,0,0
0.29987,0.66,0,0
0.29939,0.665,0,0
0.29939,0.665,0,0
0.29907,0.67,0,0
0.29907,0.67,0,0
0.29978,0.675,0,0
0.29978,0.675,0,0
0.30102,0.68,0,0
0.30102,0.68,0,0
0.30074,0.685,0,0
0.30074,0.685,0,0
0.30055,0.69,0,0
0.30055,0.69,0,0
0.29966,0.695,0,0
0.29966,0.695,0,0
0.29912,0.7,0,0
0.29912,0.7,0,0
0.29883,0.705,0,0
0.29883,0.705,0,0
0.2996,0.71,0,0
0.2996,0.71,0,0
0.30128,0.715,0,0
0.30128,0.715,0,0
0.30066,0.72,0,0
0.30066,0.72,0,0
0.30052,0.725,0,0
0.30052,0.725,0,0
0.29961,0.73,0,0
0.29961,0.73,0,0
0.29888,0.735,0,0
0.29888,0.735,0,0
0.29845,0.74,0,0
0.29845,0.74,0,0
0.29978,0.745,0,0
0.29978,0.745,0,0
0.30156,0.75,0,0
0.30156,0.75,0,0
0.30117,0.755,0,0
0.30117,0.755,0,0
0.30047,0.76,0,0
0.30047,0.76,0,0
0.29924,0.765,0,0
0.29924,0.765,0,0
0.2974,0.77,0,0
0.2974,0.77,0,0
0.29773,0.775,0,0
0.29773,0.775,0,0
0.29997,0.78,0,0
0.29997,0.78,0,0
0.30154,0.785,0,0
0.30154,0.785,0,0
0.29762,0.79,0,0
0.29762,0.79,0,0
0.29503,0.795,0,0
0.29503,0.795,0,0
0.29314,0.8,0,0
0.29314,0.8,0,0
0.28873,0.805,0,0
0.28873,0.805,0,0
0.28841,0.81,0,0
0.28841,0.81,0,0
0.29348,0.815,0,0
0.29348,0.815,0,0
0.2559,0.82,0,0
0.2559,0.82,0,0
0.12974,0.825,0,0
0.12974,0.825,0,0
0.093388,0.83,0,0
0.093388,0.83,0,0
0.09249,0.835,0,0
0.09249,0.835,0,0
0.092602,0.84,0,0
0.092602,0.84,0,0
0.09218,0.845,0,0
0.09218,0.845,0,0
0.091689,0.85,0,0
0.091689,0.85,0,0
0.09111,0.855,0,0
0.09111,0.855,0,0
0.090596,0.86,0,0
0.090596,0.86,0,0
0.090131,0.865,0,0
0.090131,0.865,0,0
0.089607,0.87,0,0
0.089607,0.87,0,0
0.089124,0.875,0,0
0.089124,0.875,0,0
0.088587,0.88,0,0
0.088587,0.88,0,0
0.088077,0.885,0,0
0.088077,0.885,0,0
0.087546,0.89,0,0
0.087546,0.89,0,0
0.087102,0.895,0,0
0.087102,0.895,0,0
0.086551,0.9,0,0
0.086551,0.9,0,0
0.086044,0.905,0,0
0.086044,0.905,0,0
0.085531,0.91,0,0
0.085531,0.91,0,0
0.085032,0.915,0,0
0.085032,0.915,0,0
0.084512,0.92,0,0
0.084512,0.92,0,0
0.084024,0.925,0,0
0.084024,0.925,0,0
0.083494,0.93,0,0
0.083494,0.93,0,0
0.082974,0.935,0,0
0.082974,0.935,0,0
0.082483,0.94,0,0
0.082483,0.94,0,0
0.08198,0.945,0,0
0.08198,0.945,0,0
0.081445,0.95,0,0
0.081445,0.95,0,0
0.080937,0.955,0,0
0.080937,0.955,0,0
0.080441,0.96,0,0
0.080441,0.96,0,0
0.079922,0.965,0,0
0.079922,0.965,0,0
0.079401,0.97,0,0
0.079401,0.97,0,0
0.078896,0.975,0,0
0.078896,0.975,0,0
0.078384,0.98,0,0
0.078384,0.98,0,0
0.077866,0.985,0,0
0.077866,0.985,0,0
0.077353,0.99,0,0
0.077353,0.99,0,0
0.076841,0.995,0,0
0.076841,0.995,0,0
0.076324,1,0,0


==> ref_pressure_perturb.txt <==
"delta_p","Points:0","Points:1","Points:2"
-8.4686e-07,0,0,0
-1.0621e-07,0.0015625,0,0
-1.0621e-07,0.0015625,0,0
-2.1095e-07,0.003125,0,0
-2.1095e-07,0.003125,0,0
-1.7843e-07,0.0046875,0,0
-1.7843e-07,0.0046875,0,0
1.6861e-08,0.00625,0,0
1.6861e-08,0.00625,0,0
-7.2166e-08,0.0078125,0,0
-7.2166e-08,0.0078125,0,0
6.2725e-08,0.009375,0,0
6.2725e-08,0.009375,0,0
-3.7584e-08,0.010937,0,0
-3.7584e-08,0.010937,0,0
-3.3157e-07,0.0125,0,0
-3.3157e-07,0.0125,0,0
-3.2813e-07,0.014062,0,0
-3.2813e-07,0.014062,0,0
1.4121e-08,0.015625,0,0
1.4121e-08,0.015625,0,0
-2.3751e-07,0.017188,0,0
-2.3751e-07,0.017188,0,0
-1.0162e-07,0.01875,0,0
-1.0162e-07,0.01875,0,0
-4.0849e-08,0.020312,0,0
-4.0849e-08,0.020312,0,0
-5.6073e-10,0.021875,0,0
-5.6073e-10,0.021875,0,0
3.3336e-08,0.023438,0,0
3.3336e-08,0.023438,0,0
-3.8844e-07,0.025,0,0
-3.8844e-07,0.025,0,0
-2.847e-07,0.026563,0,0
-2.847e-07,0.026563,0,0
-1.182e-07,0.028125,0,0
-1.182e-07,0.028125,0,0
-3.1156e-07,0.029687,0,0
-3.1156e-07,0.029687,0,0
-3.7396e-07,0.03125,0,0
-3.7396e-07,0.03125,0,0
-2.9139e-07,0.032812,0,0
-2.9139e-07,0.032812,0,0
3.4237e-09,0.034375,0,0
3.4237e-09,0.034375,0,0
7.6534e-09,0.035937,0,0
7.6534e-09,0.035937,0,0
-1.9833e-07,0.0375,0,0
-1.9833e-07,0.0375,0,0
-1.636e-07,0.039062,0,0
-1.636e-07,0.039062,0,0
-3.1129e-07,0.040625,0,0
-3.1129e-07,0.040625,0,0
-1.1111e-07,0.042188,0,0
-1.1111e-07,0.042188,0,0
-6.565e-08,0.04375,0,0
-6.565e-08,0.04375,0,0
-9.5188e-08,0.045313,0,0
-9.5188e-08,0.045313,0,0
-2.2541e-07,0.046875,0,0
-2.2541e-07,0.046875,0,0
-4.0306e-07,0.048437,0,0
-4.0306e-07,0.048437,0,0
-9.8241e-08,0.05,0,0
-9.8241e-08,0.05,0,0
-2.9019e-07,0.051562,0,0
-2.9019e-07,0.051562,0,0
5.3868e-08,0.053125,0,0
5.3868e-08,0.053125,0,0
-4.5224e-08,0.054688,0,0
-4.5224e-08,0.054688,0,0
-5.7782e-08,0.05625,0,0
-5.7782e-08,0.05625,0,0
6.884e-08,0.057813,0,0
6.884e-08,0.057813,0,0
-1.6757e-07,0.059375,0,0
-1.6757e-07,0.059375,0,0
-2.1168e-07,0.060938,0,0
-2.1168e-07,0.060938,0,0
-8.8775e-08,0.0625,0,0
-8.8775e-08,0.0625,0,0
-2.2326e-07,0.064062,0,0
-2.2326e-07,0.064062,0,0
-1.1184e-07,0.065625,0,0
-1.1184e-07,0.065625,0,0
-1.5346e-07,0.067188,0,0
-1.5346e-07,0.067188,0,0
5.207e-08,0.06875,0,0
5.207e-08,0.06875,0,0
-3.7104e-07,0.070312,0,0
-3.7104e-07,0.070312,0,0
3.401e-08,0.071875,0,0
3.401e-08,0.071875,0,0
-1.3703e-07,0.073437,0,0
-1.3703e-07,0.073437,0,0
-3.3004e-07,0.075,0,0
-3.3004e-07,0.075,0,0
-1.4424e-07,0.076563,0,0
-1.4424e-07,0.076563,0,0
2.0815e-08,0.078125,0,0
2.0815e-08,0.078125,0,0
-2.8562e-07,0.079687,0,0
-2.8562e-07,0.079687,0,0
-8.3829e-08,0.08125,0,0
-8.3829e-08,0.08125,0,0
-2.5079e-07,0.082813,0,0
-2.5079e-07,0.082813,0,0
9.169e-08,0.084375,0,0
9.169e-08,0.084375,0,0
6.6632e-08,0.085938,0,0
6.6632e-08,0.085938,0,0
-3.0008e-07,0.0875,0,0
-3.0008e-07,0.0875,0,0
-2.8935e-08,0.089062,0,0
-2.8935e-08,0.089062,0,0
2.491e-09,0.090625,0,0
2.491e-09,0.090625,0,0
-2.8069e-07,0.092188,0,0
-2.8069e-07,0.092188,0,0
-3.2554e-07,0.09375,0,0
-3.2554e-07,0.09375,0,0
-1.0639e-07,0.095312,0,0
-1.0639e-07,0.095312,0,0
-7.4425e-08,0.096875,0,0
-7.4425e-08,0.096875,0,0
-1.5415e-07,0.098438,0,0
-1.5415e-07,0.098438,0,0
5.6972e-08,0.1,0,0
5.6972e-08,0.1,0,0
-3.1924e-07,0.10156,0,0
-3.1924e-07,0.10156,0,0
-3.0361e-07,0.10312,0,0
-3.0361e-07,0.10312,0,0
-3.4756e-07,0.10469,0,0
-3.4756e-07,0.10469,0,0
1.0068e-07,0.10625,0,0
1.0068e-07,0.10625,0,0
1.3712e-08,0.10781,0,0
1.3712e-08,0.10781,0,0
-5.6726e-08,0.10938,0,0
-5.6726e-08,0.10938,0,0
-8.5345e-08,0.11094,0,0
-8.5345e-08,0.11094,0,0
-4.6897e-08,0.1125,0,0
-4.6897e-08,0.1125,0,0
-3.439e-07,0.11406,0,0
-3.439e-07,0.11406,0,0
-9.5809e-08,0.11563,0,0
-9.5809e-08,0.11563,0,0
-1.8199e-07,0.11719,0,0
-1.8199e-07,0.11719,0,0
-1.0051e-07,0.11875,0,0
-1.0051e-07,0.11875,0,0
-3.0316e-07,0.12031,0,0
-3.0316e-07,0.12031,0,0
-2.3934e-07,0.12188,0,0
-2.3934e-07,0.12188,0,0
1.835e-08,0.12344,0,0
1.835e-08,0.12344,0,0
6.6834e-08,0.125,0,0
6.6834e-08,0.125,0,0
-2.0489e-08,0.12656,0,0
-2.0489e-08,0.12656,0,0
-3.6429e-07,0.12812,0,0
-3.6429e-07,0.12812,0,0
-2.6903e-07,0.12969,0,0
-2.6903e-07,0.12969,0,0
-3.8035e-07,0.13125,0,0
-3.8035e-07,0.13125,0,0
-3.3907e-09,0.13281,0,0
-3.3907e-09,0.13281,0,0
-1.6385e-07,0.13438,0,0
-1.6385e-07,0.13438,0,0
2.0506e-08,0.13594,0,0
2.0506e-08,0.13594,0,0
-1.87e-07,0.1375,0,0
-1.87e-07,0.1375,0,0
-1.9361e-10,0.13906,0,0
-1.9361e-10,0.13906,0,0
-1.5642e-07,0.14062,0,0
-1.5642e-07,0.14062,0,0
-2.5029e-07,0.14219,0,0
-2.5029e-07,0.14219,0,0
-3.527e-07,0.14375,0,0
-3.527e-07,0.14375,0,0
-2.4835e-07,0.14531,0,0
-2.4835e-07,0.14531,0,0
-1.0341e-07,0.14687,0,0
-1.0341e-07,0.14687,0,0
-1.801e-07,0.14844,0,0
-1.801e-07,0.14844,0,0
-7.2463e-08,0.15,0,0
-7.2463e-08,0.15,0,0
-3.2768e-07,0.15156,0,0
-3.2768e-07,0.15156,0,0
-2.5529e-07,0.15313,0,0
-2.5529e-07,0.15313,0,0
-2.0175e-08,0.15469,0,0
-2.0175e-08,0.15469,0,0
-3.6305e-07,0.15625,0,0
-3.6305e-07,0.15625,0,0
7.6259e-08,0.15781,0,0
7.6259e-08,0.15781,0,0
-2.0256e-07,0.15937,0,0
-2.0256e-07,0.15937,0,0
-3.3858e-08,0.16094,0,0
-3.3858e-08,0.16094,0,0
-5.8083e-08,0.1625,0,0
-5.8083e-08,0.1625,0,0
-6.3926e-08,0.16406,0,0
-6.3926e-08,0.16406,0,0
-1.2118e-07,0.16563,0,0
-1.2118e-07,0.16563,0,0
-2.9911e-07,0.16719,0,0
-2.9911e-07,0.16719,0,0
8.9461e-08,0.16875,0,0
8.9461e-08,0.16875,0,0
-7.1488e-08,0.17031,0,0
-7.1488e-08,0.17031,0,0
-9.5453e-08,0.17188,0,0
-9.5453e-08,0.17188,0,0
-5.1688e-08,0.17344,0,0
-5.1688e-08,0.17344,0,0
-8.9041e-09,0.175,0,0
-8.9041e-09,0.175,0,0
-2.3526e-07,0.17656,0,0
-2.3526e-07,0.17656,0,0
6.186e-08,0.17812,0,0
6.186e-08,0.17812,0,0
-3.4004e-07,0.17969,0,0
-3.4004e-07,0.17969,0,0
-7.9148e-08,0.18125,0,0
-7.9148e-08,0.18125,0,0
-1.7732e-07,0.18281,0,0
-1.7732e-07,0.18281,0,0
4.9328e-08,0.18438,0,0
4.9328e-08,0.18438,0,0
-3.5843e-08,0.18594,0,0
-3.5843e-08,0.18594,0,0
-2.2643e-07,0.1875,0,0
-2.2643e-07,0.1875,0,0
-1.1376e-07,0.18906,0,0
-1.1376e-07,0.18906,0,0
-2.4234e-07,0.19062,0,0
-2.4234e-07,0.19062,0,0
7.0132e-08,0.19219,0,0
7.0132e-08,0.19219,0,0
-2.886e-07,0.19375,0,0
-2.886e-07,0.19375,0,0
-1.6005e-07,0.19531,0,0
-1.6005e-07,0.19531,0,0
-8.8703e-08,0.19688,0,0
-8.8703e-08,0.19688,0,0
-1.4169e-07,0.19844,0,0
-1.4169e-07,0.19844,0,0
-1.1515e-07,0.2,0,0
-1.1515e-07,0.2,0,0
-1.6642e-07,0.20156,0,0
-1.6642e-07,0.20156,0,0
-9.2305e-08,0.20312,0,0
-9.2305e-08,0.20312,0,0
4.0086e-08,0.20469,0,0
4.0086e-08,0.20469,0,0
-3.1268e-07,0.20625,0,0
-3.1268e-07,0.20625,0,0
5.3192e-09,0.20781,0,0
5.3192e-09,0.20781,0,0
-1.1569e-07,0.20937,0,0
-1.1569e-07,0.20937,0,0
2.7513e-09,0.21094,0,0
2.7513e-09,0.21094,0,0
-1.8279e-07,0.2125,0,0
-1.8279e-07,0.2125,0,0
-2.6156e-07,0.21406,0,0
-2.6156e-07,0.21406,0,0
-3.2861e-08,0.21563,0,0
-3.2861e-08,0.21563,0,0
-1.2844e-07,0.21719,0,0
-1.2844e-07,0.21719,0,0
1.286e-07,0.21875,0,0
1.286e-07,0.21875,0,0
-2.8148e-07,0.22031,0,0
-2.8148e-07,0.22031,0,0
6.2441e-09,0.22187,0,0
6.2441e-09,0.22187,0,0
-2.396e-07,0.22344,0,0
-2.396e-07,0.22344,0,0
-2.1903e-07,0.225,0,0
-2.1903e-07,0.225,0,0
-2.1039e-07,0.22656,0,0
-2.1039e-07,0.22656,0,0
-2.7924e-07,0.22813,0,0
-2.7924e-07,0.22813,0,0
-1.3796e-08,0.22969,0,0
-1.3796e-08,0.22969,0,0
-1.7016e-07,0.23125,0,0
-1.7016e-07,0.23125,0,0
5.285e-08,0.23281,0,0
5.285e-08,0.23281,0,0
-1.0149e-07,0.23438,0,0
-1.0149e-07,0.23438,0,0
-2.2139e-07,0.23594,0,0
-2.2139e-07,0.23594,0,0
1.0544e-07,0.2375,0,0
1.0544e-07,0.2375,0,0
1.2135e-07,0.23906,0,0
1.2135e-07,0.23906,0,0
-3.2496e-07,0.24062,0,0
-3.2496e-07,0.24062,0,0
-8.4392e-08,0.24219,0,0
-8.4392e-08,0.24219,0,0
-1.7517e-07,0.24375,0,0
-1.7517e-07,0.24375,0,0
-1.845e-07,0.24531,0,0
-1.845e-07,0.24531,0,0
8.2125e-08,0.24688,0,0
8.2125e-08,0.24688,0,0
-2.2617e-09,0.24844,0,0
-2.2617e-09,0.24844,0,0
-2.4375e-07,0.25,0,0
-2.4375e-07,0.25,0,0
-2.2957e-07,0.25156,0,0
-2.2957e-07,0.25156,0,0
6.224e-08,0.25313,0,0
6.224e-08,0.25313,0,0
6.0275e-09,0.25469,0,0
6.0275e-09,0.25469,0,0
-3.4672e-08,0.25625,0,0
-3.4672e-08,0.25625,0,0
-2.0899e-07,0.25781,0,0
-2.0899e-07,0.25781,0,0
-1.8297e-08,0.25938,0,0
-1.8297e-08,0.25938,0,0
8.2341e-08,0.26094,0,0
8.2341e-08,0.26094,0,0
-5.4718e-08,0.2625,0,0
-5.4718e-08,0.2625,0,0
-6.8773e-08,0.26406,0,0
-6.8773e-08,0.26406,0,0
-1.078e-07,0.26562,0,0
-1.078e-07,0.26562,0,0
-1.5016e-07,0.26719,0,0
-1.5016e-07,0.26719,0,0
-1.7426e-07,0.26875,0,0
-1.7426e-07,0.26875,0,0
-3.266e-07,0.27031,0,0
-3.266e-07,0.27031,0,0
-2.4928e-07,0.27187,0,0
-2.4928e-07,0.27187,0,0
-8.9127e-08,0.27344,0,0
-8.9127e-08,0.27344,0,0
1.7533e-07,0.275,0,0
1.7533e-07,0.275,0,0
8.8676e-08,0.27656,0,0
8.8676e-08,0.27656,0,0
-1.7602e-08,0.27812,0,0
-1.7602e-08,0.27812,0,0
-2.6523e-07,0.27969,0,0
-2.6523e-07,0.27969,0,0
-3.2306e-07,0.28125,0,0
-3.2306e-07,0.28125,0,0
-1.6978e-07,0.28281,0,0
-1.6978e-07,0.28281,0,0
-2.6098e-07,0.28438,0,0
-2.6098e-07,0.28438,0,0
-2.6404e-07,0.28594,0,0
-2.6404e-07,0.28594,0,0
-3.0345e-07,0.2875,0,0
-3.0345e-07,0.2875,0,0
-4.6915e-08,0.28906,0,0
-4.6915e-08,0.28906,0,0
4.985e-08,0.29063,0,0
4.985e-08,0.29063,0,0
7.9432e-09,0.29219,0,0
7.9432e-09,0.29219,0,0
-3.1573e-07,0.29375,0,0
-3.1573e-07,0.29375,0,0
-9.4739e-08,0.29531,0,0
-9.4739e-08,0.29531,0,0
5.067e-08,0.29688,0,0
5.067e-08,0.29688,0,0
1.4146e-07,0.29844,0,0
1.4146e-07,0.29844,0,0
1.9855e-07,0.3,0,0
1.9855e-07,0.3,0,0
7.9972e-08,0.30156,0,0
7.9972e-08,0.30156,0,0
-3.4424e-07,0.30312,0,0
-3.4424e-07,0.30312,0,0
-2.6271e-07,0.30469,0,0
-2.6271e-07,0.30469,0,0
-1.3147e-07,0.30625,0,0
-1.3147e-07,0.30625,0,0
7.0241e-08,0.30781,0,0
7.0241e-08,0.30781,0,0
-2.7529e-07,0.30937,0,0
-2.7529e-07,0.30937,0,0
-3.4705e-07,0.31094,0,0
-3.4705e-07,0.31094,0,0
-2.8623e-07,0.3125,0,0
-2.8623e-07,0.3125,0,0
-7.2181e-08,0.31406,0,0
-7.2181e-08,0.31406,0,0
-1.6115e-07,0.31563,0,0
-1.6115e-07,0.31563,0,0
-2.1607e-07,0.31719,0,0
-2.1607e-07,0.31719,0,0
1.0455e-07,0.31875,0,0
1.0455e-07,0.31875,0,0
-2.9305e-07,0.32031,0,0
-2.9305e-07,0.32031,0,0
4.212e-08,0.32188,0,0
4.212e-08,0.32188,0,0
1.7682e-07,0.32344,0,0
1.7682e-07,0.32344,0,0
-2.7627e-08,0.325,0,0
-2.7627e-08,0.325,0,0
-2.3239e-07,0.32656,0,0
-2.3239e-07,0.32656,0,0
-9.963e-08,0.32812,0,0
-9.963e-08,0.32812,0,0
-8.587e-08,0.32969,0,0
-8.587e-08,0.32969,0,0
-1.7082e-07,0.33125,0,0
-1.7082e-07,0.33125,0,0
-1.526e-08,0.33281,0,0
-1.526e-08,0.33281,0,0
-2.3665e-07,0.33437,0,0
-2.3665e-07,0.33437,0,0
-1.9252e-08,0.33594,0,0
-1.9252e-08,0.33594,0,0
1.8027e-07,0.3375,0,0
1.8027e-07,0.3375,0,0
-9.4799e-08,0.33906,0,0
-9.4799e-08,0.33906,0,0
-2.7327e-08,0.34062,0,0
-2.7327e-08,0.34062,0,0
-2.3739e-07,0.34219,0,0
-2.3739e-07,0.34219,0,0
9.182e-08,0.34375,0,0
9.182e-08,0.34375,0,0
2.6647e-08,0.34531,0,0
2.6647e-08,0.34531,0,0
6.3896e-08,0.34688,0,0
6.3896e-08,0.34688,0,0
6.8083e-08,0.34844,0,0
6.8083e-08,0.34844,0,0
-1.0663e-07,0.35,0,0
-1.0663e-07,0.35,0,0
-1.1919e-07,0.35156,0,0
-1.1919e-07,0.35156,0,0
5.0246e-08,0.35313,0,0
5.0246e-08,0.35313,0,0
-5.5339e-08,0.35469,0,0
-5.5339e-08,0.35469,0,0
-9.3537e-08,0.35625,0,0
-9.3537e-08,0.35625,0,0
-2.1276e-07,0.35781,0,0
-2.1276e-07,0.35781,0,0
-7.0907e-08,0.35938,0,0
-7.0907e-08,0.35938,0,0
-1.2512e-07,0.36094,0,0
-1.2512e-07,0.36094,0,0
1.2111e-07,0.3625,0,0
1.2111e-07,0.3625,0,0
5.7553e-08,0.36406,0,0
5.7553e-08,0.36406,0,0
1.0079e-08,0.36562,0,0
1.0079e-08,0.36562,0,0
-1.5499e-07,0.36719,0,0
-1.5499e-07,0.36719,0,0
5.8715e-08,0.36875,0,0
5.8715e-08,0.36875,0,0
1.9387e-07,0.37031,0,0
1.9387e-07,0.37031,0,0
-3.587e-07,0.37187,0,0
-3.587e-07,0.37187,0,0
-3.2199e-07,0.37344,0,0
-3.2199e-07,0.37344,0,0
-3.0549e-07,0.375,0,0
-3.0549e-07,0.375,0,0
1.8703e-07,0.37656,0,0
1.8703e-07,0.37656,0,0
2.2126e-07,0.37813,0,0
2.2126e-07,0.37813,0,0
-3.3411e-07,0.37969,0,0
-3.3411e-07,0.37969,0,0
-2.0461e-07,0.38125,0,0
-2.0461e-07,0.38125,0,0
1.3252e-09,0.38281,0,0
1.3252e-09,0.38281,0,0
-1.739e-07,0.38438,0,0
-1.739e-07,0.38438,0,0
-2.3425e-07,0.38594,0,0
-2.3425e-07,0.38594,0,0
-3.1002e-07,0.3875,0,0
-3.1002e-07,0.3875,0,0
-8.2873e-08,0.38906,0,0
-8.2873e-08,0.38906,0,0
-1.6025e-07,0.39062,0,0
-1.6025e-07,0.39062,0,0
-4.6217e-08,0.39219,0,0
-4.6217e-08,0.39219,0,0
-1.9856e-07,0.39375,0,0
-1.9856e-07,0.39375,0,0
-2.6971e-07,0.39531,0,0
-2.6971e-07,0.39531,0,0
5.6165e-08,0.39687,0,0
5.6165e-08,0.39687,0,0
1.7266e-07,0.39844,0,0
1.7266e-07,0.39844,0,0
9.8719e-08,0.4,0,0
9.8719e-08,0.4,0,0
-1.4675e-07,0.40156,0,0
-1.4675e-07,0.40156,0,0
-2.1519e-07,0.40312,0,0
-2.1519e-07,0.40312,0,0
-2.7005e-07,0.40469,0,0
-2.7005e-07,0.40469,0,0
3.6954e-08,0.40625,0,0
3.6954e-08,0.40625,0,0
-2.2907e-07,0.40781,0,0
-2.2907e-07,0.40781,0,0
-9.5681e-08,0.40938,0,0
-9.5681e-08,0.40938,0,0
-1.6699e-07,0.41094,0,0
-1.6699e-07,0.41094,0,0
-1.3206e-07,0.4125,0,0
-1.3206e-07,0.4125,0,0
-1.1844e-07,0.41406,0,0
-1.1844e-07,0.41406,0,0
-1.0749e-07,0.41563,0,0
-1.0749e-07,0.41563,0,0
-8.0595e-08,0.41719,0,0
-8.0595e-08,0.41719,0,0
-1.6404e-07,0.41875,0,0
-1.6404e-07,0.41875,0,0
-4.9291e-08,0.42031,0,0
-4.9291e-08,0.42031,0,0
1.3707e-07,0.42188,0,0
1.3707e-07,0.42188,0,0
-6.3277e-08,0.42344,0,0
-6.3277e-08,0.42344,0,0
-1.5504e-07,0.425,0,0
-1.5504e-07,0.425,0,0
-2.635e-07,0.42656,0,0
-2.635e-07,0.42656,0,0
-8.2558e-08,0.42812,0,0
-8.2558e-08,0.42812,0,0
-2.1462e-07,0.42969,0,0
-2.1462e-07,0.42969,0,0
-1.6449e-07,0.43125,0,0
-1.6449e-07,0.43125,0,0
8.6158e-08,0.43281,0,0
8.6158e-08,0.43281,0,0
-6.3843e-08,0.43437,0,0
-6.3843e-08,0.43437,0,0
-3.1075e-07,0.43594,0,0
-3.1075e-07,0.43594,0,0
1.7451e-07,0.4375,0,0
1.7451e-07,0.4375,0,0
-2.0369e-08,0.43906,0,0
-2.0369e-08,0.43906,0,0
7.6479e-08,0.44063,0,0
7.6479e-08,0.44063,0,0
-1.3514e-07,0.44219,0,0
-1.3514e-07,0.44219,0,0
1.2298e-07,0.44375,0,0
1.2298e-07,0.44375,0,0
-2.2646e-07,0.44531,0,0
-2.2646e-07,0.44531,0,0
-2.1173e-07,0.44688,0,0
-2.1173e-07,0.44688,0,0
1.8524e-07,0.44844,0,0
1.8524e-07,0.44844,0,0
-1.1165e-07,0.45,0,0
-1.1165e-07,0.45,0,0
1.5032e-07,0.45156,0,0
1.5032e-07,0.45156,0,0
-1.052e-07,0.45312,0,0
-1.052e-07,0.45312,0,0
9.3404e-08,0.45469,0,0
9.3404e-08,0.45469,0,0
-1.8965e-07,0.45625,0,0
-1.8965e-07,0.45625,0,0
-1.2214e-07,0.45781,0,0
-1.2214e-07,0.45781,0,0
1.1582e-07,0.45937,0,0
1.1582e-07,0.45937,0,0
-7.4333e-08,0.46094,0,0
-7.4333e-08,0.46094,0,0
-1.9797e-07,0.4625,0,0
-1.9797e-07,0.4625,0,0
2.395e-07,0.46406,0,0
2.395e-07,0.46406,0,0
-3.1292e-07,0.46562,0,0
-3.1292e-07,0.46562,0,0
-1.3033e-07,0.46719,0,0
-1.3033e-07,0.46719,0,0
1.8966e-07,0.46875,0,0
1.8966e-07,0.46875,0,0
1.8786e-07,0.47031,0,0
1.8786e-07,0.47031,0,0
-1.1808e-07,0.47188,0,0
-1.1808e-07,0.47188,0,0
1.0592e-07,0.47344,0,0
1.0592e-07,0.47344,0,0
-2.7852e-07,0.475,0,0
-2.7852e-07,0.475,0,0
3.9266e-08,0.47656,0,0
3.9266e-08,0.47656,0,0
1.2312e-07,0.47813,0,0
1.2312e-07,0.47813,0,0
-9.4652e-09,0.47969,0,0
-9.4652e-09,0.47969,0,0
-2.8776e-10,0.48125,0,0
-2.8776e-10,0.48125,0,0
-3.6352e-08,0.48281,0,0
-3.6352e-08,0.48281,0,0
-2.3656e-07,0.48438,0,0
-2.3656e-07,0.48438,0,0
-1.0669e-07,0.48594,0,0
-1.0669e-07,0.48594,0,0
-1.0623e-07,0.4875,0,0
-1.0623e-07,0.4875,0,0
1.2395e-07,0.48906,0,0
1.2395e-07,0.48906,0,0
-8.2246e-08,0.49062,0,0
-8.2246e-08,0.49062,0,0
1.1088e-07,0.49219,0,0
1.1088e-07,0.49219,0,0
-2.3311e-07,0.49375,0,0
-2.3311e-07,0.49375,0,0
-1.4331e-07,0.49531,0,0
-1.4331e-07,0.49531,0,0
-2.1337e-07,0.49687,0,0
-2.1337e-07,0.49687,0,0
-1.5793e-07,0.49844,0,0
-1.5793e-07,0.49844,0,0
-9.405e-08,0.5,0,0
-9.405e-08,0.5,0,0
-1.3799e-07,0.50156,0,0
-1.3799e-07,0.50156,0,0
1.2742e-07,0.50313,0,0
1.2742e-07,0.50313,0,0
-2.9062e-07,0.50469,0,0
-2.9062e-07,0.50469,0,0
1.1076e-07,0.50625,0,0
1.1076e-07,0.50625,0,0
-1.3643e-07,0.50781,0,0
-1.3643e-07,0.50781,0,0
-2.7252e-07,0.50937,0,0
-2.7252e-07,0.50937,0,0
-1.6326e-08,0.51094,0,0
-1.6326e-08,0.51094,0,0
1.2021e-07,0.5125,0,0
1.2021e-07,0.5125,0,0
2.0519e-07,0.51406,0,0
2.0519e-07,0.51406,0,0
-2.7173e-07,0.51562,0,0
-2.7173e-07,0.51562,0,0
-7.6228e-08,0.51719,0,0
-7.6228e-08,0.51719,0,0
1.1702e-07,0.51875,0,0
1.1702e-07,0.51875,0,0
-1.9995e-07,0.52031,0,0
-1.9995e-07,0.52031,0,0
-9.6054e-09,0.52188,0,0
-9.6054e-09,0.52188,0,0
1.8169e-07,0.52344,0,0
1.8169e-07,0.52344,0,0
-3.0128e-07,0.525,0,0
-3.0128e-07,0.525,0,0
2.4883e-07,0.52656,0,0
2.4883e-07,0.52656,0,0
-1.0251e-07,0.52812,0,0
-1.0251e-07,0.52812,0,0
1.3486e-07,0.52969,0,0
1.3486e-07,0.52969,0,0
-1.8311e-08,0.53125,0,0
-1.8311e-08,0.53125,0,0
-2.8573e-07,0.53281,0,0
-2.8573e-07,0.53281,0,0
8.4098e-08,0.53438,0,0
8.4098e-08,0.53438,0,0
1.1426e-07,0.53594,0,0
1.1426e-07,0.53594,0,0
-1.3977e-07,0.5375,0,0
-1.3977e-07,0.5375,0,0
-2.2283e-07,0.53906,0,0
-2.2283e-07,0.53906,0,0
-3.3762e-07,0.54062,0,0
-3.3762e-07,0.54062,0,0
-2.116e-07,0.54219,0,0
-2.116e-07,0.54219,0,0
1.3587e-07,0.54375,0,0
1.3587e-07,0.54375,0,0
2.7928e-07,0.54531,0,0
2.7928e-07,0.54531,0,0
2.0084e-07,0.54688,0,0
2.0084e-07,0.54688,0,0
-3.0427e-07,0.54844,0,0
-3.0427e-07,0.54844,0,0
-1.1986e-08,0.55,0,0
-1.1986e-08,0.55,0,0
1.0854e-07,0.55156,0,0
1.0854e-07,0.55156,0,0
1.0453e-07,0.55313,0,0
1.0453e-07,0.55313,0,0
-3.7981e-08,0.55469,0,0
-3.7981e-08,0.55469,0,0
-4.9077e-08,0.55625,0,0
-4.9077e-08,0.55625,0,0
-1.373e-07,0.55781,0,0
-1.373e-07,0.55781,0,0
-3.1432e-07,0.55937,0,0
-3.1432e-07,0.55937,0,0
-6.0136e-08,0.56094,0,0
-6.0136e-08,0.56094,0,0
1.3827e-07,0.5625,0,0
1.3827e-07,0.5625,0,0
7.1854e-08,0.56406,0,0
7.1854e-08,0.56406,0,0
6.8405e-09,0.56563,0,0
6.8405e-09,0.56563,0,0
-6.4632e-08,0.56719,0,0
-6.4632e-08,0.56719,0,0
-1.0347e-07,0.56875,0,0
-1.0347e-07,0.56875,0,0
-1.1601e-07,0.57031,0,0
-1.1601e-07,0.57031,0,0
-3.1338e-07,0.57187,0,0
-3.1338e-07,0.57187,0,0
4.5403e-08,0.57344,0,0
4.5403e-08,0.57344,0,0
2.5759e-09,0.575,0,0
2.5759e-09,0.575,0,0
7.0058e-08,0.57656,0,0
7.0058e-08,0.57656,0,0
-2.3157e-07,0.57812,0,0
-2.3157e-07,0.57812,0,0
-1.6183e-07,0.57969,0,0
-1.6183e-07,0.57969,0,0
6.4543e-08,0.58125,0,0
6.4543e-08,0.58125,0,0
-2.9645e-08,0.58281,0,0
-2.9645e-08,0.58281,0,0
6.3543e-08,0.58438,0,0
6.3543e-08,0.58438,0,0
-1.3158e-07,0.58594,0,0
-1.3158e-07,0.58594,0,0
-3.5342e-07,0.5875,0,0
-3.5342e-07,0.5875,0,0
1.3491e-07,0.58906,0,0
1.3491e-07,0.58906,0,0
-9.3737e-08,0.59062,0,0
-9.3737e-08,0.59062,0,0
-5.8537e-08,0.59219,0,0
-5.8537e-08,0.59219,0,0
-2.3148e-07,0.59375,0,0
-2.3148e-07,0.59375,0,0
-3.53e-07,0.59531,0,0
-3.53e-07,0.59531,0,0
-1.6509e-07,0.59688,0,0
-1.6509e-07,0.59688,0,0
-1.3751e-07,0.59844,0,0
-1.3751e-07,0.59844,0,0
2.2978e-07,0.6,0,0
2.2978e-07,0.6,0,0
-8.3561e-09,0.60156,0,0
-8.3561e-09,0.60156,0,0
-1.1755e-07,0.60312,0,0
-1.1755e-07,0.60312,0,0
1.5821e-07,0.60469,0,0
1.5821e-07,0.60469,0,0
-1.2402e-07,0.60625,0,0
-1.2402e-07,0.60625,0,0
8.7363e-09,0.60781,0,0
8.7363e-09,0.60781,0,0
9.1828e-08,0.60938,0,0
9.1828e-08,0.60938,0,0
-9.6049e-08,0.61094,0,0
-9.6049e-08,0.61094,0,0
1.7596e-07,0.6125,0,0
1.7596e-07,0.6125,0,0
-3.1471e-08,0.61406,0,0
-3.1471e-08,0.61406,0,0
1.2373e-08,0.61563,0,0
1.2373e-08,0.61563,0,0
8.4861e-08,0.61719,0,0
8.4861e-08,0.61719,0,0
-3.7295e-08,0.61875,0,0
-3.7295e-08,0.61875,0,0
1.3637e-07,0.62031,0,0
1.3637e-07,0.62031,0,0
-9.1472e-08,0.62187,0,0
-9.1472e-08,0.62187,0,0
6.084e-09,0.62344,0,0
6.084e-09,0.62344,0,0
-2.8432e-08,0.625,0,0
-2.8432e-08,0.625,0,0
-1.8186e-07,0.62656,0,0
-1.8186e-07,0.62656,0,0
3.4295e-08,0.62813,0,0
3.4295e-08,0.62813,0,0
-7.3707e-08,0.62969,0,0
-7.3707e-08,0.62969,0,0
-2.1196e-08,0.63125,0,0
-2.1196e-08,0.63125,0,0
-2.3658e-08,0.63281,0,0
-2.3658e-08,0.63281,0,0
-6.9892e-08,0.63437,0,0
-6.9892e-08,0.63437,0,0
8.8236e-08,0.63594,0,0
8.8236e-08,0.63594,0,0
-1.0573e-09,0.6375,0,0
-1.0573e-09,0.6375,0,0
1.4313e-07,0.63906,0,0
1.4313e-07,0.63906,0,0
7.0424e-08,0.64062,0,0
7.0424e-08,0.64062,0,0
-2.0992e-07,0.64219,0,0
-2.0992e-07,0.64219,0,0
2.5149e-08,0.64375,0,0
2.5149e-08,0.64375,0,0
-1.4948e-07,0.64531,0,0
-1.4948e-07,0.64531,0,0
-1.8239e-08,0.64688,0,0
-1.8239e-08,0.64688,0,0
-2.7984e-08,0.64844,0,0
-2.7984e-08,0.64844,0,0
-1.7139e-07,0.65,0,0
-1.7139e-07,0.65,0,0
3.4258e-08,0.65156,0,0
3.4258e-08,0.65156,0,0
-9.4248e-08,0.65312,0,0
-9.4248e-08,0.65312,0,0
1.5496e-07,0.65469,0,0
1.5496e-07,0.65469,0,0
1.0007e-07,0.65625,0,0
1.0007e-07,0.65625,0,0
-1.5073e-08,0.65781,0,0
-1.5073e-08,0.65781,0,0
5.1909e-08,0.65938,0,0
5.1909e-08,0.65938,0,0
-1.403e-07,0.66094,0,0
-1.403e-07,0.66094,0,0
1.1648e-07,0.6625,0,0
1.1648e-07,0.6625,0,0
-9.4522e-08,0.66406,0,0
-9.4522e-08,0.66406,0,0
-5.4537e-08,0.66562,0,0
-5.4537e-08,0.66562,0,0
9.8717e-11,0.66719,0,0
9.8717e-11,0.66719,0,0
-1.3008e-07,0.66875,0,0
-1.3008e-07,0.66875,0,0
2.1039e-08,0.67031,0,0
2.1039e-08,0.67031,0,0
1.6932e-08,0.67188,0,0
1.6932e-08,0.67188,0,0
-1.4076e-07,0.67344,0,0
-1.4076e-07,0.67344,0,0
2.5008e-08,0.675,0,0
2.5008e-08,0.675,0,0
-1.5866e-07,0.67656,0,0
-1.5866e-07,0.67656,0,0
9.1442e-09,0.67813,0,0
9.1442e-09,0.67813,0,0
9.5289e-08,0.67969,0,0
9.5289e-08,0.67969,0,0
-1.3887e-07,0.68125,0,0
-1.3887e-07,0.68125,0,0
2.0273e-08,0.68281,0,0
2.0273e-08,0.68281,0,0
-9.6791e-08,0.68437,0,0
-9.6791e-08,0.68437,0,0
-3.1185e-08,0.68594,0,0
-3.1185e-08,0.68594,0,0
2.5761e-08,0.6875,0,0
2.5761e-08,0.6875,0,0
-1.6645e-07,0.68906,0,0
-1.6645e-07,0.68906,0,0
1.0393e-07,0.69063,0,0
1.0393e-07,0.69063,0,0
-6.7653e-08,0.69219,0,0
-6.7653e-08,0.69219,0,0
1.2516e-08,0.69375,0,0
1.2516e-08,0.69375,0,0
-8.1967e-08,0.69531,0,0
-8.1967e-08,0.69531,0,0
-1.1661e-07,0.69687,0,0
-1.1661e-07,0.69687,0,0
1.417e-07,0.69844,0,0
1.417e-07,0.69844,0,0
3.0125e-08,0.7,0,0
3.0125e-08,0.7,0,0
4.2859e-10,0.70156,0,0
4.2859e-10,0.70156,0,0
1.0636e-07,0.70312,0,0
1.0636e-07,0.70312,0,0
-1.3465e-07,0.70469,0,0
-1.3465e-07,0.70469,0,0
-1.4503e-08,0.70625,0,0
-1.4503e-08,0.70625,0,0
4.5711e-08,0.70781,0,0
4.5711e-08,0.70781,0,0
1.7399e-08,0.70938,0,0
1.7399e-08,0.70938,0,0
-4.2395e-08,0.71094,0,0
-4.2395e-08,0.71094,0,0
-1.4123e-07,0.7125,0,0
-1.4123e-07,0.7125,0,0
-4.9619e-08,0.71406,0,0
-4.9619e-08,0.71406,0,0
5.3025e-08,0.71562,0,0
5.3025e-08,0.71562,0,0
1.3463e-07,0.71719,0,0
1.3463e-07,0.71719,0,0
1.7076e-08,0.71875,0,0
1.7076e-08,0.71875,0,0
-7.0562e-08,0.72031,0,0
-7.0562e-08,0.72031,0,0
9.9413e-08,0.72188,0,0
9.9413e-08,0.72188,0,0
-1.26e-07,0.72344,0,0
-1.26e-07,0.72344,0,0
1.7135e-07,0.725,0,0
1.7135e-07,0.725,0,0
1.0132e-07,0.72656,0,0
1.0132e-07,0.72656,0,0
-1.088e-07,0.72812,0,0
-1.088e-07,0.72812,0,0
5.3385e-09,0.72969,0,0
5.3385e-09,0.72969,0,0
3.2383e-08,0.73125,0,0
3.2383e-08,0.73125,0,0
1.7178e-07,0.73281,0,0
1.7178e-07,0.73281,0,0
1.3456e-08,0.73438,0,0
1.3456e-08,0.73438,0,0
2.1347e-08,0.73594,0,0
2.1347e-08,0.73594,0,0
-5.7216e-08,0.7375,0,0
-5.7216e-08,0.7375,0,0
-1.5355e-07,0.73906,0,0
-1.5355e-07,0.73906,0,0
1.6681e-07,0.74063,0,0
1.6681e-07,0.74063,0,0
2.0145e-08,0.74219,0,0
2.0145e-08,0.74219,0,0
-1.3137e-07,0.74375,0,0
-1.3137e-07,0.74375,0,0
-6.5312e-08,0.74531,0,0
-6.5312e-08,0.74531,0,0
5.1767e-08,0.74687,0,0
5.1767e-08,0.74687,0,0
1.7411e-07,0.74844,0,0
1.7411e-07,0.74844,0,0
-1.0201e-07,0.75,0,0
-1.0201e-07,0.75,0,0
-7.7722e-08,0.75156,0,0
-7.7722e-08,0.75156,0,0
-9.1769e-09,0.75313,0,0
-9.1769e-09,0.75313,0,0
-5.9779e-08,0.75469,0,0
-5.9779e-08,0.75469,0,0
1.982e-07,0.75625,0,0
1.982e-07,0.75625,0,0
-1.1266e-07,0.75781,0,0
-1.1266e-07,0.75781,0,0
-5.6809e-08,0.75937,0,0
-5.6809e-08,0.75937,0,0
1.079e-07,0.76094,0,0
1.079e-07,0.76094,0,0
-1.724e-08,0.7625,0,0
-1.724e-08,0.7625,0,0
-7.8276e-09,0.76406,0,0
-7.8276e-09,0.76406,0,0
-2.29e-08,0.76562,0,0
-2.29e-08,0.76562,0,0
-8.2302e-08,0.76719,0,0
-8.2302e-08,0.76719,0,0
3.124e-08,0.76875,0,0
3.124e-08,0.76875,0,0
-7.7868e-08,0.77031,0,0
-7.7868e-08,0.77031,0,0
1.1465e-08,0.77188,0,0
1.1465e-08,0.77188,0,0
-9.5121e-08,0.77344,0,0
-9.5121e-08,0.77344,0,0
-1.8075e-07,0.775,0,0
-1.8075e-07,0.775,0,0
-2.9847e-08,0.77656,0,0
-2.9847e-08,0.77656,0,0
-3.492e-08,0.77812,0,0
-3.492e-08,0.77812,0,0
-1.6577e-08,0.77969,0,0
-1.6577e-08,0.77969,0,0
1.1073e-07,0.78125,0,0
1.1073e-07,0.78125,0,0
-1.5307e-07,0.78281,0,0
-1.5307e-07,0.78281,0,0
1.2118e-07,0.78438,0,0
1.2118e-07,0.78438,0,0
6.7188e-08,0.78594,0,0
6.7188e-08,0.78594,0,0
9.9513e-08,0.7875,0,0
9.9513e-08,0.7875,0,0
6.8328e-08,0.78906,0,0
6.8328e-08,0.78906,0,0
-5.1274e-08,0.79062,0,0
-5.1274e-08,0.79062,0,0
-4.7053e-08,0.79219,0,0
-4.7053e-08,0.79219,0,0
-6.7021e-08,0.79375,0,0
-6.7021e-08,0.79375,0,0
6.1741e-08,0.79531,0,0
6.1741e-08,0.79531,0,0
-4.5993e-08,0.79688,0,0
-4.5993e-08,0.79688,0,0
-1.7837e-07,0.79844,0,0
-1.7837e-07,0.79844,0,0
1.1361e-07,0.8,0,0
1.1361e-07,0.8,0,0
-3.0311e-08,0.80156,0,0
-3.0311e-08,0.80156,0,0
3.6426e-08,0.80313,0,0
3.6426e-08,0.80313,0,0
-6.8409e-08,0.80469,0,0
-6.8409e-08,0.80469,0,0
-1.3461e-07,0.80625,0,0
-1.3461e-07,0.80625,0,0
4.6758e-08,0.80781,0,0
4.6758e-08,0.80781,0,0
-1.4315e-07,0.80937,0,0
-1.4315e-07,0.80937,0,0
1.7746e-07,0.81094,0,0
1.7746e-07,0.81094,0,0
-8.5917e-08,0.8125,0,0
-8.5917e-08,0.8125,0,0
-9.4661e-09,0.81406,0,0
-9.4661e-09,0.81406,0,0
1.373e-07,0.81563,0,0
1.373e-07,0.81563,0,0
-2.3094e-08,0.81719,0,0
-2.3094e-08,0.81719,0,0
1.4958e-07,0.81875,0,0
1.4958e-07,0.81875,0,0
4.0591e-08,0.82031,0,0
4.0591e-08,0.82031,0,0
-1.4311e-07,0.82187,0,0
-1.4311e-07,0.82187,0,0
4.2611e-08,0.82344,0,0
4.2611e-08,0.82344,0,0
-1.5216e-08,0.825,0,0
-1.5216e-08,0.825,0,0
8.2096e-08,0.82656,0,0
8.2096e-08,0.82656,0,0
-3.8829e-08,0.82812,0,0
-3.8829e-08,0.82812,0,0
-1.7266e-07,0.82969,0,0
-1.7266e-07,0.82969,0,0
1.2314e-07,0.83125,0,0
1.2314e-07,0.83125,0,0
9.6432e-11,0.83281,0,0
9.6432e-11,0.83281,0,0
9.2211e-08,0.83438,0,0
9.2211e-08,0.83438,0,0
2.9017e-08,0.83594,0,0
2.9017e-08,0.83594,0,0
1.4246e-08,0.8375,0,0
1.4246e-08,0.8375,0,0
1.2003e-08,0.83906,0,0
1.2003e-08,0.83906,0,0
-1.0803e-07,0.84062,0,0
-1.0803e-07,0.84062,0,0
4.665e-08,0.84219,0,0
4.665e-08,0.84219,0,0
1.0846e-07,0.84375,0,0
1.0846e-07,0.84375,0,0
4.112e-08,0.84531,0,0
4.112e-08,0.84531,0,0
4.5585e-08,0.84688,0,0
4.5585e-08,0.84688,0,0
-5.5947e-09,0.84844,0,0
-5.5947e-09,0.84844,0,0
3.8609e-08,0.85,0,0
3.8609e-08,0.85,0,0
5.189e-08,0.85156,0,0
5.189e-08,0.85156,0,0
-3.5954e-09,0.85312,0,0
-3.5954e-09,0.85312,0,0
7.1535e-08,0.85469,0,0
7.1535e-08,0.85469,0,0
-8.5736e-08,0.85625,0,0
-8.5736e-08,0.85625,0,0
1.4942e-07,0.85781,0,0
1.4942e-07,0.85781,0,0
-6.1707e-08,0.85938,0,0
-6.1707e-08,0.85938,0,0
-4.3278e-08,0.86094,0,0
-4.3278e-08,0.86094,0,0
1.6412e-07,0.8625,0,0
1.6412e-07,0.8625,0,0
-3.8116e-08,0.86406,0,0
-3.8116e-08,0.86406,0,0
2.1025e-07,0.86563,0,0
2.1025e-07,0.86563,0,0
7.3315e-08,0.86719,0,0
7.3315e-08,0.86719,0,0
-1.3036e-08,0.86875,0,0
-1.3036e-08,0.86875,0,0
1.4749e-07,0.87031,0,0
1.4749e-07,0.87031,0,0
-4.0928e-08,0.87187,0,0
-4.0928e-08,0.87187,0,0
4.0567e-08,0.87344,0,0
4.0567e-08,0.87344,0,0
3.5695e-08,0.875,0,0
3.5695e-08,0.875,0,0
-9.8034e-08,0.87656,0,0
-9.8034e-08,0.87656,0,0
7.2562e-08,0.87813,0,0
7.2562e-08,0.87813,0,0
-4.5545e-08,0.87969,0,0
-4.5545e-08,0.87969,0,0
1.6353e-07,0.88125,0,0
1.6353e-07,0.88125,0,0
1.0786e-07,0.88281,0,0
1.0786e-07,0.88281,0,0
-1.8144e-08,0.88437,0,0
-1.8144e-08,0.88437,0,0
-2.1238e-08,0.88594,0,0
-2.1238e-08,0.88594,0,0
-1.4853e-08,0.8875,0,0
-1.4853e-08,0.8875,0,0
1.3712e-07,0.88906,0,0
1.3712e-07,0.88906,0,0
8.3929e-08,0.89062,0,0
8.3929e-08,0.89062,0,0
1.8466e-08,0.89219,0,0
1.8466e-08,0.89219,0,0
1.3247e-07,0.89375,0,0
1.3247e-07,0.89375,0,0
7.6841e-08,0.89531,0,0
7.6841e-08,0.89531,0,0
-1.5238e-08,0.89688,0,0
-1.5238e-08,0.89688,0,0
-1.4949e-08,0.89844,0,0
-1.4949e-08,0.89844,0,0
3.068e-08,0.9,0,0
3.068e-08,0.9,0,0
7.3481e-08,0.90156,0,0
7.3481e-08,0.90156,0,0
5.4802e-09,0.90312,0,0
5.4802e-09,0.90312,0,0
1.954e-07,0.90469,0,0
1.954e-07,0.90469,0,0
5.9496e-08,0.90625,0,0
5.9496e-08,0.90625,0,0
2.6101e-08,0.90781,0,0
2.6101e-08,0.90781,0,0
4.5562e-08,0.90938,0,0
4.5562e-08,0.90938,0,0
1.2599e-08,0.91094,0,0
1.2599e-08,0.91094,0,0
5.4645e-08,0.9125,0,0
5.4645e-08,0.9125,0,0
6.7491e-08,0.91406,0,0
6.7491e-08,0.91406,0,0
1.1427e-09,0.91562,0,0
1.1427e-09,0.91562,0,0
4.2901e-08,0.91719,0,0
4.2901e-08,0.91719,0,0
9.016e-08,0.91875,0,0
9.016e-08,0.91875,0,0
2.9086e-08,0.92031,0,0
2.9086e-08,0.92031,0,0
-3.4418e-09,0.92188,0,0
-3.4418e-09,0.92188,0,0
-5.8887e-08,0.92344,0,0
-5.8887e-08,0.92344,0,0
4.8594e-08,0.925,0,0
4.8594e-08,0.925,0,0
-1.9367e-08,0.92656,0,0
-1.9367e-08,0.92656,0,0
9.7407e-08,0.92813,0,0
9.7407e-08,0.92813,0,0
6.1602e-08,0.92969,0,0
6.1602e-08,0.92969,0,0
5.872e-08,0.93125,0,0
5.872e-08,0.93125,0,0
3.4741e-08,0.93281,0,0
3.4741e-08,0.93281,0,0
-1.0766e-07,0.93437,0,0
-1.0766e-07,0.93437,0,0
-1.1092e-08,0.93594,0,0
-1.1092e-08,0.93594,0,0
-1.0258e-08,0.9375,0,0
-1.0258e-08,0.9375,0,0
7.8905e-08,0.93906,0,0
7.8905e-08,0.93906,0,0
2.0094e-07,0.94063,0,0
2.0094e-07,0.94063,0,0
2.2723e-08,0.94219,0,0
2.2723e-08,0.94219,0,0
1.3727e-07,0.94375,0,0
1.3727e-07,0.94375,0,0
-2.5929e-08,0.94531,0,0
-2.5929e-08,0.94531,0,0
-4.5823e-08,0.94687,0,0
-4.5823e-08,0.94687,0,0
2.0705e-08,0.94844,0,0
2.0705e-08,0.94844,0,0
8.1544e-08,0.95,0,0
8.1544e-08,0.95,0,0
1.169e-08,0.95156,0,0
1.169e-08,0.95156,0,0
-4.1519e-08,0.95312,0,0
-4.1519e-08,0.95312,0,0
-1.353e-07,0.95469,0,0
-1.353e-07,0.95469,0,0
1.489e-07,0.95625,0,0
1.489e-07,0.95625,0,0
6.2749e-09,0.95781,0,0
6.2749e-09,0.95781,0,0
2.4344e-08,0.95938,0,0
2.4344e-08,0.95938,0,0
1.1459e-07,0.96094,0,0
1.1459e-07,0.96094,0,0
-2.0029e-08,0.9625,0,0
-2.0029e-08,0.9625,0,0
3.7628e-08,0.96406,0,0
3.7628e-08,0.96406,0,0
-3.7845e-08,0.96562,0,0
-3.7845e-08,0.96562,0,0
9.9931e-08,0.96719,0,0
9.9931e-08,0.96719,0,0
1.2657e-07,0.96875,0,0
1.2657e-07,0.96875,0,0
-1.7964e-08,0.97031,0,0
-1.7964e-08,0.97031,0,0
8.2092e-08,0.97188,0,0
8.2092e-08,0.97188,0,0
1.0386e-07,0.97344,0,0
1.0386e-07,0.97344,0,0
1.5261e-07,0.975,0,0
1.5261e-07,0.975,0,0
1.4488e-07,0.97656,0,0
1.4488e-07,0.97656,0,0
1.9275e-08,0.97812,0,0
1.9275e-08,0.97812,0,0
-4.8261e-08,0.97969,0,0
-4.8261e-08,0.97969,0,0
9.8749e-08,0.98125,0,0
9.8749e-08,0.98125,0,0
8.606e-08,0.98281,0,0
8.606e-08,0.98281,0,0
7.1145e-08,0.98438,0,0
7.1145e-08,0.98438,0,0
-8.7833e-09,0.98594,0,0
-8.7833e-09,0.98594,0,0
2.0858e-08,0.9875,0,0
2.0858e-08,0.9875,0,0
8.0619e-08,0.98906,0,0
8.0619e-08,0.98906,0,0
3.2019e-08,0.99063,0,0
3.2019e-08,0.99063,0,0
3.5017e-08,0.99219,0,0
3.5017e-08,0.99219,0,0
2.5458e-08,0.99375,0,0
2.5458e-08,0.99375,0,0
1.7657e-07,0.99531,0,0
1.7657e-07,0.99531,0,0
-6.547e-08,0.99687,0,0
-6.547e-08,0.99687,0,0
1.1191e-07,0.99844,0,0
1.1191e-07,0.99844,0,0
-8.2548e-08,1,0,0
-8.2548e-08,1,0,0
9.0529e-10,1.0016,0,0
9.0529e-10,1.0016,0,0
-1.0421e-07,1.0031,0,0
-1.0421e-07,1.0031,0,0
1.7341e-07,1.0047,0,0
1.7341e-07,1.0047,0,0
1.9851e-07,1.0063,0,0
1.9851e-07,1.0063,0,0
6.6036e-08,1.0078,0,0
6.6036e-08,1.0078,0,0
2.4696e-08,1.0094,0,0
2.4696e-08,1.0094,0,0
-1.5365e-07,1.0109,0,0
-1.5365e-07,1.0109,0,0
9.9707e-08,1.0125,0,0
9.9707e-08,1.0125,0,0
1.5447e-07,1.0141,0,0
1.5447e-07,1.0141,0,0
1.0297e-07,1.0156,0,0
1.0297e-07,1.0156,0,0
-4.4563e-08,1.0172,0,0
-4.4563e-08,1.0172,0,0
-3.9525e-08,1.0187,0,0
-3.9525e-08,1.0187,0,0
2.0739e-07,1.0203,0,0
2.0739e-07,1.0203,0,0
7.0781e-08,1.0219,0,0
7.0781e-08,1.0219,0,0
1.1726e-07,1.0234,0,0
1.1726e-07,1.0234,0,0
-1.1988e-07,1.025,0,0
-1.1988e-07,1.025,0,0
-1.5368e-07,1.0266,0,0
-1.5368e-07,1.0266,0,0
1.0261e-07,1.0281,0,0
1.0261e-07,1.0281,0,0
2.8458e-08,1.0297,0,0
2.8458e-08,1.0297,0,0
-5.0501e-08,1.0312,0,0
-5.0501e-08,1.0312,0,0
-1.2421e-07,1.0328,0,0
-1.2421e-07,1.0328,0,0
-1.8263e-07,1.0344,0,0
-1.8263e-07,1.0344,0,0
9.6869e-08,1.0359,0,0
9.6869e-08,1.0359,0,0
9.8604e-08,1.0375,0,0
9.8604e-08,1.0375,0,0
1.4566e-07,1.0391,0,0
1.4566e-07,1.0391,0,0
9.6026e-09,1.0406,0,0
9.6026e-09,1.0406,0,0
-6.1189e-08,1.0422,0,0
-6.1189e-08,1.0422,0,0
2.5341e-07,1.0438,0,0
2.5341e-07,1.0438,0,0
1.0407e-07,1.0453,0,0
1.0407e-07,1.0453,0,0
4.9807e-08,1.0469,0,0
4.9807e-08,1.0469,0,0
-1.3791e-07,1.0484,0,0
-1.3791e-07,1.0484,0,0
-2.1077e-07,1.05,0,0
-2.1077e-07,1.05,0,0
1.4885e-07,1.0516,0,0
1.4885e-07,1.0516,0,0
9.639e-08,1.0531,0,0
9.639e-08,1.0531,0,0
-5.0064e-08,1.0547,0,0
-5.0064e-08,1.0547,0,0
-4.2272e-08,1.0562,0,0
-4.2272e-08,1.0562,0,0
-1.0884e-07,1.0578,0,0
-1.0884e-07,1.0578,0,0
6.5381e-08,1.0594,0,0
6.5381e-08,1.0594,0,0
1.1739e-07,1.0609,0,0
1.1739e-07,1.0609,0,0
1.2438e-07,1.0625,0,0
1.2438e-07,1.0625,0,0
-1.4233e-07,1.0641,0,0
-1.4233e-07,1.0641,0,0
-1.9616e-07,1.0656,0,0
-1.9616e-07,1.0656,0,0
3.7164e-08,1.0672,0,0
3.7164e-08,1.0672,0,0
1.9933e-07,1.0688,0,0
1.9933e-07,1.0688,0,0
1.2663e-07,1.0703,0,0
1.2663e-07,1.0703,0,0
6.7178e-08,1.0719,0,0
6.7178e-08,1.0719,0,0
-2.078e-07,1.0734,0,0
-2.078e-07,1.0734,0,0
8.8806e-08,1.075,0,0
8.8806e-08,1.075,0,0
1.2648e-07,1.0766,0,0
1.2648e-07,1.0766,0,0
-2.2491e-08,1.0781,0,0
-2.2491e-08,1.0781,0,0
-1.1009e-07,1.0797,0,0
-1.1009e-07,1.0797,0,0
-1.2672e-07,1.0812,0,0
-1.2672e-07,1.0812,0,0
2.3545e-07,1.0828,0,0
2.3545e-07,1.0828,0,0
1.5053e-07,1.0844,0,0
1.5053e-07,1.0844,0,0
-7.3197e-08,1.0859,0,0
-7.3197e-08,1.0859,0,0
5.0632e-08,1.0875,0,0
5.0632e-08,1.0875,0,0
-1.8373e-07,1.0891,0,0
-1.8373e-07,1.0891,0,0
2.4443e-07,1.0906,0,0
2.4443e-07,1.0906,0,0
3.6939e-08,1.0922,0,0
3.6939e-08,1.0922,0,0
-2.3473e-08,1.0938,0,0
-2.3473e-08,1.0938,0,0
7.2643e-08,1.0953,0,0
7.2643e-08,1.0953,0,0
-1.4212e-07,1.0969,0,0
-1.4212e-07,1.0969,0,0
1.1217e-07,1.0984,0,0
1.1217e-07,1.0984,0,0
1.8697e-08,1.1,0,0
1.8697e-08,1.1,0,0
1.194e-07,1.1016,0,0
1.194e-07,1.1016,0,0
-5.3185e-08,1.1031,0,0
-5.3185e-08,1.1031,0,0
-1.286e-08,1.1047,0,0
-1.286e-08,1.1047,0,0
6.4265e-08,1.1063,0,0
6.4265e-08,1.1063,0,0
8.114e-08,1.1078,0,0
8.114e-08,1.1078,0,0
1.005e-07,1.1094,0,0
1.005e-07,1.1094,0,0
-1.0677e-07,1.1109,0,0
-1.0677e-07,1.1109,0,0
-5.4548e-08,1.1125,0,0
-5.4548e-08,1.1125,0,0
7.8716e-08,1.1141,0,0
7.8716e-08,1.1141,0,0
2.0044e-07,1.1156,0,0
2.0044e-07,1.1156,0,0
1.326e-07,1.1172,0,0
1.326e-07,1.1172,0,0
-1.1558e-07,1.1187,0,0
-1.1558e-07,1.1187,0,0
-5.8053e-08,1.1203,0,0
-5.8053e-08,1.1203,0,0
1.2442e-07,1.1219,0,0
1.2442e-07,1.1219,0,0
1.0526e-07,1.1234,0,0
1.0526e-07,1.1234,0,0
-5.7456e-08,1.125,0,0
-5.7456e-08,1.125,0,0
-1.1616e-07,1.1266,0,0
-1.1616e-07,1.1266,0,0
-6.1713e-08,1.1281,0,0
-6.1713e-08,1.1281,0,0
1.6123e-07,1.1297,0,0
1.6123e-07,1.1297,0,0
-7.9115e-09,1.1313,0,0
-7.9115e-09,1.1313,0,0
-3.6556e-08,1.1328,0,0
-3.6556e-08,1.1328,0,0
8.4388e-08,1.1344,0,0
8.4388e-08,1.1344,0,0
-1.1285e-07,1.1359,0,0
-1.1285e-07,1.1359,0,0
1.4006e-07,1.1375,0,0
1.4006e-07,1.1375,0,0
4.8445e-08,1.1391,0,0
4.8445e-08,1.1391,0,0
1.4263e-07,1.1406,0,0
1.4263e-07,1.1406,0,0
-4.5221e-08,1.1422,0,0
-4.5221e-08,1.1422,0,0
-2.9257e-08,1.1437,0,0
-2.9257e-08,1.1437,0,0
2.413e-07,1.1453,0,0
2.413e-07,1.1453,0,0
-2.3856e-08,1.1469,0,0
-2.3856e-08,1.1469,0,0
-5.8284e-08,1.1484,0,0
-5.8284e-08,1.1484,0,0
-9.1454e-08,1.15,0,0
-9.1454e-08,1.15,0,0
-1.1443e-07,1.1516,0,0
-1.1443e-07,1.1516,0,0
1.5973e-07,1.1531,0,0
1.5973e-07,1.1531,0,0
1.8344e-07,1.1547,0,0
1.8344e-07,1.1547,0,0
5.6317e-09,1.1562,0,0
5.6317e-09,1.1562,0,0
-1.264e-07,1.1578,0,0
-1.264e-07,1.1578,0,0
3.4629e-08,1.1594,0,0
3.4629e-08,1.1594,0,0
5.8183e-08,1.1609,0,0
5.8183e-08,1.1609,0,0
1.1617e-07,1.1625,0,0
1.1617e-07,1.1625,0,0
1.6891e-08,1.1641,0,0
1.6891e-08,1.1641,0,0
7.559e-09,1.1656,0,0
7.559e-09,1.1656,0,0
-1.4145e-07,1.1672,0,0
-1.4145e-07,1.1672,0,0
9.0798e-08,1.1688,0,0
9.0798e-08,1.1688,0,0
1.6518e-07,1.1703,0,0
1.6518e-07,1.1703,0,0
1.2618e-07,1.1719,0,0
1.2618e-07,1.1719,0,0
-1.745e-08,1.1734,0,0
-1.745e-08,1.1734,0,0
-1.8578e-08,1.175,0,0
-1.8578e-08,1.175,0,0
1.6469e-07,1.1766,0,0
1.6469e-07,1.1766,0,0
-2.5693e-09,1.1781,0,0
-2.5693e-09,1.1781,0,0
-1.2291e-09,1.1797,0,0
-1.2291e-09,1.1797,0,0
-6.1039e-08,1.1812,0,0
-6.1039e-08,1.1812,0,0
-1.7334e-07,1.1828,0,0
-1.7334e-07,1.1828,0,0
1.7841e-07,1.1844,0,0
1.7841e-07,1.1844,0,0
-1.3383e-08,1.1859,0,0
-1.3383e-08,1.1859,0,0
6.6406e-09,1.1875,0,0
6.6406e-09,1.1875,0,0
8.6644e-09,1.1891,0,0
8.6644e-09,1.1891,0,0
1.278e-09,1.1906,0,0
1.278e-09,1.1906,0,0
2.6044e-07,1.1922,0,0
2.6044e-07,1.1922,0,0
2.1115e-08,1.1938,0,0
2.1115e-08,1.1938,0,0
3.6483e-08,1.1953,0,0
3.6483e-08,1.1953,0,0
7.6665e-08,1.1969,0,0
7.6665e-08,1.1969,0,0
-8.8234e-08,1.1984,0,0
-8.8234e-08,1.1984,0,0
5.4018e-08,1.2,0,0
5.4018e-08,1.2,0,0
2.1931e-07,1.2016,0,0
2.1931e-07,1.2016,0,0
-3.3407e-08,1.2031,0,0
-3.3407e-08,1.2031,0,0
1.9588e-08,1.2047,0,0
1.9588e-08,1.2047,0,0
-9.0084e-08,1.2062,0,0
-9.0084e-08,1.2062,0,0
1.4768e-07,1.2078,0,0
1.4768e-07,1.2078,0,0
2.1441e-07,1.2094,0,0
2.1441e-07,1.2094,0,0
1.4377e-07,1.2109,0,0
1.4377e-07,1.2109,0,0
-5.5841e-08,1.2125,0,0
-5.5841e-08,1.2125,0,0
1.008e-07,1.2141,0,0
1.008e-07,1.2141,0,0
1.6801e-07,1.2156,0,0
1.6801e-07,1.2156,0,0
1.0819e-07,1.2172,0,0
1.0819e-07,1.2172,0,0
1.9131e-07,1.2188,0,0
1.9131e-07,1.2188,0,0
1.8727e-07,1.2203,0,0
1.8727e-07,1.2203,0,0
1.0441e-07,1.2219,0,0
1.0441e-07,1.2219,0,0
2.1019e-07,1.2234,0,0
2.1019e-07,1.2234,0,0
2.3261e-07,1.225,0,0
2.3261e-07,1.225,0,0
2.0111e-07,1.2266,0,0
2.0111e-07,1.2266,0,0
1.2395e-07,1.2281,0,0
1.2395e-07,1.2281,0,0
2.4781e-07,1.2297,0,0
2.4781e-07,1.2297,0,0
3.6126e-07,1.2313,0,0
3.6126e-07,1.2313,0,0
4.3466e-07,1.2328,0,0
4.3466e-07,1.2328,0,0
2.5696e-07,1.2344,0,0
2.5696e-07,1.2344,0,0
3.132e-07,1.2359,0,0
3.132e-07,1.2359,0,0
3.7315e-07,1.2375,0,0
3.7315e-07,1.2375,0,0
4.6172e-07,1.2391,0,0
4.6172e-07,1.2391,0,0
5.5324e-07,1.2406,0,0
5.5324e-07,1.2406,0,0
4.3457e-07,1.2422,0,0
4.3457e-07,1.2422,0,0
5.9069e-07,1.2437,0,0
5.9069e-07,1.2437,0,0
5.529e-07,1.2453,0,0
5.529e-07,1.2453,0,0
8.2089e-07,1.2469,0,0
8.2089e-07,1.2469,0,0
8.9606e-07,1.2484,0,0
8.9606e-07,1.2484,0,0
8.0164e-07,1.25,0,0
8.0164e-07,1.25,0,0
7.8413e-07,1.2516,0,0
7.8413e-07,1.2516,0,0
8.5159e-07,1.2531,0,0
8.5159e-07,1.2531,0,0
1.2633e-06,1.2547,0,0
1.2633e-06,1.2547,0,0
1.286e-06,1.2563,0,0
1.286e-06,1.2563,0,0
1.4179e-06,1.2578,0,0
1.4179e-06,1.2578,0,0
1.4285e-06,1.2594,0,0
1.4285e-06,1.2594,0,0
1.5642e-06,1.2609,0,0
1.5642e-06,1.2609,0,0
1.8439e-06,1.2625,0,0
1.8439e-06,1.2625,0,0
2.015e-06,1.2641,0,0
2.015e-06,1.2641,0,0
2.0968e-06,1.2656,0,0
2.0968e-06,1.2656,0,0
2.3357e-06,1.2672,0,0
2.3357e-06,1.2672,0,0
2.5011e-06,1.2687,0,0
2.5011e-06,1.2687,0,0
2.8483e-06,1.2703,0,0
2.8483e-06,1.2703,0,0
3.1286e-06,1.2719,0,0
3.1286e-06,1.2719,0,0
3.3593e-06,1.2734,0,0
3.3593e-06,1.2734,0,0
3.5481e-06,1.275,0,0
3.5481e-06,1.275,0,0
3.9415e-06,1.2766,0,0
3.9415e-06,1.2766,0,0
4.3158e-06,1.2781,0,0
4.3158e-06,1.2781,0,0
4.6646e-06,1.2797,0,0
4.6646e-06,1.2797,0,0
5.0031e-06,1.2812,0,0
5.0031e-06,1.2812,0,0
5.5775e-06,1.2828,0,0
5.5775e-06,1.2828,0,0
5.9188e-06,1.2844,0,0
5.9188e-06,1.2844,0,0
6.5166e-06,1.2859,0,0
6.5166e-06,1.2859,0,0
7.13e-06,1.2875,0,0
7.13e-06,1.2875,0,0
7.7721e-06,1.2891,0,0
7.7721e-06,1.2891,0,0
8.2123e-06,1.2906,0,0
8.2123e-06,1.2906,0,0
8.9351e-06,1.2922,0,0
8.9351e-06,1.2922,0,0
9.9515e-06,1.2938,0,0
9.9515e-06,1.2938,0,0
1.0786e-05,1.2953,0,0
1.0786e-05,1.2953,0,0
1.1449e-05,1.2969,0,0
1.1449e-05,1.2969,0,0
1.2426e-05,1.2984,0,0
1.2426e-05,1.2984,0,0
1.3485e-05,1.3,0,0
1.3485e-05,1.3,0,0
1.4637e-05,1.3016,0,0
1.4637e-05,1.3016,0,0
1.5885e-05,1.3031,0,0
1.5885e-05,1.3031,0,0
1.7e-05,1.3047,0,0
1.7e-05,1.3047,0,0
1.8468e-05,1.3062,0,0
1.8468e-05,1.3062,0,0
1.9818e-05,1.3078,0,0
1.9818e-05,1.3078,0,0
2.1535e-05,1.3094,0,0
2.1535e-05,1.3094,0,0
2.315e-05,1.3109,0,0
2.315e-05,1.3109,0,0
2.4909e-05,1.3125,0,0
2.4909e-05,1.3125,0,0
2.682e-05,1.3141,0,0
2.682e-05,1.3141,0,0
2.889e-05,1.3156,0,0
2.889e-05,1.3156,0,0
3.1243e-05,1.3172,0,0
3.1243e-05,1.3172,0,0
3.3535e-05,1.3188,0,0
3.3535e-05,1.3188,0,0
3.6008e-05,1.3203,0,0
3.6008e-05,1.3203,0,0
3.8671e-05,1.3219,0,0
3.8671e-05,1.3219,0,0
4.1531e-05,1.3234,0,0
4.1531e-05,1.3234,0,0
4.4829e-05,1.325,0,0
4.4829e-05,1.325,0,0
4.7985e-05,1.3266,0,0
4.7985e-05,1.3266,0,0
5.148e-05,1.3281,0,0
5.148e-05,1.3281,0,0
5.5202e-05,1.3297,0,0
5.5202e-05,1.3297,0,0
5.9039e-05,1.3312,0,0
5.9039e-05,1.3312,0,0
6.347e-05,1.3328,0,0
6.347e-05,1.3328,0,0
6.7917e-05,1.3344,0,0
6.7917e-05,1.3344,0,0
7.2621e-05,1.3359,0,0
7.2621e-05,1.3359,0,0
7.7708e-05,1.3375,0,0
7.7708e-05,1.3375,0,0
8.3066e-05,1.3391,0,0
8.3066e-05,1.3391,0,0
8.8934e-05,1.3406,0,0
8.8934e-05,1.3406,0,0
9.4977e-05,1.3422,0,0
9.4977e-05,1.3422,0,0
0.00010131,1.3438,0,0
0.00010131,1.3438,0,0
0.00010807,1.3453,0,0
0.00010807,1.3453,0,0
0.00011525,1.3469,0,0
0.00011525,1.3469,0,0
0.00012298,1.3484,0,0
0.00012298,1.3484,0,0
0.00013104,1.35,0,0
0.00013104,1.35,0,0
0.00013955,1.3516,0,0
0.00013955,1.3516,0,0
0.00014852,1.3531,0,0
0.00014852,1.3531,0,0
0.00015795,1.3547,0,0
0.00015795,1.3547,0,0
0.0001682,1.3563,0,0
0.0001682,1.3563,0,0
0.0001787,1.3578,0,0
0.0001787,1.3578,0,0
0.00018992,1.3594,0,0
0.00018992,1.3594,0,0
0.00020164,1.3609,0,0
0.00020164,1.3609,0,0
0.00021398,1.3625,0,0
0.00021398,1.3625,0,0
0.00022729,1.3641,0,0
0.00022729,1.3641,0,0
0.000241,1.3656,0,0
0.000241,1.3656,0,0
0.00025536,1.3672,0,0
0.00025536,1.3672,0,0
0.00027049,1.3687,0,0
0.00027049,1.3687,0,0
0.00028639,1.3703,0,0
0.00028639,1.3703,0,0
0.00030341,1.3719,0,0
0.00030341,1.3719,0,0
0.00032088,1.3734,0,0
0.00032088,1.3734,0,0
0.00033927,1.375,0,0
0.00033927,1.375,0,0
0.00035858,1.3766,0,0
0.00035858,1.3766,0,0
0.00037882,1.3781,0,0
0.00037882,1.3781,0,0
0.00040022,1.3797,0,0
0.00040022,1.3797,0,0
0.00042234,1.3813,0,0
0.00042234,1.3813,0,0
0.00044553,1.3828,0,0
0.00044553,1.3828,0,0
0.00046968,1.3844,0,0
0.00046968,1.3844,0,0
0.00049503,1.3859,0,0
0.00049503,1.3859,0,0
0.00052169,1.3875,0,0
0.00052169,1.3875,0,0
0.00054923,1.3891,0,0
0.00054923,1.3891,0,0
0.000578,1.3906,0,0
0.000578,1.3906,0,0
0.00060799,1.3922,0,0
0.00060799,1.3922,0,0
0.00063923,1.3937,0,0
0.00063923,1.3937,0,0
0.00067205,1.3953,0,0
0.00067205,1.3953,0,0
0.0007059,1.3969,0,0
0.0007059,1.3969,0,0
0.00074102,1.3984,0,0
0.00074102,1.3984,0,0
0.00077764,1.4,0,0
0.00077764,1.4,0,0
0.00081565,1.4016,0,0
0.00081565,1.4016,0,0
0.0008554,1.4031,0,0
0.0008554,1.4031,0,0
0.00089633,1.4047,0,0
0.00089633,1.4047,0,0
0.0009388,1.4062,0,0
0.0009388,1.4062,0,0
0.00098293,1.4078,0,0
0.00098293,1.4078,0,0
0.0010285,1.4094,0,0
0.0010285,1.4094,0,0
0.0010759,1.4109,0,0
0.0010759,1.4109,0,0
0.0011247,1.4125,0,0
0.0011247,1.4125,0,0
0.0011753,1.4141,0,0
0.0011753,1.4141,0,0
0.0012275,1.4156,0,0
0.0012275,1.4156,0,0
0.0012814,1.4172,0,0
0.0012814,1.4172,0,0
0.0013371,1.4188,0,0
0.0013371,1.4188,0,0
0.0013946,1.4203,0,0
0.0013946,1.4203,0,0
0.0014537,1.4219,0,0
0.0014537,1.4219,0,0
0.0015145,1.4234,0,0
0.0015145,1.4234,0,0
0.0015773,1.425,0,0
0.0015773,1.425,0,0
0.0016419,1.4266,0,0
0.0016419,1.4266,0,0
0.0017082,1.4281,0,0
0.0017082,1.4281,0,0
0.0017764,1.4297,0,0
0.0017764,1.4297,0,0
0.0018463,1.4312,0,0
0.0018463,1.4312,0,0
0.0019181,1.4328,0,0
0.0019181,1.4328,0,0
0.0019918,1.4344,0,0
0.0019918,1.4344,0,0
0.0020672,1.4359,0,0
0.0020672,1.4359,0,0
0.0021444,1.4375,0,0
0.0021444,1.4375,0,0
0.0022233,1.4391,0,0
0.0022233,1.4391,0,0
0.002304,1.4406,0,0
0.002304,1.4406,0,0
0.0023866,1.4422,0,0
0.0023866,1.4422,0,0
0.0024708,1.4438,0,0
0.0024708,1.4438,0,0
0.0025566,1.4453,0,0
0.0025566,1.4453,0,0
0.0026442,1.4469,0,0
0.0026442,1.4469,0,0
0.0027333,1.4484,0,0
0.0027333,1.4484,0,0
0.0028243,1.45,0,0
0.0028243,1.45,0,0
0.0029165,1.4516,0,0
0.0029165,1.4516,0,0
0.0030102,1.4531,0,0
0.0030102,1.4531,0,0
0.0031053,1.4547,0,0
0.0031053,1.4547,0,0
0.0032019,1.4562,0,0
0.0032019,1.4562,0,0
0.0032999,1.4578,0,0
0.0032999,1.4578,0,0
0.0033989,1.4594,0,0
0.0033989,1.4594,0,0
0.0034992,1.4609,0,0
0.0034992,1.4609,0,0
0.0036004,1.4625,0,0
0.0036004,1.4625,0,0
0.0037027,1.4641,0,0
0.0037027,1.4641,0,0
0.0038061,1.4656,0,0
0.0038061,1.4656,0,0
0.0039101,1.4672,0,0
0.0039101,1.4672,0,0
0.0040147,1.4688,0,0
0.0040147,1.4688,0,0
0.0041202,1.4703,0,0
0.0041202,1.4703,0,0
0.004226,1.4719,0,0
0.004226,1.4719,0,0
0.0043325,1.4734,0,0
0.0043325,1.4734,0,0
0.004439,1.475,0,0
0.004439,1.475,0,0
0.0045457,1.4766,0,0
0.0045457,1.4766,0,0
0.0046525,1.4781,0,0
0.0046525,1.4781,0,0
0.0047593,1.4797,0,0
0.0047593,1.4797,0,0
0.0048661,1.4813,0,0
0.0048661,1.4813,0,0
0.0049722,1.4828,0,0
0.0049722,1.4828,0,0
0.005078,1.4844,0,0
0.005078,1.4844,0,0
0.0051831,1.4859,0,0
0.0051831,1.4859,0,0
0.0052875,1.4875,0,0
0.0052875,1.4875,0,0
0.0053914,1.4891,0,0
0.0053914,1.4891,0,0
0.0054939,1.4906,0,0
0.0054939,1.4906,0,0
0.0055954,1.4922,0,0
0.0055954,1.4922,0,0
0.0056956,1.4937,0,0
0.0056956,1.4937,0,0
0.0057943,1.4953,0,0
0.0057943,1.4953,0,0
0.0058917,1.4969,0,0
0.0058917,1.4969,0,0
0.0059873,1.4984,0,0
0.0059873,1.4984,0,0
0.0060809,1.5,0,0
0.0060809,1.5,0,0
0.0061726,1.5016,0,0
0.0061726,1.5016,0,0
0.0062621,1.5031,0,0
0.0062621,1.5031,0,0
0.0063497,1.5047,0,0
0.0063497,1.5047,0,0
0.0064347,1.5063,0,0
0.0064347,1.5063,0,0
0.0065172,1.5078,0,0
0.0065172,1.5078,0,0
0.006597,1.5094,0,0
0.006597,1.5094,0,0
0.0066742,1.5109,0,0
0.0066742,1.5109,0,0
0.0067487,1.5125,0,0
0.0067487,1.5125,0,0
0.0068199,1.5141,0,0
0.0068199,1.5141,0,0
0.0068882,1.5156,0,0
0.0068882,1.5156,0,0
0.0069533,1.5172,0,0
0.0069533,1.5172,0,0
0.007015,1.5187,0,0
0.007015,1.5187,0,0
0.0070737,1.5203,0,0
0.0070737,1.5203,0,0
0.0071287,1.5219,0,0
0.0071287,1.5219,0,0
0.0071801,1.5234,0,0
0.0071801,1.5234,0,0
0.0072279,1.525,0,0
0.0072279,1.525,0,0
0.0072721,1.5266,0,0
0.0072721,1.5266,0,0
0.0073127,1.5281,0,0
0.0073127,1.5281,0,0
0.0073493,1.5297,0,0
0.0073493,1.5297,0,0
0.0073821,1.5312,0,0
0.0073821,1.5312,0,0
0.007411,1.5328,0,0
0.007411,1.5328,0,0
0.0074359,1.5344,0,0
0.0074359,1.5344,0,0
0.0074571,1.5359,0,0
0.0074571,1.5359,0,0
0.0074743,1.5375,0,0
0.0074743,1.5375,0,0
0.0074873,1.5391,0,0
0.0074873,1.5391,0,0
0.0074963,1.5406,0,0
0.0074963,1.5406,0,0
0.0075013,1.5422,0,0
0.0075013,1.5422,0,0
0.0075026,1.5438,0,0
0.0075026,1.5438,0,0
0.0074997,1.5453,0,0
0.0074997,1.5453,0,0
0.0074927,1.5469,0,0
0.0074927,1.5469,0,0
0.0074818,1.5484,0,0
0.0074818,1.5484,0,0
0.0074671,1.55,0,0
0.0074671,1.55,0,0
0.0074485,1.5516,0,0
0.0074485,1.5516,0,0
0.0074259,1.5531,0,0
0.0074259,1.5531,0,0
0.0073996,1.5547,0,0
0.0073996,1.5547,0,0
0.0073694,1.5562,0,0
0.0073694,1.5562,0,0
0.0073355,1.5578,0,0
0.0073355,1.5578,0,0
0.0072981,1.5594,0,0
0.0072981,1.5594,0,0
0.007257,1.5609,0,0
0.007257,1.5609,0,0
0.0072124,1.5625,0,0
0.0072124,1.5625,0,0
0.0071643,1.5641,0,0
0.0071643,1.5641,0,0
0.0071128,1.5656,0,0
0.0071128,1.5656,0,0
0.0070582,1.5672,0,0
0.0070582,1.5672,0,0
0.0070002,1.5688,0,0
0.0070002,1.5688,0,0
0.006939,1.5703,0,0
0.006939,1.5703,0,0
0.0068748,1.5719,0,0
0.0068748,1.5719,0,0
0.0068078,1.5734,0,0
0.0068078,1.5734,0,0
0.0067378,1.575,0,0
0.0067378,1.575,0,0
0.0066651,1.5766,0,0
0.0066651,1.5766,0,0
0.0065897,1.5781,0,0
0.0065897,1.5781,0,0
0.0065117,1.5797,0,0
0.0065117,1.5797,0,0
0.0064313,1.5812,0,0
0.0064313,1.5812,0,0
0.0063486,1.5828,0,0
0.0063486,1.5828,0,0
0.0062635,1.5844,0,0
0.0062635,1.5844,0,0
0.0061763,1.5859,0,0
0.0061763,1.5859,0,0
0.006087,1.5875,0,0
0.006087,1.5875,0,0
0.0059958,1.5891,0,0
0.0059958,1.5891,0,0
0.0059029,1.5906,0,0
0.0059029,1.5906,0,0
0.0058082,1.5922,0,0
0.0058082,1.5922,0,0
0.0057118,1.5938,0,0
0.0057118,1.5938,0,0
0.0056139,1.5953,0,0
0.0056139,1.5953,0,0
0.0055145,1.5969,0,0
0.0055145,1.5969,0,0
0.0054143,1.5984,0,0
0.0054143,1.5984,0,0
0.0053124,1.6,0,0
0.0053124,1.6,0,0
0.0052097,1.6016,0,0
0.0052097,1.6016,0,0
0.0051058,1.6031,0,0
0.0051058,1.6031,0,0
0.0050011,1.6047,0,0
0.0050011,1.6047,0,0
0.0048959,1.6063,0,0
0.0048959,1.6063,0,0
0.0047898,1.6078,0,0
0.0047898,1.6078,0,0
0.0046831,1.6094,0,0
0.0046831,1.6094,0,0
0.0045761,1.6109,0,0
0.0045761,1.6109,0,0
0.0044686,1.6125,0,0
0.0044686,1.6125,0,0
0.0043611,1.6141,0,0
0.0043611,1.6141,0,0
0.0042532,1.6156,0,0
0.0042532,1.6156,0,0
0.0041452,1.6172,0,0
0.0041452,1.6172,0,0
0.0040372,1.6187,0,0
0.0040372,1.6187,0,0
0.0039294,1.6203,0,0
0.0039294,1.6203,0,0
0.0038219,1.6219,0,0
0.0038219,1.6219,0,0
0.0037145,1.6234,0,0
0.0037145,1.6234,0,0
0.0036076,1.625,0,0
0.0036076,1.625,0,0
0.0035011,1.6266,0,0
0.0035011,1.6266,0,0
0.0033951,1.6281,0,0
0.0033951,1.6281,0,0
0.0032898,1.6297,0,0
0.0032898,1.6297,0,0
0.0031851,1.6313,0,0
0.0031851,1.6313,0,0
0.0030811,1.6328,0,0
0.0030811,1.6328,0,0
0.0029779,1.6344,0,0
0.0029779,1.6344,0,0
0.0028756,1.6359,0,0
0.0028756,1.6359,0,0
0.0027745,1.6375,0,0
0.0027745,1.6375,0,0
0.0026741,1.6391,0,0
0.0026741,1.6391,0,0
0.0025749,1.6406,0,0
0.0025749,1.6406,0,0
0.0024767,1.6422,0,0
0.0024767,1.6422,0,0
0.0023798,1.6437,0,0
0.0023798,1.6437,0,0
0.0022842,1.6453,0,0
0.0022842,1.6453,0,0
0.0021897,1.6469,0,0
0.0021897,1.6469,0,0
0.0020967,1.6484,0,0
0.0020967,1.6484,0,0
0.0020049,1.65,0,0
0.0020049,1.65,0,0
0.0019144,1.6516,0,0
0.0019144,1.6516,0,0
0.0018257,1.6531,0,0
0.0018257,1.6531,0,0
0.0017382,1.6547,0,0
0.0017382,1.6547,0,0
0.0016523,1.6562,0,0
0.0016523,1.6562,0,0
0.0015678,1.6578,0,0
0.0015678,1.6578,0,0
0.0014851,1.6594,0,0
0.0014851,1.6594,0,0
0.0014039,1.6609,0,0
0.0014039,1.6609,0,0
0.0013243,1.6625,0,0
0.0013243,1.6625,0,0
0.0012462,1.6641,0,0
0.0012462,1.6641,0,0
0.0011698,1.6656,0,0
0.0011698,1.6656,0,0
0.001095,1.6672,0,0
0.001095,1.6672,0,0
0.0010221,1.6688,0,0
0.0010221,1.6688,0,0
0.00095066,1.6703,0,0
0.00095066,1.6703,0,0
0.00088098,1.6719,0,0
0.00088098,1.6719,0,0
0.00081292,1.6734,0,0
0.00081292,1.6734,0,0
0.00074648,1.675,0,0
0.00074648,1.675,0,0
0.00068195,1.6766,0,0
0.00068195,1.6766,0,0
0.00061901,1.6781,0,0
0.00061901,1.6781,0,0
0.00055759,1.6797,0,0
0.00055759,1.6797,0,0
0.00049793,1.6812,0,0
0.00049793,1.6812,0,0
0.00044004,1.6828,0,0
0.00044004,1.6828,0,0
0.00038385,1.6844,0,0
0.00038385,1.6844,0,0
0.00032916,1.6859,0,0
0.00032916,1.6859,0,0
0.00027601,1.6875,0,0
0.00027601,1.6875,0,0
0.00022465,1.6891,0,0
0.00022465,1.6891,0,0
0.00017472,1.6906,0,0
0.00017472,1.6906,0,0
0.00012664,1.6922,0,0
0.00012664,1.6922,0,0
7.9844e-05,1.6938,0,0
7.9844e-05,1.6938,0,0
3.4738e-05,1.6953,0,0
3.4738e-05,1.6953,0,0
-8.9108e-06,1.6969,0,0
-8.9108e-06,1.6969,0,0
-5.1097e-05,1.6984,0,0
-5.1097e-05,1.6984,0,0
-9.1654e-05,1.7,0,0
-9.1654e-05,1.7,0,0
-0.0001309,1.7016,0,0
-0.0001309,1.7016,0,0
-0.00016879,1.7031,0,0
-0.00016879,1.7031,0,0
-0.00020519,1.7047,0,0
-0.00020519,1.7047,0,0
-0.00024034,1.7062,0,0
-0.00024034,1.7062,0,0
-0.00027384,1.7078,0,0
-0.00027384,1.7078,0,0
-0.00030636,1.7094,0,0
-0.00030636,1.7094,0,0
-0.0003375,1.7109,0,0
-0.0003375,1.7109,0,0
-0.00036736,1.7125,0,0
-0.00036736,1.7125,0,0
-0.00039607,1.7141,0,0
-0.00039607,1.7141,0,0
-0.00042346,1.7156,0,0
-0.00042346,1.7156,0,0
-0.00044984,1.7172,0,0
-0.00044984,1.7172,0,0
-0.00047505,1.7188,0,0
-0.00047505,1.7188,0,0
-0.0004992,1.7203,0,0
-0.0004992,1.7203,0,0
-0.00052229,1.7219,0,0
-0.00052229,1.7219,0,0
-0.00054416,1.7234,0,0
-0.00054416,1.7234,0,0
-0.00056511,1.725,0,0
-0.00056511,1.725,0,0
-0.00058522,1.7266,0,0
-0.00058522,1.7266,0,0
-0.00060425,1.7281,0,0
-0.00060425,1.7281,0,0
-0.00062243,1.7297,0,0
-0.00062243,1.7297,0,0
-0.0006396,1.7313,0,0
-0.0006396,1.7313,0,0
-0.00065607,1.7328,0,0
-0.00065607,1.7328,0,0
-0.00067167,1.7344,0,0
-0.00067167,1.7344,0,0
-0.00068652,1.7359,0,0
-0.00068652,1.7359,0,0
-0.00070062,1.7375,0,0
-0.00070062,1.7375,0,0
-0.00071381,1.7391,0,0
-0.00071381,1.7391,0,0
-0.00072638,1.7406,0,0
-0.00072638,1.7406,0,0
-0.0007383,1.7422,0,0
-0.0007383,1.7422,0,0
-0.00074957,1.7437,0,0
-0.00074957,1.7437,0,0
-0.00076018,1.7453,0,0
-0.00076018,1.7453,0,0
-0.00077009,1.7469,0,0
-0.00077009,1.7469,0,0
-0.00077948,1.7484,0,0
-0.00077948,1.7484,0,0
-0.00078844,1.75,0,0
-0.00078844,1.75,0,0
-0.00079671,1.7516,0,0
-0.00079671,1.7516,0,0
-0.00080454,1.7531,0,0
-0.00080454,1.7531,0,0
-0.00081177,1.7547,0,0
-0.00081177,1.7547,0,0
-0.00081869,1.7563,0,0
-0.00081869,1.7563,0,0
-0.00082503,1.7578,0,0
-0.00082503,1.7578,0,0
-0.00083102,1.7594,0,0
-0.00083102,1.7594,0,0
-0.00083667,1.7609,0,0
-0.00083667,1.7609,0,0
-0.00084168,1.7625,0,0
-0.00084168,1.7625,0,0
-0.00084649,1.7641,0,0
-0.00084649,1.7641,0,0
-0.00085105,1.7656,0,0
-0.00085105,1.7656,0,0
-0.00085512,1.7672,0,0
-0.00085512,1.7672,0,0
-0.00085893,1.7687,0,0
-0.00085893,1.7687,0,0
-0.00086233,1.7703,0,0
-0.00086233,1.7703,0,0
-0.00086562,1.7719,0,0
-0.00086562,1.7719,0,0
-0.00086851,1.7734,0,0
-0.00086851,1.7734,0,0
-0.00087125,1.775,0,0
-0.00087125,1.775,0,0
-0.00087371,1.7766,0,0
-0.00087371,1.7766,0,0
-0.00087574,1.7781,0,0
-0.00087574,1.7781,0,0
-0.00087774,1.7797,0,0
-0.00087774,1.7797,0,0
-0.00087957,1.7812,0,0
-0.00087957,1.7812,0,0
-0.00088121,1.7828,0,0
-0.00088121,1.7828,0,0
-0.00088255,1.7844,0,0
-0.00088255,1.7844,0,0
-0.00088368,1.7859,0,0
-0.00088368,1.7859,0,0
-0.00088476,1.7875,0,0
-0.00088476,1.7875,0,0
-0.00088563,1.7891,0,0
-0.00088563,1.7891,0,0
-0.00088643,1.7906,0,0
-0.00088643,1.7906,0,0
-0.00088701,1.7922,0,0
-0.00088701,1.7922,0,0
-0.00088747,1.7938,0,0
-0.00088747,1.7938,0,0
-0.00088775,1.7953,0,0
-0.00088775,1.7953,0,0
-0.00088803,1.7969,0,0
-0.00088803,1.7969,0,0
-0.00088821,1.7984,0,0
-0.00088821,1.7984,0,0
-0.00088828,1.8,0,0
-0.00088828,1.8,0,0
-0.00088808,1.8016,0,0
-0.00088808,1.8016,0,0
-0.00088803,1.8031,0,0
-0.00088803,1.8031,0,0
-0.00088773,1.8047,0,0
-0.00088773,1.8047,0,0
-0.00088754,1.8062,0,0
-0.00088754,1.8062,0,0
-0.00088709,1.8078,0,0
-0.00088709,1.8078,0,0
-0.00088659,1.8094,0,0
-0.00088659,1.8094,0,0
-0.0008861,1.8109,0,0
-0.0008861,1.8109,0,0
-0.00088557,1.8125,0,0
-0.00088557,1.8125,0,0
-0.00088489,1.8141,0,0
-0.00088489,1.8141,0,0
-0.00088429,1.8156,0,0
-0.00088429,1.8156,0,0
-0.00088338,1.8172,0,0
-0.00088338,1.8172,0,0
-0.00088268,1.8188,0,0
-0.00088268,1.8188,0,0
-0.00088193,1.8203,0,0
-0.00088193,1.8203,0,0
-0.00088101,1.8219,0,0
-0.00088101,1.8219,0,0
-0.00088026,1.8234,0,0
-0.00088026,1.8234,0,0
-0.00087918,1.825,0,0
-0.00087918,1.825,0,0
-0.00087829,1.8266,0,0
-0.00087829,1.8266,0,0
-0.00087732,1.8281,0,0
-0.00087732,1.8281,0,0
-0.00087627,1.8297,0,0
-0.00087627,1.8297,0,0
-0.00087537,1.8312,0,0
-0.00087537,1.8312,0,0
-0.00087413,1.8328,0,0
-0.00087413,1.8328,0,0
-0.00087317,1.8344,0,0
-0.00087317,1.8344,0,0
-0.00087211,1.8359,0,0
-0.00087211,1.8359,0,0
-0.00087094,1.8375,0,0
-0.00087094,1.8375,0,0
-0.00086991,1.8391,0,0
-0.00086991,1.8391,0,0
-0.00086863,1.8406,0,0
-0.00086863,1.8406,0,0
-0.00086748,1.8422,0,0
-0.00086748,1.8422,0,0
-0.00086634,1.8438,0,0
-0.00086634,1.8438,0,0
-0.00086518,1.8453,0,0
-0.00086518,1.8453,0,0
-0.00086402,1.8469,0,0
-0.00086402,1.8469,0,0
-0.0008627,1.8484,0,0
-0.0008627,1.8484,0,0
-0.00086162,1.85,0,0
-0.00086162,1.85,0,0
-0.0008604,1.8516,0,0
-0.0008604,1.8516,0,0
-0.00085926,1.8531,0,0
-0.00085926,1.8531,0,0
-0.00085797,1.8547,0,0
-0.00085797,1.8547,0,0
-0.00085663,1.8563,0,0
-0.00085663,1.8563,0,0
-0.0008555,1.8578,0,0
-0.0008555,1.8578,0,0
-0.00085421,1.8594,0,0
-0.00085421,1.8594,0,0
-0.00085298,1.8609,0,0
-0.00085298,1.8609,0,0
-0.00085182,1.8625,0,0
-0.00085182,1.8625,0,0
-0.00085046,1.8641,0,0
-0.00085046,1.8641,0,0
-0.00084929,1.8656,0,0
-0.00084929,1.8656,0,0
-0.00084806,1.8672,0,0
-0.00084806,1.8672,0,0
-0.00084675,1.8687,0,0
-0.00084675,1.8687,0,0
-0.0008456,1.8703,0,0
-0.0008456,1.8703,0,0
-0.00084412,1.8719,0,0
-0.00084412,1.8719,0,0
-0.00084292,1.8734,0,0
-0.00084292,1.8734,0,0
-0.00084176,1.875,0,0
-0.00084176,1.875,0,0
-0.0008405,1.8766,0,0
-0.0008405,1.8766,0,0
-0.00083926,1.8781,0,0
-0.00083926,1.8781,0,0
-0.0008379,1.8797,0,0
-0.0008379,1.8797,0,0
-0.00083656,1.8813,0,0
-0.00083656,1.8813,0,0
-0.00083536,1.8828,0,0
-0.00083536,1.8828,0,0
-0.00083416,1.8844,0,0
-0.00083416,1.8844,0,0
-0.00083295,1.8859,0,0
-0.00083295,1.8859,0,0
-0.00083149,1.8875,0,0
-0.00083149,1.8875,0,0
-0.00083027,1.8891,0,0
-0.00083027,1.8891,0,0
-0.00082904,1.8906,0,0
-0.00082904,1.8906,0,0
-0.00082779,1.8922,0,0
-0.00082779,1.8922,0,0
-0.00082663,1.8937,0,0
-0.00082663,1.8937,0,0
-0.0008252,1.8953,0,0
-0.0008252,1.8953,0,0
-0.00082399,1.8969,0,0
-0.00082399,1.8969,0,0
-0.00082274,1.8984,0,0
-0.00082274,1.8984,0,0
-0.00082145,1.9,0,0
-0.00082145,1.9,0,0
-0.00082024,1.9016,0,0
-0.00082024,1.9016,0,0
-0.00081885,1.9031,0,0
-0.00081885,1.9031,0,0
-0.00081766,1.9047,0,0
-0.00081766,1.9047,0,0
-0.00081641,1.9062,0,0
-0.00081641,1.9062,0,0
-0.00081522,1.9078,0,0
-0.00081522,1.9078,0,0
-0.00081396,1.9094,0,0
-0.00081396,1.9094,0,0
-0.00081263,1.9109,0,0
-0.00081263,1.9109,0,0
-0.00081135,1.9125,0,0
-0.00081135,1.9125,0,0
-0.00081011,1.9141,0,0
-0.00081011,1.9141,0,0
-0.00080892,1.9156,0,0
-0.00080892,1.9156,0,0
-0.00080775,1.9172,0,0
-0.00080775,1.9172,0,0
-0.00080637,1.9188,0,0
-0.00080637,1.9188,0,0
-0.00080514,1.9203,0,0
-0.00080514,1.9203,0,0
-0.00080393,1.9219,0,0
-0.00080393,1.9219,0,0
-0.00080275,1.9234,0,0
-0.00080275,1.9234,0,0
-0.00080145,1.925,0,0
-0.00080145,1.925,0,0
-0.00080015,1.9266,0,0
-0.00080015,1.9266,0,0
-0.00079887,1.9281,0,0
-0.00079887,1.9281,0,0
-0.00079771,1.9297,0,0
-0.00079771,1.9297,0,0
-0.00079642,1.9312,0,0
-0.00079642,1.9312,0,0
-0.00079525,1.9328,0,0
-0.00079525,1.9328,0,0
-0.00079394,1.9344,0,0
-0.00079394,1.9344,0,0
-0.00079274,1.9359,0,0
-0.00079274,1.9359,0,0
-0.00079152,1.9375,0,0
-0.00079152,1.9375,0,0
-0.00079027,1.9391,0,0
-0.00079027,1.9391,0,0
-0.00078912,1.9406,0,0
-0.00078912,1.9406,0,0
-0.00078769,1.9422,0,0
-0.00078769,1.9422,0,0
-0.00078659,1.9438,0,0
-0.00078659,1.9438,0,0
-0.00078533,1.9453,0,0
-0.00078533,1.9453,0,0
-0.00078415,1.9469,0,0
-0.00078415,1.9469,0,0
-0.00078291,1.9484,0,0
-0.00078291,1.9484,0,0
-0.00078162,1.95,0,0
-0.00078162,1.95,0,0
-0.0007804,1.9516,0,0
-0.0007804,1.9516,0,0
-0.00077924,1.9531,0,0
-0.00077924,1.9531,0,0
-0.00077801,1.9547,0,0
-0.00077801,1.9547,0,0
-0.00077683,1.9562,0,0
-0.00077683,1.9562,0,0
-0.00077546,1.9578,0,0
-0.00077546,1.9578,0,0
-0.00077426,1.9594,0,0
-0.00077426,1.9594,0,0
-0.00077309,1.9609,0,0
-0.00077309,1.9609,0,0
-0.00077196,1.9625,0,0
-0.00077196,1.9625,0,0
-0.00077074,1.9641,0,0
-0.00077074,1.9641,0,0
-0.00076943,1.9656,0,0
-0.00076943,1.9656,0,0
-0.00076826,1.9672,0,0
-0.00076826,1.9672,0,0
-0.00076699,1.9688,0,0
-0.00076699,1.9688,0,0
-0.00076586,1.9703,0,0
-0.00076586,1.9703,0,0
-0.00076462,1.9719,0,0
-0.00076462,1.9719,0,0
-0.00076338,1.9734,0,0
-0.00076338,1.9734,0,0
-0.00076215,1.975,0,0
-0.00076215,1.975,0,0
-0.00076104,1.9766,0,0
-0.00076104,1.9766,0,0
-0.00075981,1.9781,0,0
-0.00075981,1.9781,0,0
-0.00075857,1.9797,0,0
-0.00075857,1.9797,0,0
-0.00075731,1.9813,0,0
-0.00075731,1.9813,0,0
-0.00075616,1.9828,0,0
-0.00075616,1.9828,0,0
-0.00075499,1.9844,0,0
-0.00075499,1.9844,0,0
-0.0007538,1.9859,0,0
-0.0007538,1.9859,0,0
-0.00075258,1.9875,0,0
-0.00075258,1.9875,0,0
-0.00075133,1.9891,0,0
-0.00075133,1.9891,0,0
-0.00075016,1.9906,0,0
-0.00075016,1.9906,0,0
-0.00074895,1.9922,0,0
-0.00074895,1.9922,0,0
-0.00074782,1.9937,0,0
-0.00074782,1.9937,0,0
-0.00074664,1.9953,0,0
-0.00074664,1.9953,0,0
-0.00074542,1.9969,0,0
-0.00074542,1.9969,0,0
-0.00074425,1.9984,0,0
-0.00074425,1.9984,0,0
-0.00074309,2,0,0
-0.00074309,2,0,0
-0.00074181,2.0016,0,0
-0.00074181,2.0016,0,0
-0.00074076,2.0031,0,0
-0.00074076,2.0031,0,0
-0.00073946,2.0047,0,0
-0.00073946,2.0047,0,0
-0.00073844,2.0062,0,0
-0.00073844,2.0062,0,0
-0.00073717,2.0078,0,0
-0.00073717,2.0078,0,0
-0.00073588,2.0094,0,0
-0.00073588,2.0094,0,0
-0.00073486,2.0109,0,0
-0.00073486,2.0109,0,0
-0.00073357,2.0125,0,0
-0.00073357,2.0125,0,0
-0.00073255,2.0141,0,0
-0.00073255,2.0141,0,0
-0.00073131,2.0156,0,0
-0.00073131,2.0156,0,0
-0.00073004,2.0172,0,0
-0.00073004,2.0172,0,0
-0.00072901,2.0187,0,0
-0.00072901,2.0187,0,0
-0.00072776,2.0203,0,0
-0.00072776,2.0203,0,0
-0.0007267,2.0219,0,0
-0.0007267,2.0219,0,0
-0.00072546,2.0234,0,0
-0.00072546,2.0234,0,0
-0.00072417,2.025,0,0
-0.00072417,2.025,0,0
-0.00072316,2.0266,0,0
-0.00072316,2.0266,0,0
-0.00072192,2.0281,0,0
-0.00072192,2.0281,0,0
-0.00072089,2.0297,0,0
-0.00072089,2.0297,0,0
-0.00071963,2.0312,0,0
-0.00071963,2.0312,0,0
-0.0007184,2.0328,0,0
-0.0007184,2.0328,0,0
-0.00071738,2.0344,0,0
-0.00071738,2.0344,0,0
-0.00071617,2.0359,0,0
-0.00071617,2.0359,0,0
-0.00071516,2.0375,0,0
-0.00071516,2.0375,0,0
-0.00071388,2.0391,0,0
-0.00071388,2.0391,0,0
-0.00071263,2.0406,0,0
-0.00071263,2.0406,0,0
-0.00071163,2.0422,0,0
-0.00071163,2.0422,0,0
-0.00071041,2.0438,0,0
-0.00071041,2.0438,0,0
-0.00070938,2.0453,0,0
-0.00070938,2.0453,0,0
-0.00070818,2.0469,0,0
-0.00070818,2.0469,0,0
-0.00070693,2.0484,0,0
-0.00070693,2.0484,0,0
-0.00070591,2.05,0,0
-0.00070591,2.05,0,0
-0.00070472,2.0516,0,0
-0.00070472,2.0516,0,0
-0.0007037,2.0531,0,0
-0.0007037,2.0531,0,0
-0.00070249,2.0547,0,0
-0.00070249,2.0547,0,0
-0.00070127,2.0563,0,0
-0.00070127,2.0563,0,0
-0.00070026,2.0578,0,0
-0.00070026,2.0578,0,0
-0.00069901,2.0594,0,0
-0.00069901,2.0594,0,0
-0.00069802,2.0609,0,0
-0.00069802,2.0609,0,0
-0.00069683,2.0625,0,0
-0.00069683,2.0625,0,0
-0.00069561,2.0641,0,0
-0.00069561,2.0641,0,0
-0.00069464,2.0656,0,0
-0.00069464,2.0656,0,0
-0.00069341,2.0672,0,0
-0.00069341,2.0672,0,0
-0.00069242,2.0687,0,0
-0.00069242,2.0687,0,0
-0.00069123,2.0703,0,0
-0.00069123,2.0703,0,0
-0.00069004,2.0719,0,0
-0.00069004,2.0719,0,0
-0.00068902,2.0734,0,0
-0.00068902,2.0734,0,0
-0.00068784,2.075,0,0
-0.00068784,2.075,0,0
-0.00068683,2.0766,0,0
-0.00068683,2.0766,0,0
-0.00068565,2.0781,0,0
-0.00068565,2.0781,0,0
-0.00068446,2.0797,0,0
-0.00068446,2.0797,0,0
-0.00068349,2.0812,0,0
-0.00068349,2.0812,0,0
-0.00068228,2.0828,0,0
-0.00068228,2.0828,0,0
-0.00068133,2.0844,0,0
-0.00068133,2.0844,0,0
-0.00068014,2.0859,0,0
-0.00068014,2.0859,0,0
-0.00067892,2.0875,0,0
-0.00067892,2.0875,0,0
-0.00067796,2.0891,0,0
-0.00067796,2.0891,0,0
-0.00067675,2.0906,0,0
-0.00067675,2.0906,0,0
-0.00067577,2.0922,0,0
-0.00067577,2.0922,0,0
-0.00067461,2.0938,0,0
-0.00067461,2.0938,0,0
-0.00067346,2.0953,0,0
-0.00067346,2.0953,0,0
-0.00067248,2.0969,0,0
-0.00067248,2.0969,0,0
-0.00067129,2.0984,0,0
-0.00067129,2.0984,0,0
-0.00067033,2.1,0,0
-0.00067033,2.1,0,0
-0.00066916,2.1016,0,0
-0.00066916,2.1016,0,0
-0.00066798,2.1031,0,0
-0.00066798,2.1031,0,0
-0.00066702,2.1047,0,0
-0.00066702,2.1047,0,0
-0.0006659,2.1063,0,0
-0.0006659,2.1063,0,0
-0.00066492,2.1078,0,0
-0.00066492,2.1078,0,0
-0.00066377,2.1094,0,0
-0.00066377,2.1094,0,0
-0.00066261,2.1109,0,0
-0.00066261,2.1109,0,0
-0.00066164,2.1125,0,0
-0.00066164,2.1125,0,0
-0.00066049,2.1141,0,0
-0.00066049,2.1141,0,0
-0.00065953,2.1156,0,0
-0.00065953,2.1156,0,0
-0.00065838,2.1172,0,0
-0.00065838,2.1172,0,0
-0.0006572,2.1188,0,0
-0.0006572,2.1188,0,0
-0.00065626,2.1203,0,0
-0.00065626,2.1203,0,0
-0.00065512,2.1219,0,0
-0.00065512,2.1219,0,0
-0.00065421,2.1234,0,0
-0.00065421,2.1234,0,0
-0.00065304,2.125,0,0
-0.00065304,2.125,0,0
-0.00065188,2.1266,0,0
-0.00065188,2.1266,0,0
-0.00065099,2.1281,0,0
-0.00065099,2.1281,0,0
-0.00064984,2.1297,0,0
-0.00064984,2.1297,0,0
-0.00064889,2.1312,0,0
-0.00064889,2.1312,0,0
-0.00064773,2.1328,0,0
-0.00064773,2.1328,0,0
-0.00064663,2.1344,0,0
-0.00064663,2.1344,0,0
-0.00064572,2.1359,0,0
-0.00064572,2.1359,0,0
-0.00064459,2.1375,0,0
-0.00064459,2.1375,0,0
-0.00064364,2.1391,0,0
-0.00064364,2.1391,0,0
-0.00064253,2.1406,0,0
-0.00064253,2.1406,0,0
-0.00064139,2.1422,0,0
-0.00064139,2.1422,0,0
-0.00064044,2.1437,0,0
-0.00064044,2.1437,0,0
-0.0006393,2.1453,0,0
-0.0006393,2.1453,0,0
-0.00063839,2.1469,0,0
-0.00063839,2.1469,0,0
-0.00063731,2.1484,0,0
-0.00063731,2.1484,0,0
-0.00063618,2.15,0,0
-0.00063618,2.15,0,0
-0.00063527,2.1516,0,0
-0.00063527,2.1516,0,0
-0.00063416,2.1531,0,0
-0.00063416,2.1531,0,0
-0.00063321,2.1547,0,0
-0.00063321,2.1547,0,0
-0.00063213,2.1562,0,0
-0.00063213,2.1562,0,0
-0.00063098,2.1578,0,0
-0.00063098,2.1578,0,0
-0.0006301,2.1594,0,0
-0.0006301,2.1594,0,0
-0.000629,2.1609,0,0
-0.000629,2.1609,0,0
-0.00062811,2.1625,0,0
-0.00062811,2.1625,0,0
-0.000627,2.1641,0,0
-0.000627,2.1641,0,0
-0.00062587,2.1656,0,0
-0.00062587,2.1656,0,0
-0.00062499,2.1672,0,0
-0.00062499,2.1672,0,0
-0.00062389,2.1688,0,0
-0.00062389,2.1688,0,0
-0.00062297,2.1703,0,0
-0.00062297,2.1703,0,0
-0.00062187,2.1719,0,0
-0.00062187,2.1719,0,0
-0.00062081,2.1734,0,0
-0.00062081,2.1734,0,0
-0.00061991,2.175,0,0
-0.00061991,2.175,0,0
-0.00061884,2.1766,0,0
-0.00061884,2.1766,0,0
-0.00061793,2.1781,0,0
-0.00061793,2.1781,0,0
-0.00061683,2.1797,0,0
-0.00061683,2.1797,0,0
-0.00061574,2.1813,0,0
-0.00061574,2.1813,0,0
-0.00061487,2.1828,0,0
-0.00061487,2.1828,0,0
-0.0006138,2.1844,0,0
-0.0006138,2.1844,0,0
-0.00061288,2.1859,0,0
-0.00061288,2.1859,0,0
-0.00061182,2.1875,0,0
-0.00061182,2.1875,0,0
-0.00061075,2.1891,0,0
-0.00061075,2.1891,0,0
-0.00060988,2.1906,0,0
-0.00060988,2.1906,0,0
-0.0006088,2.1922,0,0
-0.0006088,2.1922,0,0
-0.00060791,2.1937,0,0
-0.00060791,2.1937,0,0
-0.00060686,2.1953,0,0
-0.00060686,2.1953,0,0
-0.0006058,2.1969,0,0
-0.0006058,2.1969,0,0
-0.00060491,2.1984,0,0
-0.00060491,2.1984,0,0
-0.00060386,2.2,0,0
-0.00060386,2.2,0,0
-0.00060297,2.2016,0,0
-0.00060297,2.2016,0,0
-0.00060192,2.2031,0,0
-0.00060192,2.2031,0,0
-0.00060084,2.2047,0,0
-0.00060084,2.2047,0,0
-0.00059998,2.2062,0,0
-0.00059998,2.2062,0,0
-0.00059894,2.2078,0,0
-0.00059894,2.2078,0,0
-0.00059804,2.2094,0,0
-0.00059804,2.2094,0,0
-0.00059697,2.2109,0,0
-0.00059697,2.2109,0,0
-0.00059597,2.2125,0,0
-0.00059597,2.2125,0,0
-0.00059511,2.2141,0,0
-0.00059511,2.2141,0,0
-0.00059401,2.2156,0,0
-0.00059401,2.2156,0,0
-0.00059315,2.2172,0,0
-0.00059315,2.2172,0,0
-0.0005921,2.2188,0,0
-0.0005921,2.2188,0,0
-0.0005911,2.2203,0,0
-0.0005911,2.2203,0,0
-0.00059023,2.2219,0,0
-0.00059023,2.2219,0,0
-0.00058916,2.2234,0,0
-0.00058916,2.2234,0,0
-0.00058832,2.225,0,0
-0.00058832,2.225,0,0
-0.00058727,2.2266,0,0
-0.00058727,2.2266,0,0
-0.00058627,2.2281,0,0
-0.00058627,2.2281,0,0
-0.00058537,2.2297,0,0
-0.00058537,2.2297,0,0
-0.00058437,2.2313,0,0
-0.00058437,2.2313,0,0
-0.00058353,2.2328,0,0
-0.00058353,2.2328,0,0
-0.00058247,2.2344,0,0
-0.00058247,2.2344,0,0
-0.00058144,2.2359,0,0
-0.00058144,2.2359,0,0
-0.00058061,2.2375,0,0
-0.00058061,2.2375,0,0
-0.00057955,2.2391,0,0
-0.00057955,2.2391,0,0
-0.0005787,2.2406,0,0
-0.0005787,2.2406,0,0
-0.00057767,2.2422,0,0
-0.00057767,2.2422,0,0
-0.00057665,2.2438,0,0
-0.00057665,2.2438,0,0
-0.00057577,2.2453,0,0
-0.00057577,2.2453,0,0
-0.00057476,2.2469,0,0
-0.00057476,2.2469,0,0
-0.00057393,2.2484,0,0
-0.00057393,2.2484,0,0
-0.00057286,2.25,0,0
-0.00057286,2.25,0,0
-0.00057184,2.2516,0,0
-0.00057184,2.2516,0,0
-0.000571,2.2531,0,0
-0.000571,2.2531,0,0
-0.00056996,2.2547,0,0
-0.00056996,2.2547,0,0
-0.00056909,2.2562,0,0
-0.00056909,2.2562,0,0
-0.00056807,2.2578,0,0
-0.00056807,2.2578,0,0
-0.00056704,2.2594,0,0
-0.00056704,2.2594,0,0
-0.00056617,2.2609,0,0
-0.00056617,2.2609,0,0
-0.00056514,2.2625,0,0
-0.00056514,2.2625,0,0
-0.00056427,2.2641,0,0
-0.00056427,2.2641,0,0
-0.00056325,2.2656,0,0
-0.00056325,2.2656,0,0
-0.00056219,2.2672,0,0
-0.00056219,2.2672,0,0
-0.00056133,2.2687,0,0
-0.00056133,2.2687,0,0
-0.00056031,2.2703,0,0
-0.00056031,2.2703,0,0
-0.00055942,2.2719,0,0
-0.00055942,2.2719,0,0
-0.00055837,2.2734,0,0
-0.00055837,2.2734,0,0
-0.00055733,2.275,0,0
-0.00055733,2.275,0,0
-0.00055647,2.2766,0,0
-0.00055647,2.2766,0,0
-0.00055538,2.2781,0,0
-0.00055538,2.2781,0,0
-0.00055453,2.2797,0,0
-0.00055453,2.2797,0,0
-0.00055343,2.2812,0,0
-0.00055343,2.2812,0,0
-0.00055233,2.2828,0,0
-0.00055233,2.2828,0,0
-0.00055147,2.2844,0,0
-0.00055147,2.2844,0,0
-0.00055035,2.2859,0,0
-0.00055035,2.2859,0,0
-0.00054946,2.2875,0,0
-0.00054946,2.2875,0,0
-0.00054837,2.2891,0,0
-0.00054837,2.2891,0,0
-0.00054727,2.2906,0,0
-0.00054727,2.2906,0,0
-0.00054632,2.2922,0,0
-0.00054632,2.2922,0,0
-0.00054523,2.2938,0,0
-0.00054523,2.2938,0,0
-0.00054422,2.2953,0,0
-0.00054422,2.2953,0,0
-0.00054313,2.2969,0,0
-0.00054313,2.2969,0,0
-0.00054195,2.2984,0,0
-0.00054195,2.2984,0,0
-0.00054097,2.3,0,0
-0.00054097,2.3,0,0
-0.00053983,2.3016,0,0
-0.00053983,2.3016,0,0
-0.00053882,2.3031,0,0
-0.00053882,2.3031,0,0
-0.00053759,2.3047,0,0
-0.00053759,2.3047,0,0
-0.00053638,2.3063,0,0
-0.00053638,2.3063,0,0
-0.00053535,2.3078,0,0
-0.00053535,2.3078,0,0
-0.00053409,2.3094,0,0
-0.00053409,2.3094,0,0
-0.00053301,2.3109,0,0
-0.00053301,2.3109,0,0
-0.00053176,2.3125,0,0
-0.00053176,2.3125,0,0
-0.0005305,2.3141,0,0
-0.0005305,2.3141,0,0
-0.00052936,2.3156,0,0
-0.00052936,2.3156,0,0
-0.00052803,2.3172,0,0
-0.00052803,2.3172,0,0
-0.00052687,2.3187,0,0
-0.00052687,2.3187,0,0
-0.00052546,2.3203,0,0
-0.00052546,2.3203,0,0
-0.00052409,2.3219,0,0
-0.00052409,2.3219,0,0
-0.00052282,2.3234,0,0
-0.00052282,2.3234,0,0
-0.00052142,2.325,0,0
-0.00052142,2.325,0,0
-0.0005201,2.3266,0,0
-0.0005201,2.3266,0,0
-0.00051858,2.3281,0,0
-0.00051858,2.3281,0,0
-0.0005171,2.3297,0,0
-0.0005171,2.3297,0,0
-0.00051569,2.3312,0,0
-0.00051569,2.3312,0,0
-0.00051414,2.3328,0,0
-0.00051414,2.3328,0,0
-0.00051266,2.3344,0,0
-0.00051266,2.3344,0,0
-0.00051102,2.3359,0,0
-0.00051102,2.3359,0,0
-0.00050929,2.3375,0,0
-0.00050929,2.3375,0,0
-0.00050774,2.3391,0,0
-0.00050774,2.3391,0,0
-0.00050597,2.3406,0,0
-0.00050597,2.3406,0,0
-0.00050432,2.3422,0,0
-0.00050432,2.3422,0,0
-0.0005025,2.3438,0,0
-0.0005025,2.3438,0,0
-0.00050057,2.3453,0,0
-0.00050057,2.3453,0,0
-0.00049881,2.3469,0,0
-0.00049881,2.3469,0,0
-0.00049681,2.3484,0,0
-0.00049681,2.3484,0,0
-0.00049492,2.35,0,0
-0.00049492,2.35,0,0
-0.0004928,2.3516,0,0
-0.0004928,2.3516,0,0
-0.00049066,2.3531,0,0
-0.00049066,2.3531,0,0
-0.00048862,2.3547,0,0
-0.00048862,2.3547,0,0
-0.00048639,2.3563,0,0
-0.00048639,2.3563,0,0
-0.00048419,2.3578,0,0
-0.00048419,2.3578,0,0
-0.00048181,2.3594,0,0
-0.00048181,2.3594,0,0
-0.00047934,2.3609,0,0
-0.00047934,2.3609,0,0
-0.00047701,2.3625,0,0
-0.00047701,2.3625,0,0
-0.00047442,2.3641,0,0
-0.00047442,2.3641,0,0
-0.00047191,2.3656,0,0
-0.00047191,2.3656,0,0
-0.0004692,2.3672,0,0
-0.0004692,2.3672,0,0
-0.00046639,2.3688,0,0
-0.00046639,2.3688,0,0
-0.00046365,2.3703,0,0
-0.00046365,2.3703,0,0
-0.0004607,2.3719,0,0
-0.0004607,2.3719,0,0
-0.00045781,2.3734,0,0
-0.00045781,2.3734,0,0
-0.00045465,2.375,0,0
-0.00045465,2.375,0,0
-0.00045143,2.3766,0,0
-0.00045143,2.3766,0,0
-0.00044833,2.3781,0,0
-0.00044833,2.3781,0,0
-0.00044489,2.3797,0,0
-0.00044489,2.3797,0,0
-0.00044155,2.3812,0,0
-0.00044155,2.3812,0,0
-0.00043799,2.3828,0,0
-0.00043799,2.3828,0,0
-0.00043431,2.3844,0,0
-0.00043431,2.3844,0,0
-0.00043066,2.3859,0,0
-0.00043066,2.3859,0,0
-0.00042678,2.3875,0,0
-0.00042678,2.3875,0,0
-0.00042294,2.3891,0,0
-0.00042294,2.3891,0,0
-0.00041885,2.3906,0,0
-0.00041885,2.3906,0,0
-0.00041469,2.3922,0,0
-0.00041469,2.3922,0,0
-0.0004105,2.3937,0,0
-0.0004105,2.3937,0,0
-0.00040606,2.3953,0,0
-0.00040606,2.3953,0,0
-0.00040169,2.3969,0,0
-0.00040169,2.3969,0,0
-0.00039703,2.3984,0,0
-0.00039703,2.3984,0,0
-0.00039227,2.4,0,0
-0.00039227,2.4,0,0
-0.00038751,2.4016,0,0
-0.00038751,2.4016,0,0
-0.00038251,2.4031,0,0
-0.00038251,2.4031,0,0
-0.00037757,2.4047,0,0
-0.00037757,2.4047,0,0
-0.00037231,2.4062,0,0
-0.00037231,2.4062,0,0
-0.00036688,2.4078,0,0
-0.00036688,2.4078,0,0
-0.00036151,2.4094,0,0
-0.00036151,2.4094,0,0
-0.00035588,2.4109,0,0
-0.00035588,2.4109,0,0
-0.00035029,2.4125,0,0
-0.00035029,2.4125,0,0
-0.00034437,2.4141,0,0
-0.00034437,2.4141,0,0
-0.00033834,2.4156,0,0
-0.00033834,2.4156,0,0
-0.00033235,2.4172,0,0
-0.00033235,2.4172,0,0
-0.00032602,2.4188,0,0
-0.00032602,2.4188,0,0
-0.00031973,2.4203,0,0
-0.00031973,2.4203,0,0
-0.00031322,2.4219,0,0
-0.00031322,2.4219,0,0
-0.00030651,2.4234,0,0
-0.00030651,2.4234,0,0
-0.00029978,2.425,0,0
-0.00029978,2.425,0,0
-0.00029281,2.4266,0,0
-0.00029281,2.4266,0,0
-0.00028587,2.4281,0,0
-0.00028587,2.4281,0,0
-0.00027863,2.4297,0,0
-0.00027863,2.4297,0,0
-0.00027126,2.4313,0,0
-0.00027126,2.4313,0,0
-0.00026389,2.4328,0,0
-0.00026389,2.4328,0,0
-0.00025623,2.4344,0,0
-0.00025623,2.4344,0,0
-0.00024863,2.4359,0,0
-0.00024863,2.4359,0,0
-0.00024073,2.4375,0,0
-0.00024073,2.4375,0,0
-0.00023268,2.4391,0,0
-0.00023268,2.4391,0,0
-0.00022468,2.4406,0,0
-0.00022468,2.4406,0,0
-0.00021638,2.4422,0,0
-0.00021638,2.4422,0,0
-0.00020807,2.4437,0,0
-0.00020807,2.4437,0,0
-0.00019956,2.4453,0,0
-0.00019956,2.4453,0,0
-0.00019083,2.4469,0,0
-0.00019083,2.4469,0,0
-0.0001822,2.4484,0,0
-0.0001822,2.4484,0,0
-0.00017331,2.45,0,0
-0.00017331,2.45,0,0
-0.00016441,2.4516,0,0
-0.00016441,2.4516,0,0
-0.00015529,2.4531,0,0
-0.00015529,2.4531,0,0
-0.000146,2.4547,0,0
-0.000146,2.4547,0,0
-0.0001368,2.4562,0,0
-0.0001368,2.4562,0,0
-0.00012732,2.4578,0,0
-0.00012732,2.4578,0,0
-0.00011788,2.4594,0,0
-0.00011788,2.4594,0,0
-0.00010815,2.4609,0,0
-0.00010815,2.4609,0,0
-9.8418e-05,2.4625,0,0
-9.8418e-05,2.4625,0,0
-8.8643e-05,2.4641,0,0
-8.8643e-05,2.4641,0,0
-7.8703e-05,2.4656,0,0
-7.8703e-05,2.4656,0,0
-6.8776e-05,2.4672,0,0
-6.8776e-05,2.4672,0,0
-5.8681e-05,2.4688,0,0
-5.8681e-05,2.4688,0,0
-4.8444e-05,2.4703,0,0
-4.8444e-05,2.4703,0,0
-3.8272e-05,2.4719,0,0
-3.8272e-05,2.4719,0,0
-2.7925e-05,2.4734,0,0
-2.7925e-05,2.4734,0,0
-1.7638e-05,2.475,0,0
-1.7638e-05,2.475,0,0
-7.1708e-06,2.4766,0,0
-7.1708e-06,2.4766,0,0
3.3896e-06,2.4781,0,0
3.3896e-06,2.4781,0,0
1.3838e-05,2.4797,0,0
1.3838e-05,2.4797,0,0
2.4533e-05,2.4813,0,0
2.4533e-05,2.4813,0,0
3.5061e-05,2.4828,0,0
3.5061e-05,2.4828,0,0
4.578e-05,2.4844,0,0
4.578e-05,2.4844,0,0
5.6604e-05,2.4859,0,0
5.6604e-05,2.4859,0,0
6.7211e-05,2.4875,0,0
6.7211e-05,2.4875,0,0
7.8073e-05,2.4891,0,0
7.8073e-05,2.4891,0,0
8.8783e-05,2.4906,0,0
8.8783e-05,2.4906,0,0
9.9633e-05,2.4922,0,0
9.9633e-05,2.4922,0,0
0.00011048,2.4938,0,0
0.00011048,2.4938,0,0
0.00012124,2.4953,0,0
0.00012124,2.4953,0,0
0.00013209,2.4969,0,0
0.00013209,2.4969,0,0
0.00014286,2.4984,0,0
0.00014286,2.4984,0,0
0.00015373,2.5,0,0
0.00015373,2.5,0,0
0.00016454,2.5016,0,0
0.00016454,2.5016,0,0
0.00017522,2.5031,0,0
0.00017522,2.5031,0,0
0.00018606,2.5047,0,0
0.00018606,2.5047,0,0
0.00019665,2.5062,0,0
0.00019665,2.5062,0,0
0.0002074,2.5078,0,0
0.0002074,2.5078,0,0
0.00021811,2.5094,0,0
0.00021811,2.5094,0,0
0.00022859,2.5109,0,0
0.00022859,2.5109,0,0
0.00023917,2.5125,0,0
0.00023917,2.5125,0,0
0.00024958,2.5141,0,0
0.00024958,2.5141,0,0
0.00026004,2.5156,0,0
0.00026004,2.5156,0,0
0.00027048,2.5172,0,0
0.00027048,2.5172,0,0
0.00028068,2.5187,0,0
0.00028068,2.5187,0,0
0.00029095,2.5203,0,0
0.00029095,2.5203,0,0
0.000301,2.5219,0,0
0.000301,2.5219,0,0
0.00031105,2.5234,0,0
0.00031105,2.5234,0,0
0.00032108,2.525,0,0
0.00032108,2.525,0,0
0.00033084,2.5266,0,0
0.00033084,2.5266,0,0
0.00034067,2.5281,0,0
0.00034067,2.5281,0,0
0.00035029,2.5297,0,0
0.00035029,2.5297,0,0
0.00035986,2.5312,0,0
0.00035986,2.5312,0,0
0.00036937,2.5328,0,0
0.00036937,2.5328,0,0
0.00037862,2.5344,0,0
0.00037862,2.5344,0,0
0.00038795,2.5359,0,0
0.00038795,2.5359,0,0
0.00039696,2.5375,0,0
0.00039696,2.5375,0,0
0.000406,2.5391,0,0
0.000406,2.5391,0,0
0.00041492,2.5406,0,0
0.00041492,2.5406,0,0
0.00042354,2.5422,0,0
0.00042354,2.5422,0,0
0.00043218,2.5438,0,0
0.00043218,2.5438,0,0
0.00044059,2.5453,0,0
0.00044059,2.5453,0,0
0.00044896,2.5469,0,0
0.00044896,2.5469,0,0
0.00045723,2.5484,0,0
0.00045723,2.5484,0,0
0.00046521,2.55,0,0
0.00046521,2.55,0,0
0.00047317,2.5516,0,0
0.00047317,2.5516,0,0
0.00048083,2.5531,0,0
0.00048083,2.5531,0,0
0.00048848,2.5547,0,0
0.00048848,2.5547,0,0
0.00049604,2.5563,0,0
0.00049604,2.5563,0,0
0.00050326,2.5578,0,0
0.00050326,2.5578,0,0
0.00051052,2.5594,0,0
0.00051052,2.5594,0,0
0.00051745,2.5609,0,0
0.00051745,2.5609,0,0
0.00052437,2.5625,0,0
0.00052437,2.5625,0,0
0.00053115,2.5641,0,0
0.00053115,2.5641,0,0
0.0005376,2.5656,0,0
0.0005376,2.5656,0,0
0.00054405,2.5672,0,0
0.00054405,2.5672,0,0
0.00055023,2.5687,0,0
0.00055023,2.5687,0,0
0.00055635,2.5703,0,0
0.00055635,2.5703,0,0
0.00056235,2.5719,0,0
0.00056235,2.5719,0,0
0.00056809,2.5734,0,0
0.00056809,2.5734,0,0
0.00057377,2.575,0,0
0.00057377,2.575,0,0
0.00057914,2.5766,0,0
0.00057914,2.5766,0,0
0.00058453,2.5781,0,0
0.00058453,2.5781,0,0
0.00058974,2.5797,0,0
0.00058974,2.5797,0,0
0.00059469,2.5812,0,0
0.00059469,2.5812,0,0
0.00059961,2.5828,0,0
0.00059961,2.5828,0,0
0.00060423,2.5844,0,0
0.00060423,2.5844,0,0
0.0006088,2.5859,0,0
0.0006088,2.5859,0,0
0.00061327,2.5875,0,0
0.00061327,2.5875,0,0
0.00061751,2.5891,0,0
0.00061751,2.5891,0,0
0.00062165,2.5906,0,0
0.00062165,2.5906,0,0
0.00062556,2.5922,0,0
0.00062556,2.5922,0,0
0.00062945,2.5938,0,0
0.00062945,2.5938,0,0
0.00063317,2.5953,0,0
0.00063317,2.5953,0,0
0.00063668,2.5969,0,0
0.00063668,2.5969,0,0
0.00064016,2.5984,0,0
0.00064016,2.5984,0,0
0.00064336,2.6,0,0
0.00064336,2.6,0,0
0.00064654,2.6016,0,0
0.00064654,2.6016,0,0
0.00064964,2.6031,0,0
0.00064964,2.6031,0,0
0.00065246,2.6047,0,0
0.00065246,2.6047,0,0
0.00065527,2.6063,0,0
0.00065527,2.6063,0,0
0.00065782,2.6078,0,0
0.00065782,2.6078,0,0
0.00066041,2.6094,0,0
0.00066041,2.6094,0,0
0.00066287,2.6109,0,0
0.00066287,2.6109,0,0
0.00066507,2.6125,0,0
0.00066507,2.6125,0,0
0.00066726,2.6141,0,0
0.00066726,2.6141,0,0
0.00066926,2.6156,0,0
0.00066926,2.6156,0,0
0.00067126,2.6172,0,0
0.00067126,2.6172,0,0
0.00067313,2.6188,0,0
0.00067313,2.6188,0,0
0.00067481,2.6203,0,0
0.00067481,2.6203,0,0
0.00067644,2.6219,0,0
0.00067644,2.6219,0,0
0.00067794,2.6234,0,0
0.00067794,2.6234,0,0
0.0006794,2.625,0,0
0.0006794,2.625,0,0
0.0006808,2.6266,0,0
0.0006808,2.6266,0,0
0.00068195,2.6281,0,0
0.00068195,2.6281,0,0
0.00068319,2.6297,0,0
0.00068319,2.6297,0,0
0.00068419,2.6312,0,0
0.00068419,2.6312,0,0
0.00068521,2.6328,0,0
0.00068521,2.6328,0,0
0.00068618,2.6344,0,0
0.00068618,2.6344,0,0
0.00068692,2.6359,0,0
0.00068692,2.6359,0,0
0.0006877,2.6375,0,0
0.0006877,2.6375,0,0
0.0006883,2.6391,0,0
0.0006883,2.6391,0,0
0.00068894,2.6406,0,0
0.00068894,2.6406,0,0
0.00068948,2.6422,0,0
0.00068948,2.6422,0,0
0.00068986,2.6437,0,0
0.00068986,2.6437,0,0
0.00069034,2.6453,0,0
0.00069034,2.6453,0,0
0.0006906,2.6469,0,0
0.0006906,2.6469,0,0
0.0006909,2.6484,0,0
0.0006909,2.6484,0,0
0.00069118,2.65,0,0
0.00069118,2.65,0,0
0.00069125,2.6516,0,0
0.00069125,2.6516,0,0
0.00069136,2.6531,0,0
0.00069136,2.6531,0,0
0.00069134,2.6547,0,0
0.00069134,2.6547,0,0
0.00069135,2.6562,0,0
0.00069135,2.6562,0,0
0.00069136,2.6578,0,0
0.00069136,2.6578,0,0
0.00069117,2.6594,0,0
0.00069117,2.6594,0,0
0.00069109,2.6609,0,0
0.00069109,2.6609,0,0
0.00069081,2.6625,0,0
0.00069081,2.6625,0,0
0.00069066,2.6641,0,0
0.00069066,2.6641,0,0
0.00069044,2.6656,0,0
0.00069044,2.6656,0,0
0.00069003,2.6672,0,0
0.00069003,2.6672,0,0
0.00068975,2.6688,0,0
0.00068975,2.6688,0,0
0.00068928,2.6703,0,0
0.00068928,2.6703,0,0
0.00068888,2.6719,0,0
0.00068888,2.6719,0,0
0.00068849,2.6734,0,0
0.00068849,2.6734,0,0
0.00068792,2.675,0,0
0.00068792,2.675,0,0
0.00068748,2.6766,0,0
0.00068748,2.6766,0,0
0.00068687,2.6781,0,0
0.00068687,2.6781,0,0
0.00068633,2.6797,0,0
0.00068633,2.6797,0,0
0.00068581,2.6813,0,0
0.00068581,2.6813,0,0
0.00068512,2.6828,0,0
0.00068512,2.6828,0,0
0.00068452,2.6844,0,0
0.00068452,2.6844,0,0
0.00068381,2.6859,0,0
0.00068381,2.6859,0,0
0.00068319,2.6875,0,0
0.00068319,2.6875,0,0
0.00068253,2.6891,0,0
0.00068253,2.6891,0,0
0.00068178,2.6906,0,0
0.00068178,2.6906,0,0
0.00068105,2.6922,0,0
0.00068105,2.6922,0,0
0.00068024,2.6937,0,0
0.00068024,2.6937,0,0
0.00067954,2.6953,0,0
0.00067954,2.6953,0,0
0.0006788,2.6969,0,0
0.0006788,2.6969,0,0
0.00067793,2.6984,0,0
0.00067793,2.6984,0,0
0.00067717,2.7,0,0
0.00067717,2.7,0,0
0.00067629,2.7016,0,0
0.00067629,2.7016,0,0
0.00067552,2.7031,0,0
0.00067552,2.7031,0,0
0.00067473,2.7047,0,0
0.00067473,2.7047,0,0
0.0006738,2.7062,0,0
0.0006738,2.7062,0,0
0.00067299,2.7078,0,0
0.00067299,2.7078,0,0
0.00067204,2.7094,0,0
0.00067204,2.7094,0,0
0.0006712,2.7109,0,0
0.0006712,2.7109,0,0
0.00067038,2.7125,0,0
0.00067038,2.7125,0,0
0.00066942,2.7141,0,0
0.00066942,2.7141,0,0
0.00066856,2.7156,0,0
0.00066856,2.7156,0,0
0.00066759,2.7172,0,0
0.00066759,2.7172,0,0
0.00066673,2.7188,0,0
0.00066673,2.7188,0,0
0.00066585,2.7203,0,0
0.00066585,2.7203,0,0
0.00066486,2.7219,0,0
0.00066486,2.7219,0,0
0.00066398,2.7234,0,0
0.00066398,2.7234,0,0
0.00066297,2.725,0,0
0.00066297,2.725,0,0
0.00066209,2.7266,0,0
0.00066209,2.7266,0,0
0.00066121,2.7281,0,0
0.00066121,2.7281,0,0
0.00066021,2.7297,0,0
0.00066021,2.7297,0,0
0.0006593,2.7313,0,0
0.0006593,2.7313,0,0
0.0006583,2.7328,0,0
0.0006583,2.7328,0,0
0.0006574,2.7344,0,0
0.0006574,2.7344,0,0
0.00065649,2.7359,0,0
0.00065649,2.7359,0,0
0.00065546,2.7375,0,0
0.00065546,2.7375,0,0
0.00065454,2.7391,0,0
0.00065454,2.7391,0,0
0.00065353,2.7406,0,0
0.00065353,2.7406,0,0
0.0006526,2.7422,0,0
0.0006526,2.7422,0,0
0.0006517,2.7438,0,0
0.0006517,2.7438,0,0
0.00065066,2.7453,0,0
0.00065066,2.7453,0,0
0.00064977,2.7469,0,0
0.00064977,2.7469,0,0
0.00064874,2.7484,0,0
0.00064874,2.7484,0,0
0.0006478,2.75,0,0
0.0006478,2.75,0,0
0.0006469,2.7516,0,0
0.0006469,2.7516,0,0
0.00064587,2.7531,0,0
0.00064587,2.7531,0,0
0.00064496,2.7547,0,0
0.00064496,2.7547,0,0
0.00064393,2.7562,0,0
0.00064393,2.7562,0,0
0.00064302,2.7578,0,0
0.00064302,2.7578,0,0
0.0006421,2.7594,0,0
0.0006421,2.7594,0,0
0.00064106,2.7609,0,0
0.00064106,2.7609,0,0
0.00064016,2.7625,0,0
0.00064016,2.7625,0,0
0.00063913,2.7641,0,0
0.00063913,2.7641,0,0
0.00063822,2.7656,0,0
0.00063822,2.7656,0,0
0.00063729,2.7672,0,0
0.00063729,2.7672,0,0
0.00063626,2.7687,0,0
0.00063626,2.7687,0,0
0.00063537,2.7703,0,0
0.00063537,2.7703,0,0
0.00063434,2.7719,0,0
0.00063434,2.7719,0,0
0.00063343,2.7734,0,0
0.00063343,2.7734,0,0
0.00063252,2.775,0,0
0.00063252,2.775,0,0
0.00063151,2.7766,0,0
0.00063151,2.7766,0,0
0.00063059,2.7781,0,0
0.00063059,2.7781,0,0
0.00062957,2.7797,0,0
0.00062957,2.7797,0,0
0.00062867,2.7812,0,0
0.00062867,2.7812,0,0
0.00062776,2.7828,0,0
0.00062776,2.7828,0,0
0.00062675,2.7844,0,0
0.00062675,2.7844,0,0
0.00062584,2.7859,0,0
0.00062584,2.7859,0,0
0.00062482,2.7875,0,0
0.00062482,2.7875,0,0
0.00062392,2.7891,0,0
0.00062392,2.7891,0,0
0.00062302,2.7906,0,0
0.00062302,2.7906,0,0
0.000622,2.7922,0,0
0.000622,2.7922,0,0
0.00062112,2.7938,0,0
0.00062112,2.7938,0,0
0.0006201,2.7953,0,0
0.0006201,2.7953,0,0
0.00061922,2.7969,0,0
0.00061922,2.7969,0,0
0.00061831,2.7984,0,0
0.00061831,2.7984,0,0
0.00061733,2.8,0,0
0.00061733,2.8,0,0
0.00061643,2.8016,0,0
0.00061643,2.8016,0,0
0.00061543,2.8031,0,0
0.00061543,2.8031,0,0
0.00061455,2.8047,0,0
0.00061455,2.8047,0,0
0.00061365,2.8063,0,0
0.00061365,2.8063,0,0
0.00061265,2.8078,0,0
0.00061265,2.8078,0,0
0.00061177,2.8094,0,0
0.00061177,2.8094,0,0
0.00061078,2.8109,0,0
0.00061078,2.8109,0,0
0.00060991,2.8125,0,0
0.00060991,2.8125,0,0
0.00060902,2.8141,0,0
0.00060902,2.8141,0,0
0.00060803,2.8156,0,0
0.00060803,2.8156,0,0
0.00060716,2.8172,0,0
0.00060716,2.8172,0,0
0.00060618,2.8187,0,0
0.00060618,2.8187,0,0
0.0006053,2.8203,0,0
0.0006053,2.8203,0,0
0.00060442,2.8219,0,0
0.00060442,2.8219,0,0
0.00060344,2.8234,0,0
0.00060344,2.8234,0,0
0.00060256,2.825,0,0
0.00060256,2.825,0,0
0.00060158,2.8266,0,0
0.00060158,2.8266,0,0
0.0006007,2.8281,0,0
0.0006007,2.8281,0,0
0.00059984,2.8297,0,0
0.00059984,2.8297,0,0
0.00059888,2.8312,0,0
0.00059888,2.8312,0,0
0.000598,2.8328,0,0
0.000598,2.8328,0,0
0.00059703,2.8344,0,0
0.00059703,2.8344,0,0
0.00059618,2.8359,0,0
0.00059618,2.8359,0,0
0.00059531,2.8375,0,0
0.00059531,2.8375,0,0
0.00059435,2.8391,0,0
0.00059435,2.8391,0,0
0.00059349,2.8406,0,0
0.00059349,2.8406,0,0
0.00059254,2.8422,0,0
0.00059254,2.8422,0,0
0.00059168,2.8438,0,0
0.00059168,2.8438,0,0
0.00059082,2.8453,0,0
0.00059082,2.8453,0,0
0.00058985,2.8469,0,0
0.00058985,2.8469,0,0
0.00058901,2.8484,0,0
0.00058901,2.8484,0,0
0.00058804,2.85,0,0
0.00058804,2.85,0,0
0.0005872,2.8516,0,0
0.0005872,2.8516,0,0
0.00058636,2.8531,0,0
0.00058636,2.8531,0,0
0.00058542,2.8547,0,0
0.00058542,2.8547,0,0
0.00058455,2.8563,0,0
0.00058455,2.8563,0,0
0.00058362,2.8578,0,0
0.00058362,2.8578,0,0
0.00058277,2.8594,0,0
0.00058277,2.8594,0,0
0.00058193,2.8609,0,0
0.00058193,2.8609,0,0
0.00058097,2.8625,0,0
0.00058097,2.8625,0,0
0.00058015,2.8641,0,0
0.00058015,2.8641,0,0
0.00057922,2.8656,0,0
0.00057922,2.8656,0,0
0.00057837,2.8672,0,0
0.00057837,2.8672,0,0
0.00057754,2.8688,0,0
0.00057754,2.8688,0,0
0.0005766,2.8703,0,0
0.0005766,2.8703,0,0
0.00057578,2.8719,0,0
0.00057578,2.8719,0,0
0.00057482,2.8734,0,0
0.00057482,2.8734,0,0
0.00057401,2.875,0,0
0.00057401,2.875,0,0
0.00057317,2.8766,0,0
0.00057317,2.8766,0,0
0.00057223,2.8781,0,0
0.00057223,2.8781,0,0
0.00057142,2.8797,0,0
0.00057142,2.8797,0,0
0.00057051,2.8812,0,0
0.00057051,2.8812,0,0
0.00056967,2.8828,0,0
0.00056967,2.8828,0,0
0.00056886,2.8844,0,0
0.00056886,2.8844,0,0
0.00056793,2.8859,0,0
0.00056793,2.8859,0,0
0.0005671,2.8875,0,0
0.0005671,2.8875,0,0
0.00056618,2.8891,0,0
0.00056618,2.8891,0,0
0.00056538,2.8906,0,0
0.00056538,2.8906,0,0
0.00056455,2.8922,0,0
0.00056455,2.8922,0,0
0.00056364,2.8937,0,0
0.00056364,2.8937,0,0
0.00056284,2.8953,0,0
0.00056284,2.8953,0,0
0.00056193,2.8969,0,0
0.00056193,2.8969,0,0
0.0005611,2.8984,0,0
0.0005611,2.8984,0,0
0.00056029,2.9,0,0
0.00056029,2.9,0,0
0.00055941,2.9016,0,0
0.00055941,2.9016,0,0
0.00055859,2.9031,0,0
0.00055859,2.9031,0,0
0.00055769,2.9047,0,0
0.00055769,2.9047,0,0
0.00055688,2.9062,0,0
0.00055688,2.9062,0,0
0.00055608,2.9078,0,0
0.00055608,2.9078,0,0
0.00055517,2.9094,0,0
0.00055517,2.9094,0,0
0.00055439,2.9109,0,0
0.00055439,2.9109,0,0
0.00055349,2.9125,0,0
0.00055349,2.9125,0,0
0.00055269,2.9141,0,0
0.00055269,2.9141,0,0
0.00055189,2.9156,0,0
0.00055189,2.9156,0,0
0.000551,2.9172,0,0
0.000551,2.9172,0,0
0.00055021,2.9188,0,0
0.00055021,2.9188,0,0
0.00054931,2.9203,0,0
0.00054931,2.9203,0,0
0.00054851,2.9219,0,0
0.00054851,2.9219,0,0
0.00054773,2.9234,0,0
0.00054773,2.9234,0,0
0.00054687,2.925,0,0
0.00054687,2.925,0,0
0.00054605,2.9266,0,0
0.00054605,2.9266,0,0
0.00054519,2.9281,0,0
0.00054519,2.9281,0,0
0.00054441,2.9297,0,0
0.00054441,2.9297,0,0
0.00054363,2.9313,0,0
0.00054363,2.9313,0,0
0.00054274,2.9328,0,0
0.00054274,2.9328,0,0
0.00054196,2.9344,0,0
0.00054196,2.9344,0,0
0.00054109,2.9359,0,0
0.00054109,2.9359,0,0
0.00054031,2.9375,0,0
0.00054031,2.9375,0,0
0.00053955,2.9391,0,0
0.00053955,2.9391,0,0
0.00053867,2.9406,0,0
0.00053867,2.9406,0,0
0.00053788,2.9422,0,0
0.00053788,2.9422,0,0
0.00053704,2.9437,0,0
0.00053704,2.9437,0,0
0.00053626,2.9453,0,0
0.00053626,2.9453,0,0
0.00053548,2.9469,0,0
0.00053548,2.9469,0,0
0.00053462,2.9484,0,0
0.00053462,2.9484,0,0
0.00053386,2.95,0,0
0.00053386,2.95,0,0
0.00053301,2.9516,0,0
0.00053301,2.9516,0,0
0.00053224,2.9531,0,0
0.00053224,2.9531,0,0
0.00053148,2.9547,0,0
0.00053148,2.9547,0,0
0.00053062,2.9562,0,0
0.00053062,2.9562,0,0
0.00052986,2.9578,0,0
0.00052986,2.9578,0,0
0.00052899,2.9594,0,0
0.00052899,2.9594,0,0
0.00052824,2.9609,0,0
0.00052824,2.9609,0,0
0.00052748,2.9625,0,0
0.00052748,2.9625,0,0
0.00052664,2.9641,0,0
0.00052664,2.9641,0,0
0.00052589,2.9656,0,0
0.00052589,2.9656,0,0
0.00052505,2.9672,0,0
0.00052505,2.9672,0,0
0.00052429,2.9688,0,0
0.00052429,2.9688,0,0
0.00052355,2.9703,0,0
0.00052355,2.9703,0,0
0.0005227,2.9719,0,0
0.0005227,2.9719,0,0
0.00052196,2.9734,0,0
0.00052196,2.9734,0,0
0.00052111,2.975,0,0
0.00052111,2.975,0,0
0.00052038,2.9766,0,0
0.00052038,2.9766,0,0
0.00051963,2.9781,0,0
0.00051963,2.9781,0,0
0.00051879,2.9797,0,0
0.00051879,2.9797,0,0
0.00051805,2.9813,0,0
0.00051805,2.9813,0,0
0.00051722,2.9828,0,0
0.00051722,2.9828,0,0
0.0005165,2.9844,0,0
0.0005165,2.9844,0,0
0.00051576,2.9859,0,0
0.00051576,2.9859,0,0
0.00051494,2.9875,0,0
0.00051494,2.9875,0,0
0.00051419,2.9891,0,0
0.00051419,2.9891,0,0
0.00051338,2.9906,0,0
0.00051338,2.9906,0,0
0.00051264,2.9922,0,0
0.00051264,2.9922,0,0
0.00051191,2.9938,0,0
0.00051191,2.9938,0,0
0.00051109,2.9953,0,0
0.00051109,2.9953,0,0
0.00051035,2.9969,0,0
0.00051035,2.9969,0,0
0.00050955,2.9984,0,0
0.00050955,2.9984,0,0
0.00050882,3,0,0
0.00050882,3,0,0
0.0005081,3.0016,0,0
0.0005081,3.0016,0,0
0.00050731,3.0031,0,0
0.00050731,3.0031,0,0
0.00050658,3.0047,0,0
0.00050658,3.0047,0,0
0.00050576,3.0062,0,0
0.00050576,3.0062,0,0
0.00050506,3.0078,0,0
0.00050506,3.0078,0,0
0.00050433,3.0094,0,0
0.00050433,3.0094,0,0
0.00050352,3.0109,0,0
0.00050352,3.0109,0,0
0.00050281,3.0125,0,0
0.00050281,3.0125,0,0
0.00050201,3.0141,0,0
0.00050201,3.0141,0,0
0.00050131,3.0156,0,0
0.00050131,3.0156,0,0
0.00050059,3.0172,0,0
0.00050059,3.0172,0,0
0.00049982,3.0187,0,0
0.00049982,3.0187,0,0
0.00049909,3.0203,0,0
0.00049909,3.0203,0,0
0.00049829,3.0219,0,0
0.00049829,3.0219,0,0
0.00049759,3.0234,0,0
0.00049759,3.0234,0,0
0.00049691,3.025,0,0
0.00049691,3.025,0,0
0.0004961,3.0266,0,0
0.0004961,3.0266,0,0
0.0004954,3.0281,0,0
0.0004954,3.0281,0,0
0.00049463,3.0297,0,0
0.00049463,3.0297,0,0
0.00049394,3.0312,0,0
0.00049394,3.0312,0,0
0.00049324,3.0328,0,0
0.00049324,3.0328,0,0
0.00049245,3.0344,0,0
0.00049245,3.0344,0,0
0.00049175,3.0359,0,0
0.00049175,3.0359,0,0
0.00049099,3.0375,0,0
0.00049099,3.0375,0,0
0.00049031,3.0391,0,0
0.00049031,3.0391,0,0
0.0004896,3.0406,0,0
0.0004896,3.0406,0,0
0.00048884,3.0422,0,0
0.00048884,3.0422,0,0
0.00048813,3.0438,0,0
0.00048813,3.0438,0,0
0.00048738,3.0453,0,0
0.00048738,3.0453,0,0
0.00048669,3.0469,0,0
0.00048669,3.0469,0,0
0.000486,3.0484,0,0
0.000486,3.0484,0,0
0.00048524,3.05,0,0
0.00048524,3.05,0,0
0.00048458,3.0516,0,0
0.00048458,3.0516,0,0
0.00048381,3.0531,0,0
0.00048381,3.0531,0,0
0.00048313,3.0547,0,0
0.00048313,3.0547,0,0
0.00048244,3.0563,0,0
0.00048244,3.0563,0,0
0.00048169,3.0578,0,0
0.00048169,3.0578,0,0
0.00048103,3.0594,0,0
0.00048103,3.0594,0,0
0.00048028,3.0609,0,0
0.00048028,3.0609,0,0
0.0004796,3.0625,0,0
0.0004796,3.0625,0,0
0.00047894,3.0641,0,0
0.00047894,3.0641,0,0
0.00047819,3.0656,0,0
0.00047819,3.0656,0,0
0.00047751,3.0672,0,0
0.00047751,3.0672,0,0
0.00047678,3.0687,0,0
0.00047678,3.0687,0,0
0.00047613,3.0703,0,0
0.00047613,3.0703,0,0
0.00047544,3.0719,0,0
0.00047544,3.0719,0,0
0.0004747,3.0734,0,0
0.0004747,3.0734,0,0
0.00047404,3.075,0,0
0.00047404,3.075,0,0
0.0004733,3.0766,0,0
0.0004733,3.0766,0,0
0.00047265,3.0781,0,0
0.00047265,3.0781,0,0
0.000472,3.0797,0,0
0.000472,3.0797,0,0
0.00047127,3.0812,0,0
0.00047127,3.0812,0,0
0.00047063,3.0828,0,0
0.00047063,3.0828,0,0
0.00046989,3.0844,0,0
0.00046989,3.0844,0,0
0.00046924,3.0859,0,0
0.00046924,3.0859,0,0
0.00046859,3.0875,0,0
0.00046859,3.0875,0,0
0.00046785,3.0891,0,0
0.00046785,3.0891,0,0
0.00046724,3.0906,0,0
0.00046724,3.0906,0,0
0.00046649,3.0922,0,0
0.00046649,3.0922,0,0
0.00046584,3.0938,0,0
0.00046584,3.0938,0,0
0.00046521,3.0953,0,0
0.00046521,3.0953,0,0
0.00046449,3.0969,0,0
0.00046449,3.0969,0,0
0.00046386,3.0984,0,0
0.00046386,3.0984,0,0
0.00046315,3.1,0,0
0.00046315,3.1,0,0
0.00046251,3.1016,0,0
0.00046251,3.1016,0,0
0.00046189,3.1031,0,0
0.00046189,3.1031,0,0
0.00046116,3.1047,0,0
0.00046116,3.1047,0,0
0.00046053,3.1063,0,0
0.00046053,3.1063,0,0
0.00045985,3.1078,0,0
0.00045985,3.1078,0,0
0.00045922,3.1094,0,0
0.00045922,3.1094,0,0
0.00045858,3.1109,0,0
0.00045858,3.1109,0,0
0.00045787,3.1125,0,0
0.00045787,3.1125,0,0
0.00045727,3.1141,0,0
0.00045727,3.1141,0,0
0.00045656,3.1156,0,0
0.00045656,3.1156,0,0
0.00045594,3.1172,0,0
0.00045594,3.1172,0,0
0.00045532,3.1188,0,0
0.00045532,3.1188,0,0
0.00045464,3.1203,0,0
0.00045464,3.1203,0,0
0.00045403,3.1219,0,0
0.00045403,3.1219,0,0
0.00045333,3.1234,0,0
0.00045333,3.1234,0,0
0.00045272,3.125,0,0
0.00045272,3.125,0,0
0.00045212,3.1266,0,0
0.00045212,3.1266,0,0
0.00045143,3.1281,0,0
0.00045143,3.1281,0,0
0.00045083,3.1297,0,0
0.00045083,3.1297,0,0
0.00045017,3.1312,0,0
0.00045017,3.1312,0,0
0.00044957,3.1328,0,0
0.00044957,3.1328,0,0
0.00044899,3.1344,0,0
0.00044899,3.1344,0,0
0.00044832,3.1359,0,0
0.00044832,3.1359,0,0
0.00044772,3.1375,0,0
0.00044772,3.1375,0,0
0.00044706,3.1391,0,0
0.00044706,3.1391,0,0
0.00044648,3.1406,0,0
0.00044648,3.1406,0,0
0.00044589,3.1422,0,0
0.00044589,3.1422,0,0
0.00044525,3.1437,0,0
0.00044525,3.1437,0,0
0.00044465,3.1453,0,0
0.00044465,3.1453,0,0
0.000444,3.1469,0,0
0.000444,3.1469,0,0
0.00044346,3.1484,0,0
0.00044346,3.1484,0,0
0.00044289,3.15,0,0
0.00044289,3.15,0,0
0.00044225,3.1516,0,0
0.00044225,3.1516,0,0
0.00044172,3.1531,0,0
0.00044172,3.1531,0,0
0.00044108,3.1547,0,0
0.00044108,3.1547,0,0
0.00044055,3.1562,0,0
0.00044055,3.1562,0,0
0.00044,3.1578,0,0
0.00044,3.1578,0,0
0.00043942,3.1594,0,0
0.00043942,3.1594,0,0
0.00043889,3.1609,0,0
0.00043889,3.1609,0,0
0.00043829,3.1625,0,0
0.00043829,3.1625,0,0
0.00043778,3.1641,0,0
0.00043778,3.1641,0,0
0.00043728,3.1656,0,0
0.00043728,3.1656,0,0
0.00043672,3.1672,0,0
0.00043672,3.1672,0,0
0.00043622,3.1688,0,0
0.00043622,3.1688,0,0
0.0004357,3.1703,0,0
0.0004357,3.1703,0,0
0.00043523,3.1719,0,0
0.00043523,3.1719,0,0
0.00043478,3.1734,0,0
0.00043478,3.1734,0,0
0.00043425,3.175,0,0
0.00043425,3.175,0,0
0.00043384,3.1766,0,0
0.00043384,3.1766,0,0
0.00043336,3.1781,0,0
0.00043336,3.1781,0,0
0.00043294,3.1797,0,0
0.00043294,3.1797,0,0
0.00043257,3.1813,0,0
0.00043257,3.1813,0,0
0.00043212,3.1828,0,0
0.00043212,3.1828,0,0
0.00043178,3.1844,0,0
0.00043178,3.1844,0,0
0.00043136,3.1859,0,0
0.00043136,3.1859,0,0
0.00043104,3.1875,0,0
0.00043104,3.1875,0,0
0.00043076,3.1891,0,0
0.00043076,3.1891,0,0
0.00043043,3.1906,0,0
0.00043043,3.1906,0,0
0.00043018,3.1922,0,0
0.00043018,3.1922,0,0
0.00042988,3.1937,0,0
0.00042988,3.1937,0,0
0.0004297,3.1953,0,0
0.0004297,3.1953,0,0
0.00042955,3.1969,0,0
0.00042955,3.1969,0,0
0.00042934,3.1984,0,0
0.00042934,3.1984,0,0
0.00042927,3.2,0,0
0.00042927,3.2,0,0
0.00042913,3.2016,0,0
0.00042913,3.2016,0,0
0.00042911,3.2031,0,0
0.00042911,3.2031,0,0
0.00042913,3.2047,0,0
0.00042913,3.2047,0,0
0.00042912,3.2062,0,0
0.00042912,3.2062,0,0
0.00042923,3.2078,0,0
0.00042923,3.2078,0,0
0.00042931,3.2094,0,0
0.00042931,3.2094,0,0
0.00042953,3.2109,0,0
0.00042953,3.2109,0,0
0.00042981,3.2125,0,0
0.00042981,3.2125,0,0
0.00043003,3.2141,0,0
0.00043003,3.2141,0,0
0.00043043,3.2156,0,0
0.00043043,3.2156,0,0
0.00043082,3.2172,0,0
0.00043082,3.2172,0,0
0.00043132,3.2188,0,0
0.00043132,3.2188,0,0
0.00043191,3.2203,0,0
0.00043191,3.2203,0,0
0.00043252,3.2219,0,0
0.00043252,3.2219,0,0
0.00043327,3.2234,0,0
0.00043327,3.2234,0,0
0.00043402,3.225,0,0
0.00043402,3.225,0,0
0.00043495,3.2266,0,0
0.00043495,3.2266,0,0
0.00043597,3.2281,0,0
0.00043597,3.2281,0,0
0.00043701,3.2297,0,0
0.00043701,3.2297,0,0
0.00043824,3.2313,0,0
0.00043824,3.2313,0,0
0.00043953,3.2328,0,0
0.00043953,3.2328,0,0
0.00044097,3.2344,0,0
0.00044097,3.2344,0,0
0.00044254,3.2359,0,0
0.00044254,3.2359,0,0
0.0004442,3.2375,0,0
0.0004442,3.2375,0,0
0.00044602,3.2391,0,0
0.00044602,3.2391,0,0
0.00044796,3.2406,0,0
0.00044796,3.2406,0,0
0.00045009,3.2422,0,0
0.00045009,3.2422,0,0
0.00045236,3.2438,0,0
0.00045236,3.2438,0,0
0.00045475,3.2453,0,0
0.00045475,3.2453,0,0
0.00045739,3.2469,0,0
0.00045739,3.2469,0,0
0.00046013,3.2484,0,0
0.00046013,3.2484,0,0
0.00046311,3.25,0,0
0.00046311,3.25,0,0
0.0004663,3.2516,0,0
0.0004663,3.2516,0,0
0.00046963,3.2531,0,0
0.00046963,3.2531,0,0
0.00047322,3.2547,0,0
0.00047322,3.2547,0,0
0.00047697,3.2562,0,0
0.00047697,3.2562,0,0
0.00048104,3.2578,0,0
0.00048104,3.2578,0,0
0.00048532,3.2594,0,0
0.00048532,3.2594,0,0
0.00048982,3.2609,0,0
0.00048982,3.2609,0,0
0.00049462,3.2625,0,0
0.00049462,3.2625,0,0
0.00049961,3.2641,0,0
0.00049961,3.2641,0,0
0.00050497,3.2656,0,0
0.00050497,3.2656,0,0
0.00051059,3.2672,0,0
0.00051059,3.2672,0,0
0.00051647,3.2687,0,0
0.00051647,3.2687,0,0
0.00052271,3.2703,0,0
0.00052271,3.2703,0,0
0.00052921,3.2719,0,0
0.00052921,3.2719,0,0
0.00053608,3.2734,0,0
0.00053608,3.2734,0,0
0.00054331,3.275,0,0
0.00054331,3.275,0,0
0.00055083,3.2766,0,0
0.00055083,3.2766,0,0
0.00055879,3.2781,0,0
0.00055879,3.2781,0,0
0.00056703,3.2797,0,0
0.00056703,3.2797,0,0
0.00057574,3.2812,0,0
0.00057574,3.2812,0,0
0.00058485,3.2828,0,0
0.00058485,3.2828,0,0
0.00059428,3.2844,0,0
0.00059428,3.2844,0,0
0.00060418,3.2859,0,0
0.00060418,3.2859,0,0
0.00061447,3.2875,0,0
0.00061447,3.2875,0,0
0.00062522,3.2891,0,0
0.00062522,3.2891,0,0
0.00063643,3.2906,0,0
0.00063643,3.2906,0,0
0.00064807,3.2922,0,0
0.00064807,3.2922,0,0
0.00066021,3.2938,0,0
0.00066021,3.2938,0,0
0.00067274,3.2953,0,0
0.00067274,3.2953,0,0
0.00068586,3.2969,0,0
0.00068586,3.2969,0,0
0.00069945,3.2984,0,0
0.00069945,3.2984,0,0
0.00071347,3.3,0,0
0.00071347,3.3,0,0
0.00072808,3.3016,0,0
0.00072808,3.3016,0,0
0.00074315,3.3031,0,0
0.00074315,3.3031,0,0
0.00075879,3.3047,0,0
0.00075879,3.3047,0,0
0.00077498,3.3063,0,0
0.00077498,3.3063,0,0
0.00079165,3.3078,0,0
0.00079165,3.3078,0,0
0.00080891,3.3094,0,0
0.00080891,3.3094,0,0
0.00082669,3.3109,0,0
0.00082669,3.3109,0,0
0.00084505,3.3125,0,0
0.00084505,3.3125,0,0
0.000864,3.3141,0,0
0.000864,3.3141,0,0
0.00088345,3.3156,0,0
0.00088345,3.3156,0,0
0.00090353,3.3172,0,0
0.00090353,3.3172,0,0
0.00092412,3.3187,0,0
0.00092412,3.3187,0,0
0.00094534,3.3203,0,0
0.00094534,3.3203,0,0
0.00096713,3.3219,0,0
0.00096713,3.3219,0,0
0.00098946,3.3234,0,0
0.00098946,3.3234,0,0
0.0010124,3.325,0,0
0.0010124,3.325,0,0
0.0010359,3.3266,0,0
0.0010359,3.3266,0,0
0.00106,3.3281,0,0
0.00106,3.3281,0,0
0.0010847,3.3297,0,0
0.0010847,3.3297,0,0
0.0011098,3.3312,0,0
0.0011098,3.3312,0,0
0.0011356,3.3328,0,0
0.0011356,3.3328,0,0
0.0011619,3.3344,0,0
0.0011619,3.3344,0,0
0.0011889,3.3359,0,0
0.0011889,3.3359,0,0
0.0012163,3.3375,0,0
0.0012163,3.3375,0,0
0.0012443,3.3391,0,0
0.0012443,3.3391,0,0
0.0012728,3.3406,0,0
0.0012728,3.3406,0,0
0.0013018,3.3422,0,0
0.0013018,3.3422,0,0
0.0013314,3.3438,0,0
0.0013314,3.3438,0,0
0.0013615,3.3453,0,0
0.0013615,3.3453,0,0
0.0013919,3.3469,0,0
0.0013919,3.3469,0,0
0.001423,3.3484,0,0
0.001423,3.3484,0,0
0.0014545,3.35,0,0
0.0014545,3.35,0,0
0.0014864,3.3516,0,0
0.0014864,3.3516,0,0
0.0015188,3.3531,0,0
0.0015188,3.3531,0,0
0.0015515,3.3547,0,0
0.0015515,3.3547,0,0
0.0015847,3.3563,0,0
0.0015847,3.3563,0,0
0.0016183,3.3578,0,0
0.0016183,3.3578,0,0
0.0016522,3.3594,0,0
0.0016522,3.3594,0,0
0.0016865,3.3609,0,0
0.0016865,3.3609,0,0
0.001721,3.3625,0,0
0.001721,3.3625,0,0
0.0017559,3.3641,0,0
0.0017559,3.3641,0,0
0.0017911,3.3656,0,0
0.0017911,3.3656,0,0
0.0018265,3.3672,0,0
0.0018265,3.3672,0,0
0.0018622,3.3688,0,0
0.0018622,3.3688,0,0
0.001898,3.3703,0,0
0.001898,3.3703,0,0
0.0019341,3.3719,0,0
0.0019341,3.3719,0,0
0.0019703,3.3734,0,0
0.0019703,3.3734,0,0
0.0020066,3.375,0,0
0.0020066,3.375,0,0
0.0020431,3.3766,0,0
0.0020431,3.3766,0,0
0.0020795,3.3781,0,0
0.0020795,3.3781,0,0
0.0021161,3.3797,0,0
0.0021161,3.3797,0,0
0.0021526,3.3812,0,0
0.0021526,3.3812,0,0
0.0021892,3.3828,0,0
0.0021892,3.3828,0,0
0.0022257,3.3844,0,0
0.0022257,3.3844,0,0
0.0022621,3.3859,0,0
0.0022621,3.3859,0,0
0.0022984,3.3875,0,0
0.0022984,3.3875,0,0
0.0023345,3.3891,0,0
0.0023345,3.3891,0,0
0.0023706,3.3906,0,0
0.0023706,3.3906,0,0
0.0024063,3.3922,0,0
0.0024063,3.3922,0,0
0.0024418,3.3937,0,0
0.0024418,3.3937,0,0
0.0024771,3.3953,0,0
0.0024771,3.3953,0,0
0.002512,3.3969,0,0
0.002512,3.3969,0,0
0.0025467,3.3984,0,0
0.0025467,3.3984,0,0
0.0025809,3.4,0,0
0.0025809,3.4,0,0
0.0026147,3.4016,0,0
0.0026147,3.4016,0,0
0.0026481,3.4031,0,0
0.0026481,3.4031,0,0
0.0026809,3.4047,0,0
0.0026809,3.4047,0,0
0.0027133,3.4062,0,0
0.0027133,3.4062,0,0
0.0027451,3.4078,0,0
0.0027451,3.4078,0,0
0.0027762,3.4094,0,0
0.0027762,3.4094,0,0
0.0028068,3.4109,0,0
0.0028068,3.4109,0,0
0.0028366,3.4125,0,0
0.0028366,3.4125,0,0
0.0028659,3.4141,0,0
0.0028659,3.4141,0,0
0.0028943,3.4156,0,0
0.0028943,3.4156,0,0
0.0029219,3.4172,0,0
0.0029219,3.4172,0,0
0.0029488,3.4188,0,0
0.0029488,3.4188,0,0
0.0029748,3.4203,0,0
0.0029748,3.4203,0,0
0.0029999,3.4219,0,0
0.0029999,3.4219,0,0
0.0030241,3.4234,0,0
0.0030241,3.4234,0,0
0.0030473,3.425,0,0
0.0030473,3.425,0,0
0.0030696,3.4266,0,0
0.0030696,3.4266,0,0
0.0030908,3.4281,0,0
0.0030908,3.4281,0,0
0.0031109,3.4297,0,0
0.0031109,3.4297,0,0
0.00313,3.4313,0,0
0.00313,3.4313,0,0
0.003148,3.4328,0,0
0.003148,3.4328,0,0
0.0031648,3.4344,0,0
0.0031648,3.4344,0,0
0.0031804,3.4359,0,0
0.0031804,3.4359,0,0
0.0031948,3.4375,0,0
0.0031948,3.4375,0,0
0.003208,3.4391,0,0
0.003208,3.4391,0,0
0.0032198,3.4406,0,0
0.0032198,3.4406,0,0
0.0032304,3.4422,0,0
0.0032304,3.4422,0,0
0.0032396,3.4437,0,0
0.0032396,3.4437,0,0
0.0032476,3.4453,0,0
0.0032476,3.4453,0,0
0.0032541,3.4469,0,0
0.0032541,3.4469,0,0
0.0032593,3.4484,0,0
0.0032593,3.4484,0,0
0.003263,3.45,0,0
0.003263,3.45,0,0
0.0032653,3.4516,0,0
0.0032653,3.4516,0,0
0.0032662,3.4531,0,0
0.0032662,3.4531,0,0
0.0032656,3.4547,0,0
0.0032656,3.4547,0,0
0.0032634,3.4562,0,0
0.0032634,3.4562,0,0
0.0032599,3.4578,0,0
0.0032599,3.4578,0,0
0.0032548,3.4594,0,0
0.0032548,3.4594,0,0
0.0032482,3.4609,0,0
0.0032482,3.4609,0,0
0.0032401,3.4625,0,0
0.0032401,3.4625,0,0
0.0032305,3.4641,0,0
0.0032305,3.4641,0,0
0.0032194,3.4656,0,0
0.0032194,3.4656,0,0
0.0032067,3.4672,0,0
0.0032067,3.4672,0,0
0.0031925,3.4688,0,0
0.0031925,3.4688,0,0
0.0031769,3.4703,0,0
0.0031769,3.4703,0,0
0.0031596,3.4719,0,0
0.0031596,3.4719,0,0
0.003141,3.4734,0,0
0.003141,3.4734,0,0
0.0031208,3.475,0,0
0.0031208,3.475,0,0
0.0030992,3.4766,0,0
0.0030992,3.4766,0,0
0.0030762,3.4781,0,0
0.0030762,3.4781,0,0
0.0030517,3.4797,0,0
0.0030517,3.4797,0,0
0.0030258,3.4813,0,0
0.0030258,3.4813,0,0
0.0029986,3.4828,0,0
0.0029986,3.4828,0,0
0.00297,3.4844,0,0
0.00297,3.4844,0,0
0.0029401,3.4859,0,0
0.0029401,3.4859,0,0
0.0029089,3.4875,0,0
0.0029089,3.4875,0,0
0.0028765,3.4891,0,0
0.0028765,3.4891,0,0
0.0028429,3.4906,0,0
0.0028429,3.4906,0,0
0.0028081,3.4922,0,0
0.0028081,3.4922,0,0
0.0027723,3.4938,0,0
0.0027723,3.4938,0,0
0.0027353,3.4953,0,0
0.0027353,3.4953,0,0
0.0026973,3.4969,0,0
0.0026973,3.4969,0,0
0.0026583,3.4984,0,0
0.0026583,3.4984,0,0
0.0026185,3.5,0,0
0.0026185,3.5,0,0
0.0025778,3.5016,0,0
0.0025778,3.5016,0,0
0.0025362,3.5031,0,0
0.0025362,3.5031,0,0
0.0024939,3.5047,0,0
0.0024939,3.5047,0,0
0.0024509,3.5062,0,0
0.0024509,3.5062,0,0
0.0024073,3.5078,0,0
0.0024073,3.5078,0,0
0.002363,3.5094,0,0
0.002363,3.5094,0,0
0.0023183,3.5109,0,0
0.0023183,3.5109,0,0
0.0022731,3.5125,0,0
0.0022731,3.5125,0,0
0.0022274,3.5141,0,0
0.0022274,3.5141,0,0
0.0021815,3.5156,0,0
0.0021815,3.5156,0,0
0.0021353,3.5172,0,0
0.0021353,3.5172,0,0
0.0020888,3.5187,0,0
0.0020888,3.5187,0,0
0.0020422,3.5203,0,0
0.0020422,3.5203,0,0
0.0019954,3.5219,0,0
0.0019954,3.5219,0,0
0.0019487,3.5234,0,0
0.0019487,3.5234,0,0
0.001902,3.525,0,0
0.001902,3.525,0,0
0.0018552,3.5266,0,0
0.0018552,3.5266,0,0
0.0018087,3.5281,0,0
0.0018087,3.5281,0,0
0.0017623,3.5297,0,0
0.0017623,3.5297,0,0
0.0017161,3.5312,0,0
0.0017161,3.5312,0,0
0.0016702,3.5328,0,0
0.0016702,3.5328,0,0
0.0016246,3.5344,0,0
0.0016246,3.5344,0,0
0.0015794,3.5359,0,0
0.0015794,3.5359,0,0
0.0015346,3.5375,0,0
0.0015346,3.5375,0,0
0.0014903,3.5391,0,0
0.0014903,3.5391,0,0
0.0014465,3.5406,0,0
0.0014465,3.5406,0,0
0.0014031,3.5422,0,0
0.0014031,3.5422,0,0
0.0013604,3.5438,0,0
0.0013604,3.5438,0,0
0.0013182,3.5453,0,0
0.0013182,3.5453,0,0
0.0012766,3.5469,0,0
0.0012766,3.5469,0,0
0.0012358,3.5484,0,0
0.0012358,3.5484,0,0
0.0011955,3.55,0,0
0.0011955,3.55,0,0
0.001156,3.5516,0,0
0.001156,3.5516,0,0
0.0011172,3.5531,0,0
0.0011172,3.5531,0,0
0.0010792,3.5547,0,0
0.0010792,3.5547,0,0
0.0010419,3.5563,0,0
0.0010419,3.5563,0,0
0.0010054,3.5578,0,0
0.0010054,3.5578,0,0
0.00096967,3.5594,0,0
0.00096967,3.5594,0,0
0.00093471,3.5609,0,0
0.00093471,3.5609,0,0
0.0009006,3.5625,0,0
0.0009006,3.5625,0,0
0.0008673,3.5641,0,0
0.0008673,3.5641,0,0
0.00083477,3.5656,0,0
0.00083477,3.5656,0,0
0.0008031,3.5672,0,0
0.0008031,3.5672,0,0
0.00077221,3.5687,0,0
0.00077221,3.5687,0,0
0.00074219,3.5703,0,0
0.00074219,3.5703,0,0
0.00071299,3.5719,0,0
0.00071299,3.5719,0,0
0.00068455,3.5734,0,0
0.00068455,3.5734,0,0
0.00065698,3.575,0,0
0.00065698,3.575,0,0
0.00063018,3.5766,0,0
0.00063018,3.5766,0,0
0.00060421,3.5781,0,0
0.00060421,3.5781,0,0
0.00057905,3.5797,0,0
0.00057905,3.5797,0,0
0.00055461,3.5812,0,0
0.00055461,3.5812,0,0
0.000531,3.5828,0,0
0.000531,3.5828,0,0
0.00050812,3.5844,0,0
0.00050812,3.5844,0,0
0.00048602,3.5859,0,0
0.00048602,3.5859,0,0
0.00046468,3.5875,0,0
0.00046468,3.5875,0,0
0.00044403,3.5891,0,0
0.00044403,3.5891,0,0
0.00042413,3.5906,0,0
0.00042413,3.5906,0,0
0.00040488,3.5922,0,0
0.00040488,3.5922,0,0
0.00038638,3.5938,0,0
0.00038638,3.5938,0,0
0.00036855,3.5953,0,0
0.00036855,3.5953,0,0
0.00035135,3.5969,0,0
0.00035135,3.5969,0,0
0.00033483,3.5984,0,0
0.00033483,3.5984,0,0
0.00031888,3.6,0,0
0.00031888,3.6,0,0
0.00030361,3.6016,0,0
0.00030361,3.6016,0,0
0.00028893,3.6031,0,0
0.00028893,3.6031,0,0
0.00027479,3.6047,0,0
0.00027479,3.6047,0,0
0.00026128,3.6063,0,0
0.00026128,3.6063,0,0
0.00024826,3.6078,0,0
0.00024826,3.6078,0,0
0.00023582,3.6094,0,0
0.00023582,3.6094,0,0
0.00022391,3.6109,0,0
0.00022391,3.6109,0,0
0.00021245,3.6125,0,0
0.00021245,3.6125,0,0
0.00020153,3.6141,0,0
0.00020153,3.6141,0,0
0.00019105,3.6156,0,0
0.00019105,3.6156,0,0
0.00018107,3.6172,0,0
0.00018107,3.6172,0,0
0.00017153,3.6188,0,0
0.00017153,3.6188,0,0
0.00016238,3.6203,0,0
0.00016238,3.6203,0,0
0.00015369,3.6219,0,0
0.00015369,3.6219,0,0
0.00014535,3.6234,0,0
0.00014535,3.6234,0,0
0.00013744,3.625,0,0
0.00013744,3.625,0,0
0.00012989,3.6266,0,0
0.00012989,3.6266,0,0
0.00012267,3.6281,0,0
0.00012267,3.6281,0,0
0.00011584,3.6297,0,0
0.00011584,3.6297,0,0
0.0001093,3.6312,0,0
0.0001093,3.6312,0,0
0.00010311,3.6328,0,0
0.00010311,3.6328,0,0
9.7239e-05,3.6344,0,0
9.7239e-05,3.6344,0,0
9.1609e-05,3.6359,0,0
9.1609e-05,3.6359,0,0
8.631e-05,3.6375,0,0
8.631e-05,3.6375,0,0
8.1235e-05,3.6391,0,0
8.1235e-05,3.6391,0,0
7.6477e-05,3.6406,0,0
7.6477e-05,3.6406,0,0
7.1946e-05,3.6422,0,0
7.1946e-05,3.6422,0,0
6.7627e-05,3.6437,0,0
6.7627e-05,3.6437,0,0
6.3567e-05,3.6453,0,0
6.3567e-05,3.6453,0,0
5.9691e-05,3.6469,0,0
5.9691e-05,3.6469,0,0
5.6061e-05,3.6484,0,0
5.6061e-05,3.6484,0,0
5.2616e-05,3.65,0,0
5.2616e-05,3.65,0,0
4.9328e-05,3.6516,0,0
4.9328e-05,3.6516,0,0
4.6273e-05,3.6531,0,0
4.6273e-05,3.6531,0,0
4.3331e-05,3.6547,0,0
4.3331e-05,3.6547,0,0
4.0608e-05,3.6562,0,0
4.0608e-05,3.6562,0,0
3.8031e-05,3.6578,0,0
3.8031e-05,3.6578,0,0
3.5568e-05,3.6594,0,0
3.5568e-05,3.6594,0,0
3.3283e-05,3.6609,0,0
3.3283e-05,3.6609,0,0
3.1099e-05,3.6625,0,0
3.1099e-05,3.6625,0,0
2.9079e-05,3.6641,0,0
2.9079e-05,3.6641,0,0
2.7177e-05,3.6656,0,0
2.7177e-05,3.6656,0,0
2.5335e-05,3.6672,0,0
2.5335e-05,3.6672,0,0
2.3658e-05,3.6688,0,0
2.3658e-05,3.6688,0,0
2.2043e-05,3.6703,0,0
2.2043e-05,3.6703,0,0
2.0564e-05,3.6719,0,0
2.0564e-05,3.6719,0,0
1.9178e-05,3.6734,0,0
1.9178e-05,3.6734,0,0
1.7841e-05,3.675,0,0
1.7841e-05,3.675,0,0
1.6627e-05,3.6766,0,0
1.6627e-05,3.6766,0,0
1.5448e-05,3.6781,0,0
1.5448e-05,3.6781,0,0
1.438e-05,3.6797,0,0
1.438e-05,3.6797,0,0
1.3378e-05,3.6813,0,0
1.3378e-05,3.6813,0,0
1.2414e-05,3.6828,0,0
1.2414e-05,3.6828,0,0
1.1547e-05,3.6844,0,0
1.1547e-05,3.6844,0,0
1.0689e-05,3.6859,0,0
1.0689e-05,3.6859,0,0
9.93e-06,3.6875,0,0
9.93e-06,3.6875,0,0
9.2258e-06,3.6891,0,0
9.2258e-06,3.6891,0,0
8.5333e-06,3.6906,0,0
8.5333e-06,3.6906,0,0
7.9263e-06,3.6922,0,0
7.9263e-06,3.6922,0,0
7.3028e-06,3.6937,0,0
7.3028e-06,3.6937,0,0
6.781e-06,3.6953,0,0
6.781e-06,3.6953,0,0
6.2878e-06,3.6969,0,0
6.2878e-06,3.6969,0,0
5.7953e-06,3.6984,0,0
5.7953e-06,3.6984,0,0
5.3765e-06,3.7,0,0
5.3765e-06,3.7,0,0
4.9302e-06,3.7016,0,0
4.9302e-06,3.7016,0,0
4.5738e-06,3.7031,0,0
4.5738e-06,3.7031,0,0
4.2346e-06,3.7047,0,0
4.2346e-06,3.7047,0,0
3.8851e-06,3.7062,0,0
3.8851e-06,3.7062,0,0
3.5975e-06,3.7078,0,0
3.5975e-06,3.7078,0,0
3.2862e-06,3.7094,0,0
3.2862e-06,3.7094,0,0
3.053e-06,3.7109,0,0
3.053e-06,3.7109,0,0
2.8256e-06,3.7125,0,0
2.8256e-06,3.7125,0,0
2.5767e-06,3.7141,0,0
2.5767e-06,3.7141,0,0
2.378e-06,3.7156,0,0
2.378e-06,3.7156,0,0
2.1593e-06,3.7172,0,0
2.1593e-06,3.7172,0,0
2.0069e-06,3.7188,0,0
2.0069e-06,3.7188,0,0
1.8639e-06,3.7203,0,0
1.8639e-06,3.7203,0,0
1.6881e-06,3.7219,0,0
1.6881e-06,3.7219,0,0
1.5657e-06,3.7234,0,0
1.5657e-06,3.7234,0,0
1.412e-06,3.725,0,0
1.412e-06,3.725,0,0
1.298e-06,3.7266,0,0
1.298e-06,3.7266,0,0
1.2116e-06,3.7281,0,0
1.2116e-06,3.7281,0,0
1.0814e-06,3.7297,0,0
1.0814e-06,3.7297,0,0
1.0075e-06,3.7313,0,0
1.0075e-06,3.7313,0,0
9.0616e-07,3.7328,0,0
9.0616e-07,3.7328,0,0
8.3262e-07,3.7344,0,0
8.3262e-07,3.7344,0,0
7.9002e-07,3.7359,0,0
7.9002e-07,3.7359,0,0
6.924e-07,3.7375,0,0
6.924e-07,3.7375,0,0
6.5418e-07,3.7391,0,0
6.5418e-07,3.7391,0,0
5.624e-07,3.7406,0,0
5.624e-07,3.7406,0,0
5.3125e-07,3.7422,0,0
5.3125e-07,3.7422,0,0
5.0459e-07,3.7438,0,0
5.0459e-07,3.7438,0,0
4.4148e-07,3.7453,0,0
4.4148e-07,3.7453,0,0
4.1099e-07,3.7469,0,0
4.1099e-07,3.7469,0,0
3.4551e-07,3.7484,0,0
3.4551e-07,3.7484,0,0
3.2875e-07,3.75,0,0
3.2875e-07,3.75,0,0
3.1983e-07,3.7516,0,0
3.1983e-07,3.7516,0,0
2.6319e-07,3.7531,0,0
2.6319e-07,3.7531,0,0
2.5707e-07,3.7547,0,0
2.5707e-07,3.7547,0,0
2.1959e-07,3.7562,0,0
2.1959e-07,3.7562,0,0
2.0402e-07,3.7578,0,0
2.0402e-07,3.7578,0,0
1.9958e-07,3.7594,0,0
1.9958e-07,3.7594,0,0
1.6595e-07,3.7609,0,0
1.6595e-07,3.7609,0,0
1.709e-07,3.7625,0,0
1.709e-07,3.7625,0,0
1.183e-07,3.7641,0,0
1.183e-07,3.7641,0,0
1.3527e-07,3.7656,0,0
1.3527e-07,3.7656,0,0
1.3685e-07,3.7672,0,0
1.3685e-07,3.7672,0,0
9.7925e-08,3.7687,0,0
9.7925e-08,3.7687,0,0
1.0053e-07,3.7703,0,0
1.0053e-07,3.7703,0,0
6.4067e-08,3.7719,0,0
6.4067e-08,3.7719,0,0
8.5208e-08,3.7734,0,0
8.5208e-08,3.7734,0,0
9.4205e-08,3.775,0,0
9.4205e-08,3.775,0,0
5.136e-08,3.7766,0,0
5.136e-08,3.7766,0,0
6.7874e-08,3.7781,0,0
6.7874e-08,3.7781,0,0
3.3963e-08,3.7797,0,0
3.3963e-08,3.7797,0,0
4.5673e-08,3.7812,0,0
4.5673e-08,3.7812,0,0
6.3365e-08,3.7828,0,0
6.3365e-08,3.7828,0,0
3.275e-08,3.7844,0,0
3.275e-08,3.7844,0,0
4.9494e-08,3.7859,0,0
4.9494e-08,3.7859,0,0
1.9336e-08,3.7875,0,0
1.9336e-08,3.7875,0,0
2.279e-08,3.7891,0,0
2.279e-08,3.7891,0,0
3.5426e-08,3.7906,0,0
3.5426e-08,3.7906,0,0
1.8163e-08,3.7922,0,0
1.8163e-08,3.7922,0,0
3.6237e-08,3.7938,0,0
3.6237e-08,3.7938,0,0
-3.9967e-09,3.7953,0,0
-3.9967e-09,3.7953,0,0
2.2053e-08,3.7969,0,0
2.2053e-08,3.7969,0,0
3.0659e-08,3.7984,0,0
3.0659e-08,3.7984,0,0
1.2845e-08,3.8,0,0
1.2845e-08,3.8,0,0
1.8322e-08,3.8016,0,0
1.8322e-08,3.8016,0,0
-1.2366e-09,3.8031,0,0
-1.2366e-09,3.8031,0,0
3.6318e-09,3.8047,0,0
3.6318e-09,3.8047,0,0
2.4009e-08,3.8063,0,0
2.4009e-08,3.8063,0,0
6.5179e-09,3.8078,0,0
6.5179e-09,3.8078,0,0
1.5151e-08,3.8094,0,0
1.5151e-08,3.8094,0,0
-1.271e-08,3.8109,0,0
-1.271e-08,3.8109,0,0
1.5813e-09,3.8125,0,0
1.5813e-09,3.8125,0,0
1.9607e-08,3.8141,0,0
1.9607e-08,3.8141,0,0
3.1895e-09,3.8156,0,0
3.1895e-09,3.8156,0,0
1.5709e-08,3.8172,0,0
1.5709e-08,3.8172,0,0
-4.8525e-09,3.8187,0,0
-4.8525e-09,3.8187,0,0
4.6415e-09,3.8203,0,0
4.6415e-09,3.8203,0,0
2.0971e-08,3.8219,0,0
2.0971e-08,3.8219,0,0
-8.6439e-09,3.8234,0,0
-8.6439e-09,3.8234,0,0
8.3684e-09,3.825,0,0
8.3684e-09,3.825,0,0
-1.9212e-08,3.8266,0,0
-1.9212e-08,3.8266,0,0
9.4421e-10,3.8281,0,0
9.4421e-10,3.8281,0,0
1.6113e-08,3.8297,0,0
1.6113e-08,3.8297,0,0
-1.129e-08,3.8312,0,0
-1.129e-08,3.8312,0,0
1.0702e-08,3.8328,0,0
1.0702e-08,3.8328,0,0
-8.5368e-09,3.8344,0,0
-8.5368e-09,3.8344,0,0
7.82e-09,3.8359,0,0
7.82e-09,3.8359,0,0
2.2243e-08,3.8375,0,0
2.2243e-08,3.8375,0,0
-2.56e-09,3.8391,0,0
-2.56e-09,3.8391,0,0
9.8779e-09,3.8406,0,0
9.8779e-09,3.8406,0,0
-1.5579e-08,3.8422,0,0
-1.5579e-08,3.8422,0,0
-2.7028e-09,3.8438,0,0
-2.7028e-09,3.8438,0,0
1.127e-08,3.8453,0,0
1.127e-08,3.8453,0,0
-1.0663e-08,3.8469,0,0
-1.0663e-08,3.8469,0,0
7.3699e-09,3.8484,0,0
7.3699e-09,3.8484,0,0
-9.1822e-09,3.85,0,0
-9.1822e-09,3.85,0,0
4.1487e-10,3.8516,0,0
4.1487e-10,3.8516,0,0
1.4115e-08,3.8531,0,0
1.4115e-08,3.8531,0,0
-4.7969e-09,3.8547,0,0
-4.7969e-09,3.8547,0,0
4.0605e-09,3.8563,0,0
4.0605e-09,3.8563,0,0
-1.8383e-08,3.8578,0,0
-1.8383e-08,3.8578,0,0
2.919e-09,3.8594,0,0
2.919e-09,3.8594,0,0
1.6406e-08,3.8609,0,0
1.6406e-08,3.8609,0,0
5.5022e-10,3.8625,0,0
5.5022e-10,3.8625,0,0
1.5146e-08,3.8641,0,0
1.5146e-08,3.8641,0,0
-1.3201e-08,3.8656,0,0
-1.3201e-08,3.8656,0,0
4.872e-09,3.8672,0,0
4.872e-09,3.8672,0,0
1.809e-08,3.8688,0,0
1.809e-08,3.8688,0,0
-9.6932e-09,3.8703,0,0
-9.6932e-09,3.8703,0,0
1.0539e-08,3.8719,0,0
1.0539e-08,3.8719,0,0
-8.939e-09,3.8734,0,0
-8.939e-09,3.8734,0,0
5.756e-09,3.875,0,0
5.756e-09,3.875,0,0
1.8532e-08,3.8766,0,0
1.8532e-08,3.8766,0,0
-6.4736e-09,3.8781,0,0
-6.4736e-09,3.8781,0,0
4.2758e-09,3.8797,0,0
4.2758e-09,3.8797,0,0
-6.576e-09,3.8812,0,0
-6.576e-09,3.8812,0,0
4.4772e-09,3.8828,0,0
4.4772e-09,3.8828,0,0
1.6526e-08,3.8844,0,0
1.6526e-08,3.8844,0,0
-6.0148e-09,3.8859,0,0
-6.0148e-09,3.8859,0,0
9.8206e-09,3.8875,0,0
9.8206e-09,3.8875,0,0
-7.6631e-09,3.8891,0,0
-7.6631e-09,3.8891,0,0
-6.2926e-10,3.8906,0,0
-6.2926e-10,3.8906,0,0
1.0291e-08,3.8922,0,0
1.0291e-08,3.8922,0,0
-1.0209e-08,3.8937,0,0
-1.0209e-08,3.8937,0,0
1.0267e-08,3.8953,0,0
1.0267e-08,3.8953,0,0
-1.4319e-08,3.8969,0,0
-1.4319e-08,3.8969,0,0
3.1058e-09,3.8984,0,0
3.1058e-09,3.8984,0,0
1.2385e-08,3.9,0,0
1.2385e-08,3.9,0,0
-6.6129e-09,3.9016,0,0
-6.6129e-09,3.9016,0,0
3.0444e-09,3.9031,0,0
3.0444e-09,3.9031,0,0
-1.4325e-08,3.9047,0,0
-1.4325e-08,3.9047,0,0
-2.013e-09,3.9062,0,0
-2.013e-09,3.9062,0,0
1.9901e-08,3.9078,0,0
1.9901e-08,3.9078,0,0
1.756e-09,3.9094,0,0
1.756e-09,3.9094,0,0
1.4826e-08,3.9109,0,0
1.4826e-08,3.9109,0,0
-1.0922e-08,3.9125,0,0
-1.0922e-08,3.9125,0,0
-4.4368e-09,3.9141,0,0
-4.4368e-09,3.9141,0,0
1.4475e-08,3.9156,0,0
1.4475e-08,3.9156,0,0
-3.5779e-09,3.9172,0,0
-3.5779e-09,3.9172,0,0
1.2125e-08,3.9188,0,0
1.2125e-08,3.9188,0,0
-7.906e-09,3.9203,0,0
-7.906e-09,3.9203,0,0
6.8294e-09,3.9219,0,0
6.8294e-09,3.9219,0,0
2.1892e-08,3.9234,0,0
2.1892e-08,3.9234,0,0
-1.184e-08,3.925,0,0
-1.184e-08,3.925,0,0
5.6051e-09,3.9266,0,0
5.6051e-09,3.9266,0,0
-9.6223e-09,3.9281,0,0
-9.6223e-09,3.9281,0,0
-2.4721e-09,3.9297,0,0
-2.4721e-09,3.9297,0,0
2.2687e-08,3.9313,0,0
2.2687e-08,3.9313,0,0
-1.2803e-08,3.9328,0,0
-1.2803e-08,3.9328,0,0
5.3852e-09,3.9344,0,0
5.3852e-09,3.9344,0,0
-6.062e-09,3.9359,0,0
-6.062e-09,3.9359,0,0
7.3614e-09,3.9375,0,0
7.3614e-09,3.9375,0,0
1.1751e-08,3.9391,0,0
1.1751e-08,3.9391,0,0
-1.1684e-08,3.9406,0,0
-1.1684e-08,3.9406,0,0
6.1393e-09,3.9422,0,0
6.1393e-09,3.9422,0,0
-1.756e-08,3.9437,0,0
-1.756e-08,3.9437,0,0
9.8629e-10,3.9453,0,0
9.8629e-10,3.9453,0,0
1.3236e-08,3.9469,0,0
1.3236e-08,3.9469,0,0
6.606e-10,3.9484,0,0
6.606e-10,3.9484,0,0
2.0035e-09,3.95,0,0
2.0035e-09,3.95,0,0
-5.3837e-09,3.9516,0,0
-5.3837e-09,3.9516,0,0
2.1265e-09,3.9531,0,0
2.1265e-09,3.9531,0,0
2.0957e-08,3.9547,0,0
2.0957e-08,3.9547,0,0
-1.1863e-08,3.9562,0,0
-1.1863e-08,3.9562,0,0
1.4807e-09,3.9578,0,0
1.4807e-09,3.9578,0,0
-5.8402e-09,3.9594,0,0
-5.8402e-09,3.9594,0,0
4.1715e-09,3.9609,0,0
4.1715e-09,3.9609,0,0
1.3297e-08,3.9625,0,0
1.3297e-08,3.9625,0,0
-1.1373e-08,3.9641,0,0
-1.1373e-08,3.9641,0,0
1.2544e-08,3.9656,0,0
1.2544e-08,3.9656,0,0
-1.1062e-08,3.9672,0,0
-1.1062e-08,3.9672,0,0
-1.7933e-11,3.9688,0,0
-1.7933e-11,3.9688,0,0
1.2814e-08,3.9703,0,0
1.2814e-08,3.9703,0,0
-5.2192e-09,3.9719,0,0
-5.2192e-09,3.9719,0,0
1.2838e-08,3.9734,0,0
1.2838e-08,3.9734,0,0
-1.3707e-08,3.975,0,0
-1.3707e-08,3.975,0,0
-3.2039e-09,3.9766,0,0
-3.2039e-09,3.9766,0,0
1.1741e-08,3.9781,0,0
1.1741e-08,3.9781,0,0
-1.2738e-09,3.9797,0,0
-1.2738e-09,3.9797,0,0
9.2877e-09,3.9813,0,0
9.2877e-09,3.9813,0,0
-6.9531e-09,3.9828,0,0
-6.9531e-09,3.9828,0,0
1.3313e-09,3.9844,0,0
1.3313e-09,3.9844,0,0
1.669e-08,3.9859,0,0
1.669e-08,3.9859,0,0
-7.9269e-09,3.9875,0,0
-7.9269e-09,3.9875,0,0
8.301e-09,3.9891,0,0
8.301e-09,3.9891,0,0
-1.4299e-08,3.9906,0,0
-1.4299e-08,3.9906,0,0
4.8881e-09,3.9922,0,0
4.8881e-09,3.9922,0,0
1.886e-08,3.9938,0,0
1.886e-08,3.9938,0,0
-4.2812e-09,3.9953,0,0
-4.2812e-09,3.9953,0,0
8.7043e-10,3.9969,0,0
8.7043e-10,3.9969,0,0
-1.5051e-08,3.9984,0,0
-1.5051e-08,3.9984,0,0
-1.7453e-09,4,0,0
-1.7453e-09,4,0,0
8.9372e-09,4.0016,0,0
8.9372e-09,4.0016,0,0
3.2414e-08,4.0031,0,0
3.2414e-08,4.0031,0,0
-2.4834e-08,4.0047,0,0
-2.4834e-08,4.0047,0,0
-1.8829e-08,4.0062,0,0
-1.8829e-08,4.0062,0,0
1.5135e-09,4.0078,0,0
1.5135e-09,4.0078,0,0
6.903e-09,4.0094,0,0
6.903e-09,4.0094,0,0
2.7654e-08,4.0109,0,0
2.7654e-08,4.0109,0,0
-2.9256e-08,4.0125,0,0
-2.9256e-08,4.0125,0,0
-5.9528e-09,4.0141,0,0
-5.9528e-09,4.0141,0,0
4.4407e-09,4.0156,0,0
4.4407e-09,4.0156,0,0
1.7334e-08,4.0172,0,0
1.7334e-08,4.0172,0,0
3.3235e-08,4.0188,0,0
3.3235e-08,4.0188,0,0
-2.5485e-08,4.0203,0,0
-2.5485e-08,4.0203,0,0
-1.685e-08,4.0219,0,0
-1.685e-08,4.0219,0,0
-3.6882e-09,4.0234,0,0
-3.6882e-09,4.0234,0,0
1.4505e-08,4.025,0,0
1.4505e-08,4.025,0,0
2.3333e-08,4.0266,0,0
2.3333e-08,4.0266,0,0
-2.4543e-08,4.0281,0,0
-2.4543e-08,4.0281,0,0
-1.7939e-08,4.0297,0,0
-1.7939e-08,4.0297,0,0
-4.2913e-09,4.0312,0,0
-4.2913e-09,4.0312,0,0
1.69e-08,4.0328,0,0
1.69e-08,4.0328,0,0
3.1233e-08,4.0344,0,0
3.1233e-08,4.0344,0,0
-2.3046e-08,4.0359,0,0
-2.3046e-08,4.0359,0,0
-5.9325e-09,4.0375,0,0
-5.9325e-09,4.0375,0,0
5.8194e-09,4.0391,0,0
5.8194e-09,4.0391,0,0
1.2706e-08,4.0406,0,0
1.2706e-08,4.0406,0,0
3.0125e-08,4.0422,0,0
3.0125e-08,4.0422,0,0
-1.81e-08,4.0437,0,0
-1.81e-08,4.0437,0,0
-7.8369e-09,4.0453,0,0
-7.8369e-09,4.0453,0,0
-4.5909e-10,4.0469,0,0
-4.5909e-10,4.0469,0,0
1.9428e-08,4.0484,0,0
1.9428e-08,4.0484,0,0
2.2514e-08,4.05,0,0
2.2514e-08,4.05,0,0
-2.2197e-08,4.0516,0,0
-2.2197e-08,4.0516,0,0
-6.4396e-09,4.0531,0,0
-6.4396e-09,4.0531,0,0
8.8902e-09,4.0547,0,0
8.8902e-09,4.0547,0,0
9.3806e-09,4.0563,0,0
9.3806e-09,4.0563,0,0
2.5322e-08,4.0578,0,0
2.5322e-08,4.0578,0,0
-1.8511e-08,4.0594,0,0
-1.8511e-08,4.0594,0,0
-1.4812e-08,4.0609,0,0
-1.4812e-08,4.0609,0,0
5.7984e-09,4.0625,0,0
5.7984e-09,4.0625,0,0
1.4004e-08,4.0641,0,0
1.4004e-08,4.0641,0,0
2.5191e-08,4.0656,0,0
2.5191e-08,4.0656,0,0
-2.0496e-08,4.0672,0,0
-2.0496e-08,4.0672,0,0
-1.6702e-08,4.0687,0,0
-1.6702e-08,4.0687,0,0
6.4228e-09,4.0703,0,0
6.4228e-09,4.0703,0,0
1.9559e-08,4.0719,0,0
1.9559e-08,4.0719,0,0
2.3187e-08,4.0734,0,0
2.3187e-08,4.0734,0,0
-2.7181e-08,4.075,0,0
-2.7181e-08,4.075,0,0
-1.1233e-08,4.0766,0,0
-1.1233e-08,4.0766,0,0
-3.3553e-09,4.0781,0,0
-3.3553e-09,4.0781,0,0
1.1832e-08,4.0797,0,0
1.1832e-08,4.0797,0,0
2.7355e-08,4.0813,0,0
2.7355e-08,4.0813,0,0
-2.3165e-08,4.0828,0,0
-2.3165e-08,4.0828,0,0
-1.29e-08,4.0844,0,0
-1.29e-08,4.0844,0,0
-8.7153e-10,4.0859,0,0
-8.7153e-10,4.0859,0,0
1.3393e-08,4.0875,0,0
1.3393e-08,4.0875,0,0
2.2918e-08,4.0891,0,0
2.2918e-08,4.0891,0,0
-2.3316e-08,4.0906,0,0
-2.3316e-08,4.0906,0,0
-6.8608e-09,4.0922,0,0
-6.8608e-09,4.0922,0,0
-1.1808e-09,4.0938,0,0
-1.1808e-09,4.0938,0,0
1.6547e-08,4.0953,0,0
1.6547e-08,4.0953,0,0
2.4439e-08,4.0969,0,0
2.4439e-08,4.0969,0,0
-2.0615e-08,4.0984,0,0
-2.0615e-08,4.0984,0,0
-8.5425e-09,4.1,0,0
-8.5425e-09,4.1,0,0
2.5512e-09,4.1016,0,0
2.5512e-09,4.1016,0,0
1.3132e-08,4.1031,0,0
1.3132e-08,4.1031,0,0
2.3668e-08,4.1047,0,0
2.3668e-08,4.1047,0,0
-2.3406e-08,4.1062,0,0
-2.3406e-08,4.1062,0,0
-1.1478e-08,4.1078,0,0
-1.1478e-08,4.1078,0,0
1.7984e-09,4.1094,0,0
1.7984e-09,4.1094,0,0
9.4348e-09,4.1109,0,0
9.4348e-09,4.1109,0,0
2.6795e-08,4.1125,0,0
2.6795e-08,4.1125,0,0
-1.8136e-08,4.1141,0,0
-1.8136e-08,4.1141,0,0
-9.6561e-09,4.1156,0,0
-9.6561e-09,4.1156,0,0
2.4805e-09,4.1172,0,0
2.4805e-09,4.1172,0,0
1.1283e-08,4.1188,0,0
1.1283e-08,4.1188,0,0
2.4659e-08,4.1203,0,0
2.4659e-08,4.1203,0,0
-2.1509e-08,4.1219,0,0
-2.1509e-08,4.1219,0,0
-1.2421e-08,4.1234,0,0
-1.2421e-08,4.1234,0,0
2.6147e-09,4.125,0,0
2.6147e-09,4.125,0,0
9.1524e-09,4.1266,0,0
9.1524e-09,4.1266,0,0
2.2549e-08,4.1281,0,0
2.2549e-08,4.1281,0,0
-2.0876e-08,4.1297,0,0
-2.0876e-08,4.1297,0,0
-7.2128e-09,4.1312,0,0
-7.2128e-09,4.1312,0,0
-2.3017e-10,4.1328,0,0
-2.3017e-10,4.1328,0,0
1.5425e-08,4.1344,0,0
1.5425e-08,4.1344,0,0
2.5303e-08,4.1359,0,0
2.5303e-08,4.1359,0,0
-1.8936e-08,4.1375,0,0
-1.8936e-08,4.1375,0,0
-1.172e-08,4.1391,0,0
-1.172e-08,4.1391,0,0
-1.4798e-09,4.1406,0,0
-1.4798e-09,4.1406,0,0
1.2234e-08,4.1422,0,0
1.2234e-08,4.1422,0,0
2.242e-08,4.1438,0,0
2.242e-08,4.1438,0,0
-1.883e-08,4.1453,0,0
-1.883e-08,4.1453,0,0
-6.8213e-09,4.1469,0,0
-6.8213e-09,4.1469,0,0
2.9988e-09,4.1484,0,0
2.9988e-09,4.1484,0,0
1.1076e-08,4.15,0,0
1.1076e-08,4.15,0,0
2.5307e-08,4.1516,0,0
2.5307e-08,4.1516,0,0
-2.4138e-08,4.1531,0,0
-2.4138e-08,4.1531,0,0
-1.1085e-08,4.1547,0,0
-1.1085e-08,4.1547,0,0
1.9994e-09,4.1562,0,0
1.9994e-09,4.1562,0,0
1.5559e-08,4.1578,0,0
1.5559e-08,4.1578,0,0
2.2583e-08,4.1594,0,0
2.2583e-08,4.1594,0,0
-2.3977e-08,4.1609,0,0
-2.3977e-08,4.1609,0,0
-6.2644e-09,4.1625,0,0
-6.2644e-09,4.1625,0,0
-1.2176e-09,4.1641,0,0
-1.2176e-09,4.1641,0,0
1.3953e-08,4.1656,0,0
1.3953e-08,4.1656,0,0
2.4786e-08,4.1672,0,0
2.4786e-08,4.1672,0,0
-2.2796e-08,4.1687,0,0
-2.2796e-08,4.1687,0,0
-1.1795e-08,4.1703,0,0
-1.1795e-08,4.1703,0,0
3.6272e-09,4.1719,0,0
3.6272e-09,4.1719,0,0
9.0045e-09,4.1734,0,0
9.0045e-09,4.1734,0,0
1.9673e-08,4.175,0,0
1.9673e-08,4.175,0,0
-1.8023e-08,4.1766,0,0
-1.8023e-08,4.1766,0,0
-1.0289e-08,4.1781,0,0
-1.0289e-08,4.1781,0,0
4.0341e-09,4.1797,0,0
4.0341e-09,4.1797,0,0
1.0478e-08,4.1813,0,0
1.0478e-08,4.1813,0,0
2.4375e-08,4.1828,0,0
2.4375e-08,4.1828,0,0
-2.2413e-08,4.1844,0,0
-2.2413e-08,4.1844,0,0
-7.1371e-09,4.1859,0,0
-7.1371e-09,4.1859,0,0
1.9796e-09,4.1875,0,0
1.9796e-09,4.1875,0,0
1.2816e-08,4.1891,0,0
1.2816e-08,4.1891,0,0
2.58e-08,4.1906,0,0
2.58e-08,4.1906,0,0
-1.9341e-08,4.1922,0,0
-1.9341e-08,4.1922,0,0
-8.1492e-09,4.1937,0,0
-8.1492e-09,4.1937,0,0
-9.8095e-10,4.1953,0,0
-9.8095e-10,4.1953,0,0
1.0039e-08,4.1969,0,0
1.0039e-08,4.1969,0,0
2.5335e-08,4.1984,0,0
2.5335e-08,4.1984,0,0
-2.2405e-08,4.2,0,0
-2.2405e-08,4.2,0,0
-1.2105e-08,4.2016,0,0
-1.2105e-08,4.2016,0,0
3.7405e-09,4.2031,0,0
3.7405e-09,4.2031,0,0
1.0652e-08,4.2047,0,0
1.0652e-08,4.2047,0,0
2.3951e-08,4.2063,0,0
2.3951e-08,4.2063,0,0
-1.5815e-08,4.2078,0,0
-1.5815e-08,4.2078,0,0
-1.0748e-08,4.2094,0,0
-1.0748e-08,4.2094,0,0
1.9655e-09,4.2109,0,0
1.9655e-09,4.2109,0,0
1.5295e-08,4.2125,0,0
1.5295e-08,4.2125,0,0
2.2207e-08,4.2141,0,0
2.2207e-08,4.2141,0,0
-2.1447e-08,4.2156,0,0
-2.1447e-08,4.2156,0,0
-1.1137e-08,4.2172,0,0
-1.1137e-08,4.2172,0,0
1.4558e-09,4.2188,0,0
1.4558e-09,4.2188,0,0
9.2958e-09,4.2203,0,0
9.2958e-09,4.2203,0,0
2.0248e-08,4.2219,0,0
2.0248e-08,4.2219,0,0
-1.6884e-08,4.2234,0,0
-1.6884e-08,4.2234,0,0
-5.8357e-09,4.225,0,0
-5.8357e-09,4.225,0,0
2.1143e-09,4.2266,0,0
2.1143e-09,4.2266,0,0
1.4828e-08,4.2281,0,0
1.4828e-08,4.2281,0,0
2.5267e-08,4.2297,0,0
2.5267e-08,4.2297,0,0
-1.7367e-08,4.2312,0,0
-1.7367e-08,4.2312,0,0
-1.0167e-08,4.2328,0,0
-1.0167e-08,4.2328,0,0
3.4388e-09,4.2344,0,0
3.4388e-09,4.2344,0,0
8.9579e-09,4.2359,0,0
8.9579e-09,4.2359,0,0
2.17e-08,4.2375,0,0
2.17e-08,4.2375,0,0
-1.619e-08,4.2391,0,0
-1.619e-08,4.2391,0,0
-1.0054e-08,4.2406,0,0
-1.0054e-08,4.2406,0,0
4.5253e-09,4.2422,0,0
4.5253e-09,4.2422,0,0
1.3052e-08,4.2438,0,0
1.3052e-08,4.2438,0,0
2.3382e-08,4.2453,0,0
2.3382e-08,4.2453,0,0
-2.1947e-08,4.2469,0,0
-2.1947e-08,4.2469,0,0
-6.72e-09,4.2484,0,0
-6.72e-09,4.2484,0,0
4.0706e-09,4.25,0,0
4.0706e-09,4.25,0,0
1.0827e-08,4.2516,0,0
1.0827e-08,4.2516,0,0
2.1402e-08,4.2531,0,0
2.1402e-08,4.2531,0,0
-2.1277e-08,4.2547,0,0
-2.1277e-08,4.2547,0,0
-9.2353e-09,4.2562,0,0
-9.2353e-09,4.2562,0,0
3.7611e-10,4.2578,0,0
3.7611e-10,4.2578,0,0
7.9563e-09,4.2594,0,0
7.9563e-09,4.2594,0,0
2.1354e-08,4.2609,0,0
2.1354e-08,4.2609,0,0
-1.6116e-08,4.2625,0,0
-1.6116e-08,4.2625,0,0
-4.712e-09,4.2641,0,0
-4.712e-09,4.2641,0,0
-1.1989e-09,4.2656,0,0
-1.1989e-09,4.2656,0,0
9.7206e-09,4.2672,0,0
9.7206e-09,4.2672,0,0
2.0991e-08,4.2688,0,0
2.0991e-08,4.2688,0,0
-1.6239e-08,4.2703,0,0
-1.6239e-08,4.2703,0,0
-1.0454e-08,4.2719,0,0
-1.0454e-08,4.2719,0,0
4.3151e-09,4.2734,0,0
4.3151e-09,4.2734,0,0
1.3561e-08,4.275,0,0
1.3561e-08,4.275,0,0
1.7677e-08,4.2766,0,0
1.7677e-08,4.2766,0,0
-1.6909e-08,4.2781,0,0
-1.6909e-08,4.2781,0,0
-6.9012e-09,4.2797,0,0
-6.9012e-09,4.2797,0,0
-8.5053e-10,4.2812,0,0
-8.5053e-10,4.2812,0,0
9.084e-09,4.2828,0,0
9.084e-09,4.2828,0,0
2.3292e-08,4.2844,0,0
2.3292e-08,4.2844,0,0
-2.1223e-08,4.2859,0,0
-2.1223e-08,4.2859,0,0
-4.6776e-09,4.2875,0,0
-4.6776e-09,4.2875,0,0
2.4049e-09,4.2891,0,0
2.4049e-09,4.2891,0,0
7.8619e-09,4.2906,0,0
7.8619e-09,4.2906,0,0
1.953e-08,4.2922,0,0
1.953e-08,4.2922,0,0
-1.7761e-08,4.2937,0,0
-1.7761e-08,4.2937,0,0
-7.3393e-09,4.2953,0,0
-7.3393e-09,4.2953,0,0
2.9993e-09,4.2969,0,0
2.9993e-09,4.2969,0,0
1.3638e-08,4.2984,0,0
1.3638e-08,4.2984,0,0
1.7511e-08,4.3,0,0
1.7511e-08,4.3,0,0
-1.7832e-08,4.3016,0,0
-1.7832e-08,4.3016,0,0
-1.137e-08,4.3031,0,0
-1.137e-08,4.3031,0,0
4.3739e-09,4.3047,0,0
4.3739e-09,4.3047,0,0
7.4278e-09,4.3063,0,0
7.4278e-09,4.3063,0,0
2.0524e-08,4.3078,0,0
2.0524e-08,4.3078,0,0
-1.8219e-08,4.3094,0,0
-1.8219e-08,4.3094,0,0
-6.1768e-09,4.3109,0,0
-6.1768e-09,4.3109,0,0
2.1448e-09,4.3125,0,0
2.1448e-09,4.3125,0,0
1.4574e-08,4.3141,0,0
1.4574e-08,4.3141,0,0
2.4038e-08,4.3156,0,0
2.4038e-08,4.3156,0,0
-1.608e-08,4.3172,0,0
-1.608e-08,4.3172,0,0
-1.1343e-08,4.3187,0,0
-1.1343e-08,4.3187,0,0
-9.93e-10,4.3203,0,0
-9.93e-10,4.3203,0,0
7.8957e-09,4.3219,0,0
7.8957e-09,4.3219,0,0
2.3148e-08,4.3234,0,0
2.3148e-08,4.3234,0,0
-1.639e-08,4.325,0,0
-1.639e-08,4.325,0,0
-9.5683e-09,4.3266,0,0
-9.5683e-09,4.3266,0,0
4.7371e-09,4.3281,0,0
4.7371e-09,4.3281,0,0
1.1997e-08,4.3297,0,0
1.1997e-08,4.3297,0,0
2.0034e-08,4.3313,0,0
2.0034e-08,4.3313,0,0
-1.7045e-08,4.3328,0,0
-1.7045e-08,4.3328,0,0
-6.2695e-09,4.3344,0,0
-6.2695e-09,4.3344,0,0
-1.0564e-09,4.3359,0,0
-1.0564e-09,4.3359,0,0
1.3865e-08,4.3375,0,0
1.3865e-08,4.3375,0,0
1.6511e-08,4.3391,0,0
1.6511e-08,4.3391,0,0
-1.6302e-08,4.3406,0,0
-1.6302e-08,4.3406,0,0
-7.228e-09,4.3422,0,0
-7.228e-09,4.3422,0,0
-1.8756e-09,4.3438,0,0
-1.8756e-09,4.3438,0,0
7.572e-09,4.3453,0,0
7.572e-09,4.3453,0,0
2.1481e-08,4.3469,0,0
2.1481e-08,4.3469,0,0
-2.0232e-08,4.3484,0,0
-2.0232e-08,4.3484,0,0
-1.1135e-08,4.35,0,0
-1.1135e-08,4.35,0,0
3.5163e-09,4.3516,0,0
3.5163e-09,4.3516,0,0
9.1855e-09,4.3531,0,0
9.1855e-09,4.3531,0,0
2.1137e-08,4.3547,0,0
2.1137e-08,4.3547,0,0
-1.2911e-08,4.3562,0,0
-1.2911e-08,4.3562,0,0
-9.5906e-09,4.3578,0,0
-9.5906e-09,4.3578,0,0
1.0972e-09,4.3594,0,0
1.0972e-09,4.3594,0,0
1.2062e-08,4.3609,0,0
1.2062e-08,4.3609,0,0
1.6215e-08,4.3625,0,0
1.6215e-08,4.3625,0,0
-1.6025e-08,4.3641,0,0
-1.6025e-08,4.3641,0,0
-9.4491e-09,4.3656,0,0
-9.4491e-09,4.3656,0,0
-1.158e-09,4.3672,0,0
-1.158e-09,4.3672,0,0
9.206e-09,4.3688,0,0
9.206e-09,4.3688,0,0
2.2e-08,4.3703,0,0
2.2e-08,4.3703,0,0
-1.4361e-08,4.3719,0,0
-1.4361e-08,4.3719,0,0
-1.0468e-08,4.3734,0,0
-1.0468e-08,4.3734,0,0
4.374e-09,4.375,0,0
4.374e-09,4.375,0,0
8.1691e-09,4.3766,0,0
8.1691e-09,4.3766,0,0
1.6173e-08,4.3781,0,0
1.6173e-08,4.3781,0,0
-1.5406e-08,4.3797,0,0
-1.5406e-08,4.3797,0,0
-5.3047e-09,4.3812,0,0
-5.3047e-09,4.3812,0,0
2.615e-09,4.3828,0,0
2.615e-09,4.3828,0,0
8.7055e-09,4.3844,0,0
8.7055e-09,4.3844,0,0
2.0769e-08,4.3859,0,0
2.0769e-08,4.3859,0,0
-1.9545e-08,4.3875,0,0
-1.9545e-08,4.3875,0,0
-9.3138e-09,4.3891,0,0
-9.3138e-09,4.3891,0,0
4.9232e-10,4.3906,0,0
4.9232e-10,4.3906,0,0
1.0223e-08,4.3922,0,0
1.0223e-08,4.3922,0,0
2.0227e-08,4.3938,0,0
2.0227e-08,4.3938,0,0
-1.2607e-08,4.3953,0,0
-1.2607e-08,4.3953,0,0
-8.3929e-09,4.3969,0,0
-8.3929e-09,4.3969,0,0
4.5895e-09,4.3984,0,0
4.5895e-09,4.3984,0,0
1.1786e-08,4.4,0,0
1.1786e-08,4.4,0,0
2.0993e-08,4.4016,0,0
2.0993e-08,4.4016,0,0
-1.8016e-08,4.4031,0,0
-1.8016e-08,4.4031,0,0
-3.6822e-09,4.4047,0,0
-3.6822e-09,4.4047,0,0
-1.2029e-09,4.4062,0,0
-1.2029e-09,4.4062,0,0
1.2118e-08,4.4078,0,0
1.2118e-08,4.4078,0,0
2.1723e-08,4.4094,0,0
2.1723e-08,4.4094,0,0
-1.4831e-08,4.4109,0,0
-1.4831e-08,4.4109,0,0
-4.1116e-09,4.4125,0,0
-4.1116e-09,4.4125,0,0
3.9202e-09,4.4141,0,0
3.9202e-09,4.4141,0,0
9.6055e-09,4.4156,0,0
9.6055e-09,4.4156,0,0
2.0736e-08,4.4172,0,0
2.0736e-08,4.4172,0,0
-1.2253e-08,4.4187,0,0
-1.2253e-08,4.4187,0,0
-4.0461e-09,4.4203,0,0
-4.0461e-09,4.4203,0,0
3.1749e-09,4.4219,0,0
3.1749e-09,4.4219,0,0
9.7492e-09,4.4234,0,0
9.7492e-09,4.4234,0,0
1.6015e-08,4.425,0,0
1.6015e-08,4.425,0,0
-1.2363e-08,4.4266,0,0
-1.2363e-08,4.4266,0,0
-5.6351e-09,4.4281,0,0
-5.6351e-09,4.4281,0,0
1.7961e-09,4.4297,0,0
1.7961e-09,4.4297,0,0
1.0267e-08,4.4313,0,0
1.0267e-08,4.4313,0,0
2.0113e-08,4.4328,0,0
2.0113e-08,4.4328,0,0
-1.7576e-08,4.4344,0,0
-1.7576e-08,4.4344,0,0
-3.9085e-09,4.4359,0,0
-3.9085e-09,4.4359,0,0
4.6879e-09,4.4375,0,0
4.6879e-09,4.4375,0,0
8.5468e-09,4.4391,0,0
8.5468e-09,4.4391,0,0
1.5452e-08,4.4406,0,0
1.5452e-08,4.4406,0,0
-1.5735e-08,4.4422,0,0
-1.5735e-08,4.4422,0,0
-9.1261e-09,4.4437,0,0
-9.1261e-09,4.4437,0,0
1.5252e-09,4.4453,0,0
1.5252e-09,4.4453,0,0
9.0992e-09,4.4469,0,0
9.0992e-09,4.4469,0,0
2.1377e-08,4.4484,0,0
2.1377e-08,4.4484,0,0
-1.736e-08,4.45,0,0
-1.736e-08,4.45,0,0
-9.5217e-09,4.4516,0,0
-9.5217e-09,4.4516,0,0
4.009e-09,4.4531,0,0
4.009e-09,4.4531,0,0
8.6594e-09,4.4547,0,0
8.6594e-09,4.4547,0,0
1.9659e-08,4.4563,0,0
1.9659e-08,4.4563,0,0
-1.0944e-08,4.4578,0,0
-1.0944e-08,4.4578,0,0
-8.554e-09,4.4594,0,0
-8.554e-09,4.4594,0,0
1.1659e-09,4.4609,0,0
1.1659e-09,4.4609,0,0
1.1091e-08,4.4625,0,0
1.1091e-08,4.4625,0,0
2.1546e-08,4.4641,0,0
2.1546e-08,4.4641,0,0
-1.5105e-08,4.4656,0,0
-1.5105e-08,4.4656,0,0
-1.0003e-08,4.4672,0,0
-1.0003e-08,4.4672,0,0
4.0535e-09,4.4688,0,0
4.0535e-09,4.4688,0,0
1.2486e-08,4.4703,0,0
1.2486e-08,4.4703,0,0
1.5617e-08,4.4719,0,0
1.5617e-08,4.4719,0,0
-1.1524e-08,4.4734,0,0
-1.1524e-08,4.4734,0,0
-3.0645e-09,4.475,0,0
-3.0645e-09,4.475,0,0
1.0597e-09,4.4766,0,0
1.0597e-09,4.4766,0,0
8.6198e-09,4.4781,0,0
8.6198e-09,4.4781,0,0
1.9936e-08,4.4797,0,0
1.9936e-08,4.4797,0,0
-1.2004e-08,4.4812,0,0
-1.2004e-08,4.4812,0,0
-7.0548e-09,4.4828,0,0
-7.0548e-09,4.4828,0,0
2.6087e-09,4.4844,0,0
2.6087e-09,4.4844,0,0
9.8542e-09,4.4859,0,0
9.8542e-09,4.4859,0,0
1.5e-08,4.4875,0,0
1.5e-08,4.4875,0,0
-1.3759e-08,4.4891,0,0
-1.3759e-08,4.4891,0,0
-4.3493e-09,4.4906,0,0
-4.3493e-09,4.4906,0,0
3.9105e-09,4.4922,0,0
3.9105e-09,4.4922,0,0
1.1337e-08,4.4938,0,0
1.1337e-08,4.4938,0,0
1.8245e-08,4.4953,0,0
1.8245e-08,4.4953,0,0
-1.4314e-08,4.4969,0,0
-1.4314e-08,4.4969,0,0
-7.4374e-09,4.4984,0,0
-7.4374e-09,4.4984,0,0
-1.3547e-10,4.5,0,0
-1.3547e-10,4.5,0,0
7.9048e-09,4.5016,0,0
7.9048e-09,4.5016,0,0
1.6996e-08,4.5031,0,0
1.6996e-08,4.5031,0,0
-1.1506e-08,4.5047,0,0
-1.1506e-08,4.5047,0,0
-6.7652e-09,4.5062,0,0
-6.7652e-09,4.5062,0,0
-3.6912e-11,4.5078,0,0
-3.6912e-11,4.5078,0,0
8.9895e-09,4.5094,0,0
8.9895e-09,4.5094,0,0
2.0625e-08,4.5109,0,0
2.0625e-08,4.5109,0,0
-1.0927e-08,4.5125,0,0
-1.0927e-08,4.5125,0,0
-7.9865e-09,4.5141,0,0
-7.9865e-09,4.5141,0,0
-1.5084e-09,4.5156,0,0
-1.5084e-09,4.5156,0,0
8.8153e-09,4.5172,0,0
8.8153e-09,4.5172,0,0
1.5842e-08,4.5188,0,0
1.5842e-08,4.5188,0,0
-1.1024e-08,4.5203,0,0
-1.1024e-08,4.5203,0,0
-2.1574e-09,4.5219,0,0
-2.1574e-09,4.5219,0,0
4.3332e-09,4.5234,0,0
4.3332e-09,4.5234,0,0
8.7544e-09,4.525,0,0
8.7544e-09,4.525,0,0
1.8863e-08,4.5266,0,0
1.8863e-08,4.5266,0,0
-1.0543e-08,4.5281,0,0
-1.0543e-08,4.5281,0,0
-2.9878e-09,4.5297,0,0
-2.9878e-09,4.5297,0,0
3.7182e-09,4.5312,0,0
3.7182e-09,4.5312,0,0
9.8784e-09,4.5328,0,0
9.8784e-09,4.5328,0,0
1.5796e-08,4.5344,0,0
1.5796e-08,4.5344,0,0
-1.5985e-08,4.5359,0,0
-1.5985e-08,4.5359,0,0
-2.1346e-09,4.5375,0,0
-2.1346e-09,4.5375,0,0
4.93e-09,4.5391,0,0
4.93e-09,4.5391,0,0
1.2961e-08,4.5406,0,0
1.2961e-08,4.5406,0,0
1.4807e-08,4.5422,0,0
1.4807e-08,4.5422,0,0
-1.1793e-08,4.5437,0,0
-1.1793e-08,4.5437,0,0
-6.4529e-09,4.5453,0,0
-6.4529e-09,4.5453,0,0
1.0544e-09,4.5469,0,0
1.0544e-09,4.5469,0,0
1.1028e-08,4.5484,0,0
1.1028e-08,4.5484,0,0
1.6315e-08,4.55,0,0
1.6315e-08,4.55,0,0
-1.2509e-08,4.5516,0,0
-1.2509e-08,4.5516,0,0
-8.1911e-09,4.5531,0,0
-8.1911e-09,4.5531,0,0
-2.1559e-10,4.5547,0,0
-2.1559e-10,4.5547,0,0
1.1714e-08,4.5563,0,0
1.1714e-08,4.5563,0,0
1.2993e-08,4.5578,0,0
1.2993e-08,4.5578,0,0
-1.0615e-08,4.5594,0,0
-1.0615e-08,4.5594,0,0
-7.3406e-09,4.5609,0,0
-7.3406e-09,4.5609,0,0
1.0705e-09,4.5625,0,0
1.0705e-09,4.5625,0,0
7.462e-09,4.5641,0,0
7.462e-09,4.5641,0,0
1.9579e-08,4.5656,0,0
1.9579e-08,4.5656,0,0
-1.3785e-08,4.5672,0,0
-1.3785e-08,4.5672,0,0
-4.1825e-09,4.5687,0,0
-4.1825e-09,4.5687,0,0
4.5737e-09,4.5703,0,0
4.5737e-09,4.5703,0,0
1.2776e-08,4.5719,0,0
1.2776e-08,4.5719,0,0
1.3264e-08,4.5734,0,0
1.3264e-08,4.5734,0,0
-1.5081e-08,4.575,0,0
-1.5081e-08,4.575,0,0
-6.7365e-09,4.5766,0,0
-6.7365e-09,4.5766,0,0
2.2172e-09,4.5781,0,0
2.2172e-09,4.5781,0,0
1.2071e-08,4.5797,0,0
1.2071e-08,4.5797,0,0
1.5662e-08,4.5813,0,0
1.5662e-08,4.5813,0,0
-1.5299e-08,4.5828,0,0
-1.5299e-08,4.5828,0,0
-8.4064e-09,4.5844,0,0
-8.4064e-09,4.5844,0,0
5.4035e-10,4.5859,0,0
5.4035e-10,4.5859,0,0
1.1829e-08,4.5875,0,0
1.1829e-08,4.5875,0,0
1.8297e-08,4.5891,0,0
1.8297e-08,4.5891,0,0
-1.5521e-08,4.5906,0,0
-1.5521e-08,4.5906,0,0
-2.8792e-09,4.5922,0,0
-2.8792e-09,4.5922,0,0
-1.651e-09,4.5938,0,0
-1.651e-09,4.5938,0,0
1.0801e-08,4.5953,0,0
1.0801e-08,4.5953,0,0
1.241e-08,4.5969,0,0
1.241e-08,4.5969,0,0
-9.6587e-09,4.5984,0,0
-9.6587e-09,4.5984,0,0
-6.475e-09,4.6,0,0
-6.475e-09,4.6,0,0
1.619e-09,4.6016,0,0
1.619e-09,4.6016,0,0
7.456e-09,4.6031,0,0
7.456e-09,4.6031,0,0
1.8769e-08,4.6047,0,0
1.8769e-08,4.6047,0,0
-1.4256e-08,4.6062,0,0
-1.4256e-08,4.6062,0,0
-5.9901e-09,4.6078,0,0
-5.9901e-09,4.6078,0,0
1.1468e-09,4.6094,0,0
1.1468e-09,4.6094,0,0
7.4357e-09,4.6109,0,0
7.4357e-09,4.6109,0,0
1.3157e-08,4.6125,0,0
1.3157e-08,4.6125,0,0
-8.8799e-09,4.6141,0,0
-8.8799e-09,4.6141,0,0
-3.3989e-09,4.6156,0,0
-3.3989e-09,4.6156,0,0
2.3534e-09,4.6172,0,0
2.3534e-09,4.6172,0,0
8.656e-09,4.6188,0,0
8.656e-09,4.6188,0,0
1.5787e-08,4.6203,0,0
1.5787e-08,4.6203,0,0
-1.0626e-08,4.6219,0,0
-1.0626e-08,4.6219,0,0
-8.4008e-09,4.6234,0,0
-8.4008e-09,4.6234,0,0
2.9355e-09,4.625,0,0
2.9355e-09,4.625,0,0
8.7586e-09,4.6266,0,0
8.7586e-09,4.6266,0,0
1.6795e-08,4.6281,0,0
1.6795e-08,4.6281,0,0
-1.451e-08,4.6297,0,0
-1.451e-08,4.6297,0,0
-8.6159e-09,4.6312,0,0
-8.6159e-09,4.6312,0,0
3.1741e-10,4.6328,0,0
3.1741e-10,4.6328,0,0
5.114e-09,4.6344,0,0
5.114e-09,4.6344,0,0
1.3498e-08,4.6359,0,0
1.3498e-08,4.6359,0,0
-8.3684e-09,4.6375,0,0
-8.3684e-09,4.6375,0,0
-6.8356e-09,4.6391,0,0
-6.8356e-09,4.6391,0,0
-8.9549e-10,4.6406,0,0
-8.9549e-10,4.6406,0,0
9.7243e-09,4.6422,0,0
9.7243e-09,4.6422,0,0
1.7845e-08,4.6438,0,0
1.7845e-08,4.6438,0,0
-1.0109e-08,4.6453,0,0
-1.0109e-08,4.6453,0,0
-6.1198e-09,4.6469,0,0
-6.1198e-09,4.6469,0,0
3.6343e-09,4.6484,0,0
3.6343e-09,4.6484,0,0
1.1972e-08,4.65,0,0
1.1972e-08,4.65,0,0
1.1714e-08,4.6516,0,0
1.1714e-08,4.6516,0,0
-8.1038e-09,4.6531,0,0
-8.1038e-09,4.6531,0,0
-2.3436e-09,4.6547,0,0
-2.3436e-09,4.6547,0,0
3.0773e-09,4.6562,0,0
3.0773e-09,4.6562,0,0
8.4269e-09,4.6578,0,0
8.4269e-09,4.6578,0,0
1.3973e-08,4.6594,0,0
1.3973e-08,4.6594,0,0
-1.334e-08,4.6609,0,0
-1.334e-08,4.6609,0,0
-6.5475e-09,4.6625,0,0
-6.5475e-09,4.6625,0,0
1.2418e-09,4.6641,0,0
1.2418e-09,4.6641,0,0
1.0294e-08,4.6656,0,0
1.0294e-08,4.6656,0,0
1.3424e-08,4.6672,0,0
1.3424e-08,4.6672,0,0
-1.4716e-08,4.6687,0,0
-1.4716e-08,4.6687,0,0
-7.682e-09,4.6703,0,0
-7.682e-09,4.6703,0,0
1.6744e-09,4.6719,0,0
1.6744e-09,4.6719,0,0
6.1668e-09,4.6734,0,0
6.1668e-09,4.6734,0,0
1.3509e-08,4.675,0,0
1.3509e-08,4.675,0,0
-8.8408e-09,4.6766,0,0
-8.8408e-09,4.6766,0,0
-2.4084e-09,4.6781,0,0
-2.4084e-09,4.6781,0,0
2.1159e-10,4.6797,0,0
2.1159e-10,4.6797,0,0
6.7317e-09,4.6813,0,0
6.7317e-09,4.6813,0,0
1.7413e-08,4.6828,0,0
1.7413e-08,4.6828,0,0
-7.4839e-09,4.6844,0,0
-7.4839e-09,4.6844,0,0
-2.5469e-09,4.6859,0,0
-2.5469e-09,4.6859,0,0
-1.1695e-10,4.6875,0,0
-1.1695e-10,4.6875,0,0
7.5162e-09,4.6891,0,0
7.5162e-09,4.6891,0,0
1.3161e-08,4.6906,0,0
1.3161e-08,4.6906,0,0
-7.7689e-09,4.6922,0,0
-7.7689e-09,4.6922,0,0
-5.2723e-09,4.6937,0,0
-5.2723e-09,4.6937,0,0
3.4628e-09,4.6953,0,0
3.4628e-09,4.6953,0,0
1.1244e-08,4.6969,0,0
1.1244e-08,4.6969,0,0
1.8328e-08,4.6984,0,0
1.8328e-08,4.6984,0,0
-1.4525e-08,4.7,0,0
-1.4525e-08,4.7,0,0
-8.0136e-09,4.7016,0,0
-8.0136e-09,4.7016,0,0
-1.4296e-09,4.7031,0,0
-1.4296e-09,4.7031,0,0
5.4832e-09,4.7047,0,0
5.4832e-09,4.7047,0,0
1.298e-08,4.7063,0,0
1.298e-08,4.7063,0,0
-1.0481e-08,4.7078,0,0
-1.0481e-08,4.7078,0,0
-1.001e-09,4.7094,0,0
-1.001e-09,4.7094,0,0
2.376e-09,4.7109,0,0
2.376e-09,4.7109,0,0
7.3547e-09,4.7125,0,0
7.3547e-09,4.7125,0,0
1.4189e-08,4.7141,0,0
1.4189e-08,4.7141,0,0
-8.4186e-09,4.7156,0,0
-8.4186e-09,4.7156,0,0
-4.5169e-09,4.7172,0,0
-4.5169e-09,4.7172,0,0
1.9978e-09,4.7188,0,0
1.9978e-09,4.7188,0,0
1.1377e-08,4.7203,0,0
1.1377e-08,4.7203,0,0
1.6423e-08,4.7219,0,0
1.6423e-08,4.7219,0,0
-1.3919e-08,4.7234,0,0
-1.3919e-08,4.7234,0,0
-1.839e-09,4.725,0,0
-1.839e-09,4.725,0,0
-7.922e-10,4.7266,0,0
-7.922e-10,4.7266,0,0
1.1823e-08,4.7281,0,0
1.1823e-08,4.7281,0,0
1.3905e-08,4.7297,0,0
1.3905e-08,4.7297,0,0
-1.0456e-08,4.7312,0,0
-1.0456e-08,4.7312,0,0
-6.2934e-09,4.7328,0,0
-6.2934e-09,4.7328,0,0
2.9826e-09,4.7344,0,0
2.9826e-09,4.7344,0,0
1.017e-08,4.7359,0,0
1.017e-08,4.7359,0,0
1.5516e-08,4.7375,0,0
1.5516e-08,4.7375,0,0
-1.1551e-08,4.7391,0,0
-1.1551e-08,4.7391,0,0
-1.648e-09,4.7406,0,0
-1.648e-09,4.7406,0,0
-2.9658e-10,4.7422,0,0
-2.9658e-10,4.7422,0,0
7.6504e-09,4.7438,0,0
7.6504e-09,4.7438,0,0
1.4988e-08,4.7453,0,0
1.4988e-08,4.7453,0,0
-8.6172e-09,4.7469,0,0
-8.6172e-09,4.7469,0,0
-1.7152e-09,4.7484,0,0
-1.7152e-09,4.7484,0,0
5.3118e-09,4.75,0,0
5.3118e-09,4.75,0,0
5.2575e-09,4.7516,0,0
5.2575e-09,4.7516,0,0
1.3267e-08,4.7531,0,0
1.3267e-08,4.7531,0,0
-8.2084e-09,4.7547,0,0
-8.2084e-09,4.7547,0,0
-5.6469e-09,4.7562,0,0
-5.6469e-09,4.7562,0,0
-1.7436e-09,4.7578,0,0
-1.7436e-09,4.7578,0,0
1.1194e-08,4.7594,0,0
1.1194e-08,4.7594,0,0
1.1057e-08,4.7609,0,0
1.1057e-08,4.7609,0,0
-9.6676e-09,4.7625,0,0
-9.6676e-09,4.7625,0,0
-5.3827e-09,4.7641,0,0
-5.3827e-09,4.7641,0,0
1.4512e-09,4.7656,0,0
1.4512e-09,4.7656,0,0
1.1074e-08,4.7672,0,0
1.1074e-08,4.7672,0,0
1.6276e-08,4.7688,0,0
1.6276e-08,4.7688,0,0
-1.2574e-08,4.7703,0,0
-1.2574e-08,4.7703,0,0
-5.4945e-10,4.7719,0,0
-5.4945e-10,4.7719,0,0
3.2103e-10,4.7734,0,0
3.2103e-10,4.7734,0,0
8.9019e-09,4.775,0,0
8.9019e-09,4.775,0,0
1.4255e-08,4.7766,0,0
1.4255e-08,4.7766,0,0
-9.2932e-09,4.7781,0,0
-9.2932e-09,4.7781,0,0
-2.1849e-09,4.7797,0,0
-2.1849e-09,4.7797,0,0
2.4079e-09,4.7812,0,0
2.4079e-09,4.7812,0,0
8.4472e-09,4.7828,0,0
8.4472e-09,4.7828,0,0
1.2444e-08,4.7844,0,0
1.2444e-08,4.7844,0,0
-1.1048e-08,4.7859,0,0
-1.1048e-08,4.7859,0,0
-2.9333e-09,4.7875,0,0
-2.9333e-09,4.7875,0,0
1.2016e-10,4.7891,0,0
1.2016e-10,4.7891,0,0
9.5226e-09,4.7906,0,0
9.5226e-09,4.7906,0,0
1.4333e-08,4.7922,0,0
1.4333e-08,4.7922,0,0
-1.0669e-08,4.7937,0,0
-1.0669e-08,4.7937,0,0
-3.1204e-09,4.7953,0,0
-3.1204e-09,4.7953,0,0
5.3634e-10,4.7969,0,0
5.3634e-10,4.7969,0,0
7.985e-09,4.7984,0,0
7.985e-09,4.7984,0,0
1.2008e-08,4.8,0,0
1.2008e-08,4.8,0,0
-8.6642e-09,4.8016,0,0
-8.6642e-09,4.8016,0,0
-3.3017e-09,4.8031,0,0
-3.3017e-09,4.8031,0,0
3.0555e-09,4.8047,0,0
3.0555e-09,4.8047,0,0
6.9131e-09,4.8063,0,0
6.9131e-09,4.8063,0,0
1.2227e-08,4.8078,0,0
1.2227e-08,4.8078,0,0
-9.4976e-09,4.8094,0,0
-9.4976e-09,4.8094,0,0
-4.2601e-09,4.8109,0,0
-4.2601e-09,4.8109,0,0
3.124e-09,4.8125,0,0
3.124e-09,4.8125,0,0
9.1586e-09,4.8141,0,0
9.1586e-09,4.8141,0,0
1.4073e-08,4.8156,0,0
1.4073e-08,4.8156,0,0
-1.0407e-08,4.8172,0,0
-1.0407e-08,4.8172,0,0
-3.279e-09,4.8187,0,0
-3.279e-09,4.8187,0,0
3.4135e-09,4.8203,0,0
3.4135e-09,4.8203,0,0
6.1724e-09,4.8219,0,0
6.1724e-09,4.8219,0,0
1.2675e-08,4.8234,0,0
1.2675e-08,4.8234,0,0
-8.8564e-09,4.825,0,0
-8.8564e-09,4.825,0,0
-5.3166e-09,4.8266,0,0
-5.3166e-09,4.8266,0,0
2.6465e-09,4.8281,0,0
2.6465e-09,4.8281,0,0
7.8084e-09,4.8297,0,0
7.8084e-09,4.8297,0,0
1.412e-08,4.8313,0,0
1.412e-08,4.8313,0,0
-9.9807e-09,4.8328,0,0
-9.9807e-09,4.8328,0,0
-4.3776e-09,4.8344,0,0
-4.3776e-09,4.8344,0,0
3.049e-09,4.8359,0,0
3.049e-09,4.8359,0,0
8.7975e-09,4.8375,0,0
8.7975e-09,4.8375,0,0
1.3092e-08,4.8391,0,0
1.3092e-08,4.8391,0,0
-7.9616e-09,4.8406,0,0
-7.9616e-09,4.8406,0,0
-2.1375e-09,4.8422,0,0
-2.1375e-09,4.8422,0,0
2.9011e-09,4.8438,0,0
2.9011e-09,4.8438,0,0
7.3764e-09,4.8453,0,0
7.3764e-09,4.8453,0,0
1.151e-08,4.8469,0,0
1.151e-08,4.8469,0,0
-8.3754e-09,4.8484,0,0
-8.3754e-09,4.8484,0,0
-4.2165e-09,4.85,0,0
-4.2165e-09,4.85,0,0
2.6463e-10,4.8516,0,0
2.6463e-10,4.8516,0,0
9.0139e-09,4.8531,0,0
9.0139e-09,4.8531,0,0
1.1075e-08,4.8547,0,0
1.1075e-08,4.8547,0,0
-9.5653e-09,4.8562,0,0
-9.5653e-09,4.8562,0,0
-5.2757e-09,4.8578,0,0
-5.2757e-09,4.8578,0,0
4.3517e-10,4.8594,0,0
4.3517e-10,4.8594,0,0
7.7863e-09,4.8609,0,0
7.7863e-09,4.8609,0,0
1.3271e-08,4.8625,0,0
1.3271e-08,4.8625,0,0
-1.009e-08,4.8641,0,0
-1.009e-08,4.8641,0,0
-3.9173e-09,4.8656,0,0
-3.9173e-09,4.8656,0,0
1.0425e-09,4.8672,0,0
1.0425e-09,4.8672,0,0
8.7313e-09,4.8688,0,0
8.7313e-09,4.8688,0,0
1.1915e-08,4.8703,0,0
1.1915e-08,4.8703,0,0
-8.7238e-09,4.8719,0,0
-8.7238e-09,4.8719,0,0
-2.6822e-09,4.8734,0,0
-2.6822e-09,4.8734,0,0
3.2281e-09,4.875,0,0
3.2281e-09,4.875,0,0
5.4974e-09,4.8766,0,0
5.4974e-09,4.8766,0,0
1.1791e-08,4.8781,0,0
1.1791e-08,4.8781,0,0
-8.1766e-09,4.8797,0,0
-8.1766e-09,4.8797,0,0
-4.3238e-09,4.8812,0,0
-4.3238e-09,4.8812,0,0
4.7132e-10,4.8828,0,0
4.7132e-10,4.8828,0,0
6.4227e-09,4.8844,0,0
6.4227e-09,4.8844,0,0
1.3744e-08,4.8859,0,0
1.3744e-08,4.8859,0,0
-7.6453e-09,4.8875,0,0
-7.6453e-09,4.8875,0,0
-4.3554e-09,4.8891,0,0
-4.3554e-09,4.8891,0,0
9.4224e-10,4.8906,0,0
9.4224e-10,4.8906,0,0
8.4597e-09,4.8922,0,0
8.4597e-09,4.8922,0,0
1.0958e-08,4.8938,0,0
1.0958e-08,4.8938,0,0
-1.0261e-08,4.8953,0,0
-1.0261e-08,4.8953,0,0
-2.2242e-09,4.8969,0,0
-2.2242e-09,4.8969,0,0
1.4267e-09,4.8984,0,0
1.4267e-09,4.8984,0,0
8.3527e-09,4.9,0,0
8.3527e-09,4.9,0,0
1.1313e-08,4.9016,0,0
1.1313e-08,4.9016,0,0
-8.186e-09,4.9031,0,0
-8.186e-09,4.9031,0,0
-5.0354e-09,4.9047,0,0
-5.0354e-09,4.9047,0,0
2.2288e-09,4.9062,0,0
2.2288e-09,4.9062,0,0
6.3647e-09,4.9078,0,0
6.3647e-09,4.9078,0,0
1.1306e-08,4.9094,0,0
1.1306e-08,4.9094,0,0
-8.6904e-09,4.9109,0,0
-8.6904e-09,4.9109,0,0
-1.4733e-09,4.9125,0,0
-1.4733e-09,4.9125,0,0
3.4474e-09,4.9141,0,0
3.4474e-09,4.9141,0,0
6.2789e-09,4.9156,0,0
6.2789e-09,4.9156,0,0
1.0953e-08,4.9172,0,0
1.0953e-08,4.9172,0,0
-8.0725e-09,4.9187,0,0
-8.0725e-09,4.9187,0,0
-2.7781e-09,4.9203,0,0
-2.7781e-09,4.9203,0,0
1.2525e-09,4.9219,0,0
1.2525e-09,4.9219,0,0
7.95e-09,4.9234,0,0
7.95e-09,4.9234,0,0
1.3795e-08,4.925,0,0
1.3795e-08,4.925,0,0
-6.5585e-09,4.9266,0,0
-6.5585e-09,4.9266,0,0
-1.7658e-09,4.9281,0,0
-1.7658e-09,4.9281,0,0
2.7875e-09,4.9297,0,0
2.7875e-09,4.9297,0,0
7.3055e-09,4.9313,0,0
7.3055e-09,4.9313,0,0
1.1992e-08,4.9328,0,0
1.1992e-08,4.9328,0,0
-8.3011e-09,4.9344,0,0
-8.3011e-09,4.9344,0,0
-2.6292e-09,4.9359,0,0
-2.6292e-09,4.9359,0,0
9.455e-11,4.9375,0,0
9.455e-11,4.9375,0,0
7.5232e-09,4.9391,0,0
7.5232e-09,4.9391,0,0
1.2408e-08,4.9406,0,0
1.2408e-08,4.9406,0,0
-6.4769e-09,4.9422,0,0
-6.4769e-09,4.9422,0,0
-2.3099e-09,4.9437,0,0
-2.3099e-09,4.9437,0,0
3.6429e-09,4.9453,0,0
3.6429e-09,4.9453,0,0
7.857e-09,4.9469,0,0
7.857e-09,4.9469,0,0
1.0533e-08,4.9484,0,0
1.0533e-08,4.9484,0,0
-9.3615e-09,4.95,0,0
-9.3615e-09,4.95,0,0
-1.6724e-09,4.9516,0,0
-1.6724e-09,4.9516,0,0
1.3528e-09,4.9531,0,0
1.3528e-09,4.9531,0,0
7.3637e-09,4.9547,0,0
7.3637e-09,4.9547,0,0
1.2834e-08,4.9563,0,0
1.2834e-08,4.9563,0,0
-6.8008e-09,4.9578,0,0
-6.8008e-09,4.9578,0,0
-1.7774e-09,4.9594,0,0
-1.7774e-09,4.9594,0,0
3.3003e-09,4.9609,0,0
3.3003e-09,4.9609,0,0
8.6299e-09,4.9625,0,0
8.6299e-09,4.9625,0,0
1.0683e-08,4.9641,0,0
1.0683e-08,4.9641,0,0
-7.4619e-09,4.9656,0,0
-7.4619e-09,4.9656,0,0
-3.8804e-09,4.9672,0,0
-3.8804e-09,4.9672,0,0
7.4057e-10,4.9688,0,0
7.4057e-10,4.9688,0,0
6.5972e-09,4.9703,0,0
6.5972e-09,4.9703,0,0
1.016e-08,4.9719,0,0
1.016e-08,4.9719,0,0
-9.0296e-09,4.9734,0,0
-9.0296e-09,4.9734,0,0
-1.9794e-09,4.975,0,0
-1.9794e-09,4.975,0,0
3.3625e-09,4.9766,0,0
3.3625e-09,4.9766,0,0
7.1908e-09,4.9781,0,0
7.1908e-09,4.9781,0,0
1.3425e-08,4.9797,0,0
1.3425e-08,4.9797,0,0
-9.3806e-09,4.9812,0,0
-9.3806e-09,4.9812,0,0
-1.44e-09,4.9828,0,0
-1.44e-09,4.9828,0,0
2.0371e-09,4.9844,0,0
2.0371e-09,4.9844,0,0
4.969e-09,4.9859,0,0
4.969e-09,4.9859,0,0
1.1274e-08,4.9875,0,0
1.1274e-08,4.9875,0,0
-6.5823e-09,4.9891,0,0
-6.5823e-09,4.9891,0,0
-4.0926e-09,4.9906,0,0
-4.0926e-09,4.9906,0,0
2.3466e-09,4.9922,0,0
2.3466e-09,4.9922,0,0
5.4763e-09,4.9938,0,0
5.4763e-09,4.9938,0,0
1.2938e-08,4.9953,0,0
1.2938e-08,4.9953,0,0
-6.3414e-09,4.9969,0,0
-6.3414e-09,4.9969,0,0
-4.5057e-09,4.9984,0,0
-4.5057e-09,4.9984,0,0
-5.2163e-09,5,0,0


==> velocity_ref_sod_shock.txt <==
"v","Points:0","Points:1","Points:2"
-2.8692e-21,0,0,0
-0.00025552,0.0003125,0,0
-0.00025552,0.0003125,0,0
-0.00051109,0.000625,0,0
-0.00051109,0.000625,0,0
-0.00076676,0.0009375,0,0
-0.00076676,0.0009375,0,0
-0.0010225,0.00125,0,0
-0.0010225,0.00125,0,0
-0.0012783,0.0015625,0,0
-0.0012783,0.0015625,0,0
-0.0015342,0.001875,0,0
-0.0015342,0.001875,0,0
-0.0017902,0.0021875,0,0
-0.0017902,0.0021875,0,0
-0.0020462,0.0025,0,0
-0.0020462,0.0025,0,0
-0.0023023,0.0028125,0,0
-0.0023023,0.0028125,0,0
-0.0025585,0.003125,0,0
-0.0025585,0.003125,0,0
-0.0028147,0.0034375,0,0
-0.0028147,0.0034375,0,0
-0.0030711,0.00375,0,0
-0.0030711,0.00375,0,0
-0.0033275,0.0040625,0,0
-0.0033275,0.0040625,0,0
-0.003584,0.004375,0,0
-0.003584,0.004375,0,0
-0.0038405,0.0046875,0,0
-0.0038405,0.0046875,0,0
-0.0040972,0.005,0,0
-0.0040972,0.005,0,0
-0.0043539,0.0053125,0,0
-0.0043539,0.0053125,0,0
-0.0046107,0.005625,0,0
-0.0046107,0.005625,0,0
-0.0048676,0.0059375,0,0
-0.0048676,0.0059375,0,0
-0.0051245,0.00625,0,0
-0.0051245,0.00625,0,0
-0.0053815,0.0065625,0,0
-0.0053815,0.0065625,0,0
-0.0056386,0.006875,0,0
-0.0056386,0.006875,0,0
-0.0058958,0.0071875,0,0
-0.0058958,0.0071875,0,0
-0.006153,0.0075,0,0
-0.006153,0.0075,0,0
-0.0064104,0.0078125,0,0
-0.0064104,0.0078125,0,0
-0.0066677,0.008125,0,0
-0.0066677,0.008125,0,0
-0.0069252,0.0084375,0,0
-0.0069252,0.0084375,0,0
-0.0071828,0.00875,0,0
-0.0071828,0.00875,0,0
-0.0074404,0.0090625,0,0
-0.0074404,0.0090625,0,0
-0.0076981,0.009375,0,0
-0.0076981,0.009375,0,0
-0.0079559,0.0096875,0,0
-0.0079559,0.0096875,0,0
-0.0082138,0.01,0,0
-0.0082138,0.01,0,0
-0.0084717,0.010313,0,0
-0.0084717,0.010313,0,0
-0.0087297,0.010625,0,0
-0.0087297,0.010625,0,0
-0.0089878,0.010937,0,0
-0.0089878,0.010937,0,0
-0.009246,0.01125,0,0
-0.009246,0.01125,0,0
-0.0095042,0.011563,0,0
-0.0095042,0.011563,0,0
-0.0097625,0.011875,0,0
-0.0097625,0.011875,0,0
-0.010021,0.012187,0,0
-0.010021,0.012187,0,0
-0.010279,0.0125,0,0
-0.010279,0.0125,0,0
-0.010538,0.012812,0,0
-0.010538,0.012812,0,0
-0.010797,0.013125,0,0
-0.010797,0.013125,0,0
-0.011055,0.013438,0,0
-0.011055,0.013438,0,0
-0.011314,0.01375,0,0
-0.011314,0.01375,0,0
-0.011573,0.014062,0,0
-0.011573,0.014062,0,0
-0.011832,0.014375,0,0
-0.011832,0.014375,0,0
-0.012091,0.014687,0,0
-0.012091,0.014687,0,0
-0.01235,0.015,0,0
-0.01235,0.015,0,0
-0.012609,0.015313,0,0
-0.012609,0.015313,0,0
-0.012868,0.015625,0,0
-0.012868,0.015625,0,0
-0.013128,0.015937,0,0
-0.013128,0.015937,0,0
-0.013387,0.01625,0,0
-0.013387,0.01625,0,0
-0.013647,0.016562,0,0
-0.013647,0.016562,0,0
-0.013906,0.016875,0,0
-0.013906,0.016875,0,0
-0.014166,0.017188,0,0
-0.014166,0.017188,0,0
-0.014426,0.0175,0,0
-0.014426,0.0175,0,0
-0.014685,0.017812,0,0
-0.014685,0.017812,0,0
-0.014945,0.018125,0,0
-0.014945,0.018125,0,0
-0.015205,0.018437,0,0
-0.015205,0.018437,0,0
-0.015465,0.01875,0,0
-0.015465,0.01875,0,0
-0.015725,0.019063,0,0
-0.015725,0.019063,0,0
-0.015986,0.019375,0,0
-0.015986,0.019375,0,0
-0.016246,0.019687,0,0
-0.016246,0.019687,0,0
-0.016506,0.02,0,0
-0.016506,0.02,0,0
-0.016767,0.020312,0,0
-0.016767,0.020312,0,0
-0.017027,0.020625,0,0
-0.017027,0.020625,0,0
-0.017288,0.020938,0,0
-0.017288,0.020938,0,0
-0.017548,0.02125,0,0
-0.017548,0.02125,0,0
-0.017809,0.021562,0,0
-0.017809,0.021562,0,0
-0.01807,0.021875,0,0
-0.01807,0.021875,0,0
-0.018331,0.022187,0,0
-0.018331,0.022187,0,0
-0.018592,0.0225,0,0
-0.018592,0.0225,0,0
-0.018853,0.022813,0,0
-0.018853,0.022813,0,0
-0.019114,0.023125,0,0
-0.019114,0.023125,0,0
-0.019375,0.023438,0,0
-0.019375,0.023438,0,0
-0.019637,0.02375,0,0
-0.019637,0.02375,0,0
-0.019898,0.024062,0,0
-0.019898,0.024062,0,0
-0.020159,0.024375,0,0
-0.020159,0.024375,0,0
-0.020421,0.024688,0,0
-0.020421,0.024688,0,0
-0.020683,0.025,0,0
-0.020683,0.025,0,0
-0.020944,0.025313,0,0
-0.020944,0.025313,0,0
-0.021206,0.025625,0,0
-0.021206,0.025625,0,0
-0.021468,0.025937,0,0
-0.021468,0.025937,0,0
-0.02173,0.02625,0,0
-0.02173,0.02625,0,0
-0.021992,0.026563,0,0
-0.021992,0.026563,0,0
-0.022254,0.026875,0,0
-0.022254,0.026875,0,0
-0.022516,0.027188,0,0
-0.022516,0.027188,0,0
-0.022779,0.0275,0,0
-0.022779,0.0275,0,0
-0.023041,0.027812,0,0
-0.023041,0.027812,0,0
-0.023303,0.028125,0,0
-0.023303,0.028125,0,0
-0.023566,0.028438,0,0
-0.023566,0.028438,0,0
-0.023828,0.02875,0,0
-0.023828,0.02875,0,0
-0.024091,0.029063,0,0
-0.024091,0.029063,0,0
-0.024354,0.029375,0,0
-0.024354,0.029375,0,0
-0.024617,0.029687,0,0
-0.024617,0.029687,0,0
-0.02488,0.03,0,0
-0.02488,0.03,0,0
-0.025143,0.030313,0,0
-0.025143,0.030313,0,0
-0.025406,0.030625,0,0
-0.025406,0.030625,0,0
-0.025669,0.030938,0,0
-0.025669,0.030938,0,0
-0.025932,0.03125,0,0
-0.025932,0.03125,0,0
-0.026196,0.031562,0,0
-0.026196,0.031562,0,0
-0.026459,0.031875,0,0
-0.026459,0.031875,0,0
-0.026722,0.032187,0,0
-0.026722,0.032187,0,0
-0.026986,0.0325,0,0
-0.026986,0.0325,0,0
-0.02725,0.032812,0,0
-0.02725,0.032812,0,0
-0.027513,0.033125,0,0
-0.027513,0.033125,0,0
-0.027777,0.033438,0,0
-0.027777,0.033438,0,0
-0.028041,0.03375,0,0
-0.028041,0.03375,0,0
-0.028305,0.034063,0,0
-0.028305,0.034063,0,0
-0.028569,0.034375,0,0
-0.028569,0.034375,0,0
-0.028833,0.034688,0,0
-0.028833,0.034688,0,0
-0.029098,0.035,0,0
-0.029098,0.035,0,0
-0.029362,0.035312,0,0
-0.029362,0.035312,0,0
-0.029626,0.035625,0,0
-0.029626,0.035625,0,0
-0.029891,0.035937,0,0
-0.029891,0.035937,0,0
-0.030155,0.03625,0,0
-0.030155,0.03625,0,0
-0.03042,0.036562,0,0
-0.03042,0.036562,0,0
-0.030685,0.036875,0,0
-0.030685,0.036875,0,0
-0.030949,0.037188,0,0
-0.030949,0.037188,0,0
-0.031214,0.0375,0,0
-0.031214,0.0375,0,0
-0.031479,0.037813,0,0
-0.031479,0.037813,0,0
-0.031744,0.038125,0,0
-0.031744,0.038125,0,0
-0.03201,0.038438,0,0
-0.03201,0.038438,0,0
-0.032275,0.03875,0,0
-0.032275,0.03875,0,0
-0.03254,0.039062,0,0
-0.03254,0.039062,0,0
-0.032806,0.039375,0,0
-0.032806,0.039375,0,0
-0.033071,0.039687,0,0
-0.033071,0.039687,0,0
-0.033337,0.04,0,0
-0.033337,0.04,0,0
-0.033602,0.040312,0,0
-0.033602,0.040312,0,0
-0.033868,0.040625,0,0
-0.033868,0.040625,0,0
-0.034134,0.040937,0,0
-0.034134,0.040937,0,0
-0.0344,0.04125,0,0
-0.0344,0.04125,0,0
-0.034666,0.041563,0,0
-0.034666,0.041563,0,0
-0.034932,0.041875,0,0
-0.034932,0.041875,0,0
-0.035198,0.042188,0,0
-0.035198,0.042188,0,0
-0.035464,0.0425,0,0
-0.035464,0.0425,0,0
-0.03573,0.042813,0,0
-0.03573,0.042813,0,0
-0.035997,0.043125,0,0
-0.035997,0.043125,0,0
-0.036263,0.043437,0,0
-0.036263,0.043437,0,0
-0.03653,0.04375,0,0
-0.03653,0.04375,0,0
-0.036797,0.044062,0,0
-0.036797,0.044062,0,0
-0.037063,0.044375,0,0
-0.037063,0.044375,0,0
-0.03733,0.044687,0,0
-0.03733,0.044687,0,0
-0.037597,0.045,0,0
-0.037597,0.045,0,0
-0.037864,0.045313,0,0
-0.037864,0.045313,0,0
-0.038131,0.045625,0,0
-0.038131,0.045625,0,0
-0.038398,0.045938,0,0
-0.038398,0.045938,0,0
-0.038666,0.04625,0,0
-0.038666,0.04625,0,0
-0.038933,0.046563,0,0
-0.038933,0.046563,0,0
-0.0392,0.046875,0,0
-0.0392,0.046875,0,0
-0.039468,0.047187,0,0
-0.039468,0.047187,0,0
-0.039735,0.0475,0,0
-0.039735,0.0475,0,0
-0.040003,0.047812,0,0
-0.040003,0.047812,0,0
-0.040271,0.048125,0,0
-0.040271,0.048125,0,0
-0.040539,0.048437,0,0
-0.040539,0.048437,0,0
-0.040807,0.04875,0,0
-0.040807,0.04875,0,0
-0.041075,0.049063,0,0
-0.041075,0.049063,0,0
-0.041343,0.049375,0,0
-0.041343,0.049375,0,0
-0.041611,0.049688,0,0
-0.041611,0.049688,0,0
-0.041879,0.05,0,0
-0.041879,0.05,0,0
-0.042148,0.050313,0,0
-0.042148,0.050313,0,0
-0.042416,0.050625,0,0
-0.042416,0.050625,0,0
-0.042685,0.050937,0,0
-0.042685,0.050937,0,0
-0.042953,0.05125,0,0
-0.042953,0.05125,0,0
-0.043222,0.051562,0,0
-0.043222,0.051562,0,0
-0.043491,0.051875,0,0
-0.043491,0.051875,0,0
-0.04376,0.052187,0,0
-0.04376,0.052187,0,0
-0.044029,0.0525,0,0
-0.044029,0.0525,0,0
-0.044298,0.052813,0,0
-0.044298,0.052813,0,0
-0.044567,0.053125,0,0
-0.044567,0.053125,0,0
-0.044836,0.053438,0,0
-0.044836,0.053438,0,0
-0.045106,0.05375,0,0
-0.045106,0.05375,0,0
-0.045375,0.054063,0,0
-0.045375,0.054063,0,0
-0.045645,0.054375,0,0
-0.045645,0.054375,0,0
-0.045914,0.054688,0,0
-0.045914,0.054688,0,0
-0.046184,0.055,0,0
-0.046184,0.055,0,0
-0.046454,0.055312,0,0
-0.046454,0.055312,0,0
-0.046724,0.055625,0,0
-0.046724,0.055625,0,0
-0.046994,0.055937,0,0
-0.046994,0.055937,0,0
-0.047264,0.05625,0,0
-0.047264,0.05625,0,0
-0.047534,0.056562,0,0
-0.047534,0.056562,0,0
-0.047804,0.056875,0,0
-0.047804,0.056875,0,0
-0.048074,0.057188,0,0
-0.048074,0.057188,0,0
-0.048345,0.0575,0,0
-0.048345,0.0575,0,0
-0.048615,0.057813,0,0
-0.048615,0.057813,0,0
-0.048886,0.058125,0,0
-0.048886,0.058125,0,0
-0.049156,0.058438,0,0
-0.049156,0.058438,0,0
-0.049427,0.05875,0,0
-0.049427,0.05875,0,0
-0.049698,0.059062,0,0
-0.049698,0.059062,0,0
-0.049969,0.059375,0,0
-0.049969,0.059375,0,0
-0.05024,0.059687,0,0
-0.05024,0.059687,0,0
-0.050511,0.06,0,0
-0.050511,0.06,0,0
-0.050782,0.060312,0,0
-0.050782,0.060312,0,0
-0.051053,0.060625,0,0
-0.051053,0.060625,0,0
-0.051325,0.060938,0,0
-0.051325,0.060938,0,0
-0.051596,0.06125,0,0
-0.051596,0.06125,0,0
-0.051868,0.061563,0,0
-0.051868,0.061563,0,0
-0.052139,0.061875,0,0
-0.052139,0.061875,0,0
-0.052411,0.062188,0,0
-0.052411,0.062188,0,0
-0.052683,0.0625,0,0
-0.052683,0.0625,0,0
-0.052955,0.062812,0,0
-0.052955,0.062812,0,0
-0.053227,0.063125,0,0
-0.053227,0.063125,0,0
-0.053499,0.063437,0,0
-0.053499,0.063437,0,0
-0.053771,0.06375,0,0
-0.053771,0.06375,0,0
-0.054043,0.064062,0,0
-0.054043,0.064062,0,0
-0.054316,0.064375,0,0
-0.054316,0.064375,0,0
-0.054588,0.064687,0,0
-0.054588,0.064687,0,0
-0.054861,0.065,0,0
-0.054861,0.065,0,0
-0.055133,0.065312,0,0
-0.055133,0.065312,0,0
-0.055406,0.065625,0,0
-0.055406,0.065625,0,0
-0.055679,0.065937,0,0
-0.055679,0.065937,0,0
-0.055952,0.06625,0,0
-0.055952,0.06625,0,0
-0.056225,0.066563,0,0
-0.056225,0.066563,0,0
-0.056498,0.066875,0,0
-0.056498,0.066875,0,0
-0.056771,0.067188,0,0
-0.056771,0.067188,0,0
-0.057044,0.0675,0,0
-0.057044,0.0675,0,0
-0.057318,0.067813,0,0
-0.057318,0.067813,0,0
-0.057591,0.068125,0,0
-0.057591,0.068125,0,0
-0.057865,0.068438,0,0
-0.057865,0.068438,0,0
-0.058138,0.06875,0,0
-0.058138,0.06875,0,0
-0.058412,0.069063,0,0
-0.058412,0.069063,0,0
-0.058686,0.069375,0,0
-0.058686,0.069375,0,0
-0.05896,0.069688,0,0
-0.05896,0.069688,0,0
-0.059234,0.07,0,0
-0.059234,0.07,0,0
-0.059508,0.070312,0,0
-0.059508,0.070312,0,0
-0.059782,0.070625,0,0
-0.059782,0.070625,0,0
-0.060056,0.070937,0,0
-0.060056,0.070937,0,0
-0.060331,0.07125,0,0
-0.060331,0.07125,0,0
-0.060605,0.071562,0,0
-0.060605,0.071562,0,0
-0.06088,0.071875,0,0
-0.06088,0.071875,0,0
-0.061155,0.072187,0,0
-0.061155,0.072187,0,0
-0.061429,0.0725,0,0
-0.061429,0.0725,0,0
-0.061704,0.072812,0,0
-0.061704,0.072812,0,0
-0.061979,0.073125,0,0
-0.061979,0.073125,0,0
-0.062254,0.073437,0,0
-0.062254,0.073437,0,0
-0.062529,0.07375,0,0
-0.062529,0.07375,0,0
-0.062804,0.074062,0,0
-0.062804,0.074062,0,0
-0.06308,0.074375,0,0
-0.06308,0.074375,0,0
-0.063355,0.074688,0,0
-0.063355,0.074688,0,0
-0.063631,0.075,0,0
-0.063631,0.075,0,0
-0.063906,0.075313,0,0
-0.063906,0.075313,0,0
-0.064182,0.075625,0,0
-0.064182,0.075625,0,0
-0.064458,0.075938,0,0
-0.064458,0.075938,0,0
-0.064734,0.07625,0,0
-0.064734,0.07625,0,0
-0.065009,0.076563,0,0
-0.065009,0.076563,0,0
-0.065286,0.076875,0,0
-0.065286,0.076875,0,0
-0.065562,0.077188,0,0
-0.065562,0.077188,0,0
-0.065838,0.0775,0,0
-0.065838,0.0775,0,0
-0.066114,0.077813,0,0
-0.066114,0.077813,0,0
-0.066391,0.078125,0,0
-0.066391,0.078125,0,0
-0.066667,0.078437,0,0
-0.066667,0.078437,0,0
-0.066944,0.07875,0,0
-0.066944,0.07875,0,0
-0.067221,0.079062,0,0
-0.067221,0.079062,0,0
-0.067497,0.079375,0,0
-0.067497,0.079375,0,0
-0.067774,0.079687,0,0
-0.067774,0.079687,0,0
-0.068051,0.08,0,0
-0.068051,0.08,0,0
-0.068328,0.080312,0,0
-0.068328,0.080312,0,0
-0.068606,0.080625,0,0
-0.068606,0.080625,0,0
-0.068883,0.080937,0,0
-0.068883,0.080937,0,0
-0.06916,0.08125,0,0
-0.06916,0.08125,0,0
-0.069438,0.081562,0,0
-0.069438,0.081562,0,0
-0.069715,0.081875,0,0
-0.069715,0.081875,0,0
-0.069993,0.082188,0,0
-0.069993,0.082188,0,0
-0.070271,0.0825,0,0
-0.070271,0.0825,0,0
-0.070549,0.082813,0,0
-0.070549,0.082813,0,0
-0.070827,0.083125,0,0
-0.070827,0.083125,0,0
-0.071105,0.083438,0,0
-0.071105,0.083438,0,0
-0.071383,0.08375,0,0
-0.071383,0.08375,0,0
-0.071661,0.084063,0,0
-0.071661,0.084063,0,0
-0.071939,0.084375,0,0
-0.071939,0.084375,0,0
-0.072218,0.084688,0,0
-0.072218,0.084688,0,0
-0.072496,0.085,0,0
-0.072496,0.085,0,0
-0.072775,0.085313,0,0
-0.072775,0.085313,0,0
-0.073054,0.085625,0,0
-0.073054,0.085625,0,0
-0.073333,0.085938,0,0
-0.073333,0.085938,0,0
-0.073612,0.08625,0,0
-0.073612,0.08625,0,0
-0.073891,0.086562,0,0
-0.073891,0.086562,0,0
-0.07417,0.086875,0,0
-0.07417,0.086875,0,0
-0.074449,0.087187,0,0
-0.074449,0.087187,0,0
-0.074728,0.0875,0,0
-0.074728,0.0875,0,0
-0.075008,0.087812,0,0
-0.075008,0.087812,0,0
-0.075287,0.088125,0,0
-0.075287,0.088125,0,0
-0.075567,0.088437,0,0
-0.075567,0.088437,0,0
-0.075846,0.08875,0,0
-0.075846,0.08875,0,0
-0.076126,0.089062,0,0
-0.076126,0.089062,0,0
-0.076406,0.089375,0,0
-0.076406,0.089375,0,0
-0.076686,0.089687,0,0
-0.076686,0.089687,0,0
-0.076966,0.09,0,0
-0.076966,0.09,0,0
-0.077247,0.090313,0,0
-0.077247,0.090313,0,0
-0.077527,0.090625,0,0
-0.077527,0.090625,0,0
-0.077807,0.090938,0,0
-0.077807,0.090938,0,0
-0.078088,0.09125,0,0
-0.078088,0.09125,0,0
-0.078368,0.091563,0,0
-0.078368,0.091563,0,0
-0.078649,0.091875,0,0
-0.078649,0.091875,0,0
-0.07893,0.092188,0,0
-0.07893,0.092188,0,0
-0.079211,0.0925,0,0
-0.079211,0.0925,0,0
-0.079492,0.092813,0,0
-0.079492,0.092813,0,0
-0.079773,0.093125,0,0
-0.079773,0.093125,0,0
-0.080054,0.093438,0,0
-0.080054,0.093438,0,0
-0.080335,0.09375,0,0
-0.080335,0.09375,0,0
-0.080617,0.094062,0,0
-0.080617,0.094062,0,0
-0.080898,0.094375,0,0
-0.080898,0.094375,0,0
-0.08118,0.094687,0,0
-0.08118,0.094687,0,0
-0.081461,0.095,0,0
-0.081461,0.095,0,0
-0.081743,0.095312,0,0
-0.081743,0.095312,0,0
-0.082025,0.095625,0,0
-0.082025,0.095625,0,0
-0.082307,0.095937,0,0
-0.082307,0.095937,0,0
-0.082589,0.09625,0,0
-0.082589,0.09625,0,0
-0.082871,0.096562,0,0
-0.082871,0.096562,0,0
-0.083154,0.096875,0,0
-0.083154,0.096875,0,0
-0.083436,0.097187,0,0
-0.083436,0.097187,0,0
-0.083719,0.0975,0,0
-0.083719,0.0975,0,0
-0.084001,0.097813,0,0
-0.084001,0.097813,0,0
-0.084284,0.098125,0,0
-0.084284,0.098125,0,0
-0.084567,0.098438,0,0
-0.084567,0.098438,0,0
-0.08485,0.09875,0,0
-0.08485,0.09875,0,0
-0.085133,0.099063,0,0
-0.085133,0.099063,0,0
-0.085416,0.099375,0,0
-0.085416,0.099375,0,0
-0.085699,0.099688,0,0
-0.085699,0.099688,0,0
-0.085982,0.1,0,0
-0.085982,0.1,0,0
-0.086266,0.10031,0,0
-0.086266,0.10031,0,0
-0.086549,0.10063,0,0
-0.086549,0.10063,0,0
-0.086833,0.10094,0,0
-0.086833,0.10094,0,0
-0.087116,0.10125,0,0
-0.087116,0.10125,0,0
-0.0874,0.10156,0,0
-0.0874,0.10156,0,0
-0.087684,0.10187,0,0
-0.087684,0.10187,0,0
-0.087968,0.10219,0,0
-0.087968,0.10219,0,0
-0.088252,0.1025,0,0
-0.088252,0.1025,0,0
-0.088537,0.10281,0,0
-0.088537,0.10281,0,0
-0.088821,0.10312,0,0
-0.088821,0.10312,0,0
-0.089105,0.10344,0,0
-0.089105,0.10344,0,0
-0.08939,0.10375,0,0
-0.08939,0.10375,0,0
-0.089674,0.10406,0,0
-0.089674,0.10406,0,0
-0.089959,0.10437,0,0
-0.089959,0.10437,0,0
-0.090244,0.10469,0,0
-0.090244,0.10469,0,0
-0.090529,0.105,0,0
-0.090529,0.105,0,0
-0.090814,0.10531,0,0
-0.090814,0.10531,0,0
-0.091099,0.10563,0,0
-0.091099,0.10563,0,0
-0.091384,0.10594,0,0
-0.091384,0.10594,0,0
-0.09167,0.10625,0,0
-0.09167,0.10625,0,0
-0.091955,0.10656,0,0
-0.091955,0.10656,0,0
-0.092241,0.10688,0,0
-0.092241,0.10688,0,0
-0.092527,0.10719,0,0
-0.092527,0.10719,0,0
-0.092812,0.1075,0,0
-0.092812,0.1075,0,0
-0.093098,0.10781,0,0
-0.093098,0.10781,0,0
-0.093384,0.10813,0,0
-0.093384,0.10813,0,0
-0.09367,0.10844,0,0
-0.09367,0.10844,0,0
-0.093957,0.10875,0,0
-0.093957,0.10875,0,0
-0.094243,0.10906,0,0
-0.094243,0.10906,0,0
-0.094529,0.10938,0,0
-0.094529,0.10938,0,0
-0.094816,0.10969,0,0
-0.094816,0.10969,0,0
-0.095102,0.11,0,0
-0.095102,0.11,0,0
-0.095389,0.11031,0,0
-0.095389,0.11031,0,0
-0.095676,0.11062,0,0
-0.095676,0.11062,0,0
-0.095963,0.11094,0,0
-0.095963,0.11094,0,0
-0.09625,0.11125,0,0
-0.09625,0.11125,0,0
-0.096537,0.11156,0,0
-0.096537,0.11156,0,0
-0.096824,0.11187,0,0
-0.096824,0.11187,0,0
-0.097112,0.11219,0,0
-0.097112,0.11219,0,0
-0.097399,0.1125,0,0
-0.097399,0.1125,0,0
-0.097687,0.11281,0,0
-0.097687,0.11281,0,0
-0.097975,0.11312,0,0
-0.097975,0.11312,0,0
-0.098262,0.11344,0,0
-0.098262,0.11344,0,0
-0.09855,0.11375,0,0
-0.09855,0.11375,0,0
-0.098838,0.11406,0,0
-0.098838,0.11406,0,0
-0.099126,0.11438,0,0
-0.099126,0.11438,0,0
-0.099415,0.11469,0,0
-0.099415,0.11469,0,0
-0.099703,0.115,0,0
-0.099703,0.115,0,0
-0.099991,0.11531,0,0
-0.099991,0.11531,0,0
-0.10028,0.11563,0,0
-0.10028,0.11563,0,0
-0.10057,0.11594,0,0
-0.10057,0.11594,0,0
-0.10086,0.11625,0,0
-0.10086,0.11625,0,0
-0.10115,0.11656,0,0
-0.10115,0.11656,0,0
-0.10144,0.11688,0,0
-0.10144,0.11688,0,0
-0.10172,0.11719,0,0
-0.10172,0.11719,0,0
-0.10201,0.1175,0,0
-0.10201,0.1175,0,0
-0.1023,0.11781,0,0
-0.1023,0.11781,0,0
-0.10259,0.11812,0,0
-0.10259,0.11812,0,0
-0.10288,0.11844,0,0
-0.10288,0.11844,0,0
-0.10317,0.11875,0,0
-0.10317,0.11875,0,0
-0.10346,0.11906,0,0
-0.10346,0.11906,0,0
-0.10375,0.11937,0,0
-0.10375,0.11937,0,0
-0.10404,0.11969,0,0
-0.10404,0.11969,0,0
-0.10433,0.12,0,0
-0.10433,0.12,0,0
-0.10462,0.12031,0,0
-0.10462,0.12031,0,0
-0.10491,0.12062,0,0
-0.10491,0.12062,0,0
-0.1052,0.12094,0,0
-0.1052,0.12094,0,0
-0.10549,0.12125,0,0
-0.10549,0.12125,0,0
-0.10578,0.12156,0,0
-0.10578,0.12156,0,0
-0.10607,0.12188,0,0
-0.10607,0.12188,0,0
-0.10636,0.12219,0,0
-0.10636,0.12219,0,0
-0.10666,0.1225,0,0
-0.10666,0.1225,0,0
-0.10695,0.12281,0,0
-0.10695,0.12281,0,0
-0.10724,0.12313,0,0
-0.10724,0.12313,0,0
-0.10753,0.12344,0,0
-0.10753,0.12344,0,0
-0.10782,0.12375,0,0
-0.10782,0.12375,0,0
-0.10811,0.12406,0,0
-0.10811,0.12406,0,0
-0.1084,0.12438,0,0
-0.1084,0.12438,0,0
-0.10869,0.12469,0,0
-0.10869,0.12469,0,0
-0.10899,0.125,0,0
-0.10899,0.125,0,0
-0.10928,0.12531,0,0
-0.10928,0.12531,0,0
-0.10957,0.12562,0,0
-0.10957,0.12562,0,0
-0.10986,0.12594,0,0
-0.10986,0.12594,0,0
-0.11016,0.12625,0,0
-0.11016,0.12625,0,0
-0.11045,0.12656,0,0
-0.11045,0.12656,0,0
-0.11074,0.12687,0,0
-0.11074,0.12687,0,0
-0.11103,0.12719,0,0
-0.11103,0.12719,0,0
-0.11133,0.1275,0,0
-0.11133,0.1275,0,0
-0.11162,0.12781,0,0
-0.11162,0.12781,0,0
-0.11191,0.12812,0,0
-0.11191,0.12812,0,0
-0.1122,0.12844,0,0
-0.1122,0.12844,0,0
-0.1125,0.12875,0,0
-0.1125,0.12875,0,0
-0.11279,0.12906,0,0
-0.11279,0.12906,0,0
-0.11309,0.12937,0,0
-0.11309,0.12937,0,0
-0.11337,0.12969,0,0
-0.11337,0.12969,0,0
-0.11368,0.13,0,0
-0.11368,0.13,0,0
-0.11396,0.13031,0,0
-0.11396,0.13031,0,0
-0.11427,0.13062,0,0
-0.11427,0.13062,0,0
-0.11454,0.13094,0,0
-0.11454,0.13094,0,0
-0.11486,0.13125,0,0
-0.11486,0.13125,0,0
-0.11513,0.13156,0,0
-0.11513,0.13156,0,0
-0.11545,0.13187,0,0
-0.11545,0.13187,0,0
-0.11571,0.13219,0,0
-0.11571,0.13219,0,0
-0.11604,0.1325,0,0
-0.11604,0.1325,0,0
-0.1163,0.13281,0,0
-0.1163,0.13281,0,0
-0.11664,0.13313,0,0
-0.11664,0.13313,0,0
-0.11688,0.13344,0,0
-0.11688,0.13344,0,0
-0.11723,0.13375,0,0
-0.11723,0.13375,0,0
-0.11746,0.13406,0,0
-0.11746,0.13406,0,0
-0.11783,0.13438,0,0
-0.11783,0.13438,0,0
-0.11805,0.13469,0,0
-0.11805,0.13469,0,0
-0.11843,0.135,0,0
-0.11843,0.135,0,0
-0.11863,0.13531,0,0
-0.11863,0.13531,0,0
-0.11903,0.13563,0,0
-0.11903,0.13563,0,0
-0.11922,0.13594,0,0
-0.11922,0.13594,0,0
-0.11963,0.13625,0,0
-0.11963,0.13625,0,0
-0.1198,0.13656,0,0
-0.1198,0.13656,0,0
-0.12023,0.13688,0,0
-0.12023,0.13688,0,0
-0.12039,0.13719,0,0
-0.12039,0.13719,0,0
-0.12083,0.1375,0,0
-0.12083,0.1375,0,0
-0.12097,0.13781,0,0
-0.12097,0.13781,0,0
-0.12142,0.13813,0,0
-0.12142,0.13813,0,0
-0.12156,0.13844,0,0
-0.12156,0.13844,0,0
-0.12202,0.13875,0,0
-0.12202,0.13875,0,0
-0.12215,0.13906,0,0
-0.12215,0.13906,0,0
-0.12262,0.13938,0,0
-0.12262,0.13938,0,0
-0.12275,0.13969,0,0
-0.12275,0.13969,0,0
-0.12321,0.14,0,0
-0.12321,0.14,0,0
-0.12335,0.14031,0,0
-0.12335,0.14031,0,0
-0.1238,0.14062,0,0
-0.1238,0.14062,0,0
-0.12395,0.14094,0,0
-0.12395,0.14094,0,0
-0.12438,0.14125,0,0
-0.12438,0.14125,0,0
-0.12456,0.14156,0,0
-0.12456,0.14156,0,0
-0.12497,0.14187,0,0
-0.12497,0.14187,0,0
-0.12517,0.14219,0,0
-0.12517,0.14219,0,0
-0.12555,0.1425,0,0
-0.12555,0.1425,0,0
-0.12578,0.14281,0,0
-0.12578,0.14281,0,0
-0.12613,0.14312,0,0
-0.12613,0.14312,0,0
-0.12639,0.14344,0,0
-0.12639,0.14344,0,0
-0.12671,0.14375,0,0
-0.12671,0.14375,0,0
-0.12701,0.14406,0,0
-0.12701,0.14406,0,0
-0.12729,0.14437,0,0
-0.12729,0.14437,0,0
-0.12762,0.14469,0,0
-0.12762,0.14469,0,0
-0.12787,0.145,0,0
-0.12787,0.145,0,0
-0.12823,0.14531,0,0
-0.12823,0.14531,0,0
-0.12846,0.14562,0,0
-0.12846,0.14562,0,0
-0.12884,0.14594,0,0
-0.12884,0.14594,0,0
-0.12905,0.14625,0,0
-0.12905,0.14625,0,0
-0.12945,0.14656,0,0
-0.12945,0.14656,0,0
-0.12965,0.14687,0,0
-0.12965,0.14687,0,0
-0.13004,0.14719,0,0
-0.13004,0.14719,0,0
-0.13026,0.1475,0,0
-0.13026,0.1475,0,0
-0.13064,0.14781,0,0
-0.13064,0.14781,0,0
-0.13086,0.14812,0,0
-0.13086,0.14812,0,0
-0.13123,0.14844,0,0
-0.13123,0.14844,0,0
-0.13147,0.14875,0,0
-0.13147,0.14875,0,0
-0.13182,0.14906,0,0
-0.13182,0.14906,0,0
-0.13208,0.14938,0,0
-0.13208,0.14938,0,0
-0.13242,0.14969,0,0
-0.13242,0.14969,0,0
-0.13269,0.15,0,0
-0.13269,0.15,0,0
-0.13302,0.15031,0,0
-0.13302,0.15031,0,0
-0.13329,0.15063,0,0
-0.13329,0.15063,0,0
-0.13363,0.15094,0,0
-0.13363,0.15094,0,0
-0.13389,0.15125,0,0
-0.13389,0.15125,0,0
-0.13424,0.15156,0,0
-0.13424,0.15156,0,0
-0.13448,0.15188,0,0
-0.13448,0.15188,0,0
-0.13486,0.15219,0,0
-0.13486,0.15219,0,0
-0.13507,0.1525,0,0
-0.13507,0.1525,0,0
-0.13548,0.15281,0,0
-0.13548,0.15281,0,0
-0.13565,0.15313,0,0
-0.13565,0.15313,0,0
-0.1361,0.15344,0,0
-0.1361,0.15344,0,0
-0.13624,0.15375,0,0
-0.13624,0.15375,0,0
-0.13672,0.15406,0,0
-0.13672,0.15406,0,0
-0.13684,0.15438,0,0
-0.13684,0.15438,0,0
-0.13734,0.15469,0,0
-0.13734,0.15469,0,0
-0.13744,0.155,0,0
-0.13744,0.155,0,0
-0.13794,0.15531,0,0
-0.13794,0.15531,0,0
-0.13806,0.15563,0,0
-0.13806,0.15563,0,0
-0.13853,0.15594,0,0
-0.13853,0.15594,0,0
-0.13868,0.15625,0,0
-0.13868,0.15625,0,0
-0.13912,0.15656,0,0
-0.13912,0.15656,0,0
-0.13932,0.15687,0,0
-0.13932,0.15687,0,0
-0.1397,0.15719,0,0
-0.1397,0.15719,0,0
-0.13995,0.1575,0,0
-0.13995,0.1575,0,0
-0.14029,0.15781,0,0
-0.14029,0.15781,0,0
-0.14058,0.15812,0,0
-0.14058,0.15812,0,0
-0.14088,0.15844,0,0
-0.14088,0.15844,0,0
-0.14119,0.15875,0,0
-0.14119,0.15875,0,0
-0.14149,0.15906,0,0
-0.14149,0.15906,0,0
-0.1418,0.15937,0,0
-0.1418,0.15937,0,0
-0.14211,0.15969,0,0
-0.14211,0.15969,0,0
-0.14239,0.16,0,0
-0.14239,0.16,0,0
-0.14274,0.16031,0,0
-0.14274,0.16031,0,0
-0.14298,0.16062,0,0
-0.14298,0.16062,0,0
-0.14338,0.16094,0,0
-0.14338,0.16094,0,0
-0.14356,0.16125,0,0
-0.14356,0.16125,0,0
-0.14402,0.16156,0,0
-0.14402,0.16156,0,0
-0.14415,0.16187,0,0
-0.14415,0.16187,0,0
-0.14465,0.16219,0,0
-0.14465,0.16219,0,0
-0.14475,0.1625,0,0
-0.14475,0.1625,0,0
-0.14526,0.16281,0,0
-0.14526,0.16281,0,0
-0.14537,0.16312,0,0
-0.14537,0.16312,0,0
-0.14586,0.16344,0,0
-0.14586,0.16344,0,0
-0.14601,0.16375,0,0
-0.14601,0.16375,0,0
-0.14645,0.16406,0,0
-0.14645,0.16406,0,0
-0.14665,0.16438,0,0
-0.14665,0.16438,0,0
-0.14703,0.16469,0,0
-0.14703,0.16469,0,0
-0.14729,0.165,0,0
-0.14729,0.165,0,0
-0.14762,0.16531,0,0
-0.14762,0.16531,0,0
-0.14792,0.16563,0,0
-0.14792,0.16563,0,0
-0.14823,0.16594,0,0
-0.14823,0.16594,0,0
-0.14854,0.16625,0,0
-0.14854,0.16625,0,0
-0.14885,0.16656,0,0
-0.14885,0.16656,0,0
-0.14914,0.16688,0,0
-0.14914,0.16688,0,0
-0.14949,0.16719,0,0
-0.14949,0.16719,0,0
-0.14973,0.1675,0,0
-0.14973,0.1675,0,0
-0.15013,0.16781,0,0
-0.15013,0.16781,0,0
-0.15033,0.16813,0,0
-0.15033,0.16813,0,0
-0.15077,0.16844,0,0
-0.15077,0.16844,0,0
-0.15093,0.16875,0,0
-0.15093,0.16875,0,0
-0.15139,0.16906,0,0
-0.15139,0.16906,0,0
-0.15155,0.16938,0,0
-0.15155,0.16938,0,0
-0.152,0.16969,0,0
-0.152,0.16969,0,0
-0.15219,0.17,0,0
-0.15219,0.17,0,0
-0.15259,0.17031,0,0
-0.15259,0.17031,0,0
-0.15284,0.17063,0,0
-0.15284,0.17063,0,0
-0.15318,0.17094,0,0
-0.15318,0.17094,0,0
-0.15349,0.17125,0,0
-0.15349,0.17125,0,0
-0.15377,0.17156,0,0
-0.15377,0.17156,0,0
-0.15413,0.17188,0,0
-0.15413,0.17188,0,0
-0.15437,0.17219,0,0
-0.15437,0.17219,0,0
-0.15476,0.1725,0,0
-0.15476,0.1725,0,0
-0.15499,0.17281,0,0
-0.15499,0.17281,0,0
-0.15538,0.17312,0,0
-0.15538,0.17312,0,0
-0.15562,0.17344,0,0
-0.15562,0.17344,0,0
-0.15598,0.17375,0,0
-0.15598,0.17375,0,0
-0.15626,0.17406,0,0
-0.15626,0.17406,0,0
-0.1566,0.17437,0,0
-0.1566,0.17437,0,0
-0.15688,0.17469,0,0
-0.15688,0.17469,0,0
-0.15723,0.175,0,0
-0.15723,0.175,0,0
-0.15749,0.17531,0,0
-0.15749,0.17531,0,0
-0.15787,0.17562,0,0
-0.15787,0.17562,0,0
-0.15809,0.17594,0,0
-0.15809,0.17594,0,0
-0.15852,0.17625,0,0
-0.15852,0.17625,0,0
-0.15869,0.17656,0,0
-0.15869,0.17656,0,0
-0.15917,0.17687,0,0
-0.15917,0.17687,0,0
-0.15929,0.17719,0,0
-0.15929,0.17719,0,0
-0.15981,0.1775,0,0
-0.15981,0.1775,0,0
-0.15991,0.17781,0,0
-0.15991,0.17781,0,0
-0.16043,0.17812,0,0
-0.16043,0.17812,0,0
-0.16055,0.17844,0,0
-0.16055,0.17844,0,0
-0.16104,0.17875,0,0
-0.16104,0.17875,0,0
-0.1612,0.17906,0,0
-0.1612,0.17906,0,0
-0.16164,0.17937,0,0
-0.16164,0.17937,0,0
-0.16185,0.17969,0,0
-0.16185,0.17969,0,0
-0.16224,0.18,0,0
-0.16224,0.18,0,0
-0.16249,0.18031,0,0
-0.16249,0.18031,0,0
-0.16287,0.18063,0,0
-0.16287,0.18063,0,0
-0.16312,0.18094,0,0
-0.16312,0.18094,0,0
-0.1635,0.18125,0,0
-0.1635,0.18125,0,0
-0.16374,0.18156,0,0
-0.16374,0.18156,0,0
-0.16414,0.18188,0,0
-0.16414,0.18188,0,0
-0.16436,0.18219,0,0
-0.16436,0.18219,0,0
-0.16478,0.1825,0,0
-0.16478,0.1825,0,0
-0.16498,0.18281,0,0
-0.16498,0.18281,0,0
-0.16541,0.18313,0,0
-0.16541,0.18313,0,0
-0.16561,0.18344,0,0
-0.16561,0.18344,0,0
-0.16603,0.18375,0,0
-0.16603,0.18375,0,0
-0.16625,0.18406,0,0
-0.16625,0.18406,0,0
-0.16666,0.18438,0,0
-0.16666,0.18438,0,0
-0.16689,0.18469,0,0
-0.16689,0.18469,0,0
-0.16728,0.185,0,0
-0.16728,0.185,0,0
-0.16752,0.18531,0,0
-0.16752,0.18531,0,0
-0.16792,0.18563,0,0
-0.16792,0.18563,0,0
-0.16815,0.18594,0,0
-0.16815,0.18594,0,0
-0.16857,0.18625,0,0
-0.16857,0.18625,0,0
-0.16876,0.18656,0,0
-0.16876,0.18656,0,0
-0.16922,0.18688,0,0
-0.16922,0.18688,0,0
-0.16938,0.18719,0,0
-0.16938,0.18719,0,0
-0.16986,0.1875,0,0
-0.16986,0.1875,0,0
-0.17002,0.18781,0,0
-0.17002,0.18781,0,0
-0.17049,0.18812,0,0
-0.17049,0.18812,0,0
-0.17067,0.18844,0,0
-0.17067,0.18844,0,0
-0.1711,0.18875,0,0
-0.1711,0.18875,0,0
-0.17132,0.18906,0,0
-0.17132,0.18906,0,0
-0.17172,0.18937,0,0
-0.17172,0.18937,0,0
-0.17198,0.18969,0,0
-0.17198,0.18969,0,0
-0.17235,0.19,0,0
-0.17235,0.19,0,0
-0.17261,0.19031,0,0
-0.17261,0.19031,0,0
-0.17299,0.19062,0,0
-0.17299,0.19062,0,0
-0.17323,0.19094,0,0
-0.17323,0.19094,0,0
-0.17365,0.19125,0,0
-0.17365,0.19125,0,0
-0.17386,0.19156,0,0
-0.17386,0.19156,0,0
-0.1743,0.19187,0,0
-0.1743,0.19187,0,0
-0.17447,0.19219,0,0
-0.17447,0.19219,0,0
-0.17494,0.1925,0,0
-0.17494,0.1925,0,0
-0.17512,0.19281,0,0
-0.17512,0.19281,0,0
-0.17558,0.19312,0,0
-0.17558,0.19312,0,0
-0.17577,0.19344,0,0
-0.17577,0.19344,0,0
-0.1762,0.19375,0,0
-0.1762,0.19375,0,0
-0.17642,0.19406,0,0
-0.17642,0.19406,0,0
-0.17683,0.19437,0,0
-0.17683,0.19437,0,0
-0.17707,0.19469,0,0
-0.17707,0.19469,0,0
-0.17748,0.195,0,0
-0.17748,0.195,0,0
-0.17771,0.19531,0,0
-0.17771,0.19531,0,0
-0.17812,0.19563,0,0
-0.17812,0.19563,0,0
-0.17833,0.19594,0,0
-0.17833,0.19594,0,0
-0.17877,0.19625,0,0
-0.17877,0.19625,0,0
-0.17898,0.19656,0,0
-0.17898,0.19656,0,0
-0.17943,0.19688,0,0
-0.17943,0.19688,0,0
-0.17962,0.19719,0,0
-0.17962,0.19719,0,0
-0.18006,0.1975,0,0
-0.18006,0.1975,0,0
-0.18026,0.19781,0,0
-0.18026,0.19781,0,0
-0.18069,0.19813,0,0
-0.18069,0.19813,0,0
-0.18092,0.19844,0,0
-0.18092,0.19844,0,0
-0.18135,0.19875,0,0
-0.18135,0.19875,0,0
-0.18157,0.19906,0,0
-0.18157,0.19906,0,0
-0.18199,0.19938,0,0
-0.18199,0.19938,0,0
-0.18219,0.19969,0,0
-0.18219,0.19969,0,0
-0.18263,0.2,0,0
-0.18263,0.2,0,0
-0.18284,0.20031,0,0
-0.18284,0.20031,0,0
-0.1833,0.20063,0,0
-0.1833,0.20063,0,0
-0.1835,0.20094,0,0
-0.1835,0.20094,0,0
-0.18394,0.20125,0,0
-0.18394,0.20125,0,0
-0.18413,0.20156,0,0
-0.18413,0.20156,0,0
-0.18456,0.20188,0,0
-0.18456,0.20188,0,0
-0.18479,0.20219,0,0
-0.18479,0.20219,0,0
-0.18521,0.2025,0,0
-0.18521,0.2025,0,0
-0.18546,0.20281,0,0
-0.18546,0.20281,0,0
-0.18588,0.20312,0,0
-0.18588,0.20312,0,0
-0.18609,0.20344,0,0
-0.18609,0.20344,0,0
-0.18651,0.20375,0,0
-0.18651,0.20375,0,0
-0.18671,0.20406,0,0
-0.18671,0.20406,0,0
-0.18718,0.20437,0,0
-0.18718,0.20437,0,0
-0.18738,0.20469,0,0
-0.18738,0.20469,0,0
-0.18785,0.205,0,0
-0.18785,0.205,0,0
-0.18804,0.20531,0,0
-0.18804,0.20531,0,0
-0.18848,0.20562,0,0
-0.18848,0.20562,0,0
-0.18868,0.20594,0,0
-0.18868,0.20594,0,0
-0.1891,0.20625,0,0
-0.1891,0.20625,0,0
-0.18934,0.20656,0,0
-0.18934,0.20656,0,0
-0.18977,0.20687,0,0
-0.18977,0.20687,0,0
-0.19002,0.20719,0,0
-0.19002,0.20719,0,0
-0.19045,0.2075,0,0
-0.19045,0.2075,0,0
-0.19065,0.20781,0,0
-0.19065,0.20781,0,0
-0.19108,0.20812,0,0
-0.19108,0.20812,0,0
-0.19126,0.20844,0,0
-0.19126,0.20844,0,0
-0.19172,0.20875,0,0
-0.19172,0.20875,0,0
-0.19193,0.20906,0,0
-0.19193,0.20906,0,0
-0.19242,0.20937,0,0
-0.19242,0.20937,0,0
-0.19264,0.20969,0,0
-0.19264,0.20969,0,0
-0.19308,0.21,0,0
-0.19308,0.21,0,0
-0.19329,0.21031,0,0
-0.19329,0.21031,0,0
-0.19367,0.21062,0,0
-0.19367,0.21062,0,0
-0.19389,0.21094,0,0
-0.19389,0.21094,0,0
-0.19431,0.21125,0,0
-0.19431,0.21125,0,0
-0.19457,0.21156,0,0
-0.19457,0.21156,0,0
-0.19503,0.21188,0,0
-0.19503,0.21188,0,0
-0.19528,0.21219,0,0
-0.19528,0.21219,0,0
-0.19574,0.2125,0,0
-0.19574,0.2125,0,0
-0.19594,0.21281,0,0
-0.19594,0.21281,0,0
-0.19634,0.21313,0,0
-0.19634,0.21313,0,0
-0.19651,0.21344,0,0
-0.19651,0.21344,0,0
-0.19691,0.21375,0,0
-0.19691,0.21375,0,0
-0.19714,0.21406,0,0
-0.19714,0.21406,0,0
-0.19758,0.21438,0,0
-0.19758,0.21438,0,0
-0.19789,0.21469,0,0
-0.19789,0.21469,0,0
-0.19837,0.215,0,0
-0.19837,0.215,0,0
-0.19867,0.21531,0,0
-0.19867,0.21531,0,0
-0.1991,0.21563,0,0
-0.1991,0.21563,0,0
-0.19931,0.21594,0,0
-0.19931,0.21594,0,0
-0.19964,0.21625,0,0
-0.19964,0.21625,0,0
-0.19972,0.21656,0,0
-0.19972,0.21656,0,0
-0.19993,0.21688,0,0
-0.19993,0.21688,0,0
-0.19993,0.21719,0,0
-0.19993,0.21719,0,0
-0.20005,0.2175,0,0
-0.20005,0.2175,0,0
-0.2,0.21781,0,0
-0.2,0.21781,0,0
-0.20007,0.21813,0,0
-0.20007,0.21813,0,0
-0.20001,0.21844,0,0
-0.20001,0.21844,0,0
-0.20006,0.21875,0,0
-0.20006,0.21875,0,0
-0.2,0.21906,0,0
-0.2,0.21906,0,0
-0.20005,0.21937,0,0
-0.20005,0.21937,0,0
-0.19999,0.21969,0,0
-0.19999,0.21969,0,0
-0.20004,0.22,0,0
-0.20004,0.22,0,0
-0.2,0.22031,0,0
-0.2,0.22031,0,0
-0.20003,0.22062,0,0
-0.20003,0.22062,0,0
-0.2,0.22094,0,0
-0.2,0.22094,0,0
-0.20003,0.22125,0,0
-0.20003,0.22125,0,0
-0.2,0.22156,0,0
-0.2,0.22156,0,0
-0.20003,0.22187,0,0
-0.20003,0.22187,0,0
-0.2,0.22219,0,0
-0.2,0.22219,0,0
-0.20004,0.2225,0,0
-0.20004,0.2225,0,0
-0.19999,0.22281,0,0
-0.19999,0.22281,0,0
-0.20004,0.22312,0,0
-0.20004,0.22312,0,0
-0.19999,0.22344,0,0
-0.19999,0.22344,0,0
-0.20004,0.22375,0,0
-0.20004,0.22375,0,0
-0.19999,0.22406,0,0
-0.19999,0.22406,0,0
-0.20004,0.22437,0,0
-0.20004,0.22437,0,0
-0.19999,0.22469,0,0
-0.19999,0.22469,0,0
-0.20004,0.225,0,0
-0.20004,0.225,0,0
-0.19999,0.22531,0,0
-0.19999,0.22531,0,0
-0.20004,0.22562,0,0
-0.20004,0.22562,0,0
-0.19999,0.22594,0,0
-0.19999,0.22594,0,0
-0.20005,0.22625,0,0
-0.20005,0.22625,0,0
-0.19999,0.22656,0,0
-0.19999,0.22656,0,0
-0.20005,0.22688,0,0
-0.20005,0.22688,0,0
-0.19999,0.22719,0,0
-0.19999,0.22719,0,0
-0.20004,0.2275,0,0
-0.20004,0.2275,0,0
-0.2,0.22781,0,0
-0.2,0.22781,0,0
-0.20004,0.22813,0,0
-0.20004,0.22813,0,0
-0.2,0.22844,0,0
-0.2,0.22844,0,0
-0.20003,0.22875,0,0
-0.20003,0.22875,0,0
-0.2,0.22906,0,0
-0.2,0.22906,0,0
-0.20003,0.22938,0,0
-0.20003,0.22938,0,0
-0.2,0.22969,0,0
-0.2,0.22969,0,0
-0.20003,0.23,0,0
-0.20003,0.23,0,0
-0.20001,0.23031,0,0
-0.20001,0.23031,0,0
-0.20002,0.23063,0,0
-0.20002,0.23063,0,0
-0.20002,0.23094,0,0
-0.20002,0.23094,0,0
-0.20001,0.23125,0,0
-0.20001,0.23125,0,0
-0.20002,0.23156,0,0
-0.20002,0.23156,0,0
-0.20001,0.23188,0,0
-0.20001,0.23188,0,0
-0.20002,0.23219,0,0
-0.20002,0.23219,0,0
-0.20001,0.2325,0,0
-0.20001,0.2325,0,0
-0.20002,0.23281,0,0
-0.20002,0.23281,0,0
-0.20001,0.23313,0,0
-0.20001,0.23313,0,0
-0.20003,0.23344,0,0
-0.20003,0.23344,0,0
-0.2,0.23375,0,0
-0.2,0.23375,0,0
-0.20004,0.23406,0,0
-0.20004,0.23406,0,0
-0.19999,0.23438,0,0
-0.19999,0.23438,0,0
-0.20004,0.23469,0,0
-0.20004,0.23469,0,0
-0.19999,0.235,0,0
-0.19999,0.235,0,0
-0.20004,0.23531,0,0
-0.20004,0.23531,0,0
-0.2,0.23562,0,0
-0.2,0.23562,0,0
-0.20002,0.23594,0,0
-0.20002,0.23594,0,0
-0.20002,0.23625,0,0
-0.20002,0.23625,0,0
-0.20001,0.23656,0,0
-0.20001,0.23656,0,0
-0.20002,0.23687,0,0
-0.20002,0.23687,0,0
-0.20002,0.23719,0,0
-0.20002,0.23719,0,0
-0.20001,0.2375,0,0
-0.20001,0.2375,0,0
-0.20006,0.23781,0,0
-0.20006,0.23781,0,0
-0.2,0.23812,0,0
-0.2,0.23812,0,0
-0.20009,0.23844,0,0
-0.20009,0.23844,0,0
-0.19998,0.23875,0,0
-0.19998,0.23875,0,0
-0.20009,0.23906,0,0
-0.20009,0.23906,0,0
-0.19996,0.23937,0,0
-0.19996,0.23937,0,0
-0.2,0.23969,0,0
-0.2,0.23969,0,0
-0.19987,0.24,0,0
-0.19987,0.24,0,0
-0.19979,0.24031,0,0
-0.19979,0.24031,0,0
-0.19965,0.24062,0,0
-0.19965,0.24062,0,0
-0.19941,0.24094,0,0
-0.19941,0.24094,0,0
-0.19921,0.24125,0,0
-0.19921,0.24125,0,0
-0.19883,0.24156,0,0
-0.19883,0.24156,0,0
-0.19846,0.24187,0,0
-0.19846,0.24187,0,0
-0.19797,0.24219,0,0
-0.19797,0.24219,0,0
-0.19734,0.2425,0,0
-0.19734,0.2425,0,0
-0.19673,0.24281,0,0
-0.19673,0.24281,0,0
-0.19583,0.24313,0,0
-0.19583,0.24313,0,0
-0.19507,0.24344,0,0
-0.19507,0.24344,0,0
-0.19396,0.24375,0,0
-0.19396,0.24375,0,0
-0.19301,0.24406,0,0
-0.19301,0.24406,0,0
-0.19183,0.24438,0,0
-0.19183,0.24438,0,0
-0.1907,0.24469,0,0
-0.1907,0.24469,0,0
-0.18953,0.245,0,0
-0.18953,0.245,0,0
-0.1883,0.24531,0,0
-0.1883,0.24531,0,0
-0.18712,0.24563,0,0
-0.18712,0.24563,0,0
-0.18591,0.24594,0,0
-0.18591,0.24594,0,0
-0.18466,0.24625,0,0
-0.18466,0.24625,0,0
-0.18353,0.24656,0,0
-0.18353,0.24656,0,0
-0.18222,0.24688,0,0
-0.18222,0.24688,0,0
-0.18111,0.24719,0,0
-0.18111,0.24719,0,0
-0.17982,0.2475,0,0
-0.17982,0.2475,0,0
-0.17864,0.24781,0,0
-0.17864,0.24781,0,0
-0.17739,0.24813,0,0
-0.17739,0.24813,0,0
-0.17615,0.24844,0,0
-0.17615,0.24844,0,0
-0.1749,0.24875,0,0
-0.1749,0.24875,0,0
-0.17367,0.24906,0,0
-0.17367,0.24906,0,0
-0.17236,0.24938,0,0
-0.17236,0.24938,0,0
-0.17117,0.24969,0,0
-0.17117,0.24969,0,0
-0.16984,0.25,0,0
-0.16984,0.25,0,0
-0.16864,0.25031,0,0
-0.16864,0.25031,0,0
-0.16736,0.25063,0,0
-0.16736,0.25063,0,0
-0.1661,0.25094,0,0
-0.1661,0.25094,0,0
-0.16488,0.25125,0,0
-0.16488,0.25125,0,0
-0.1636,0.25156,0,0
-0.1636,0.25156,0,0
-0.16235,0.25188,0,0
-0.16235,0.25188,0,0
-0.16112,0.25219,0,0
-0.16112,0.25219,0,0
-0.1598,0.2525,0,0
-0.1598,0.2525,0,0
-0.1586,0.25281,0,0
-0.1586,0.25281,0,0
-0.15727,0.25313,0,0
-0.15727,0.25313,0,0
-0.15603,0.25344,0,0
-0.15603,0.25344,0,0
-0.15473,0.25375,0,0
-0.15473,0.25375,0,0
-0.15348,0.25406,0,0
-0.15348,0.25406,0,0
-0.15216,0.25438,0,0
-0.15216,0.25438,0,0
-0.15093,0.25469,0,0
-0.15093,0.25469,0,0
-0.1496,0.255,0,0
-0.1496,0.255,0,0
-0.14836,0.25531,0,0
-0.14836,0.25531,0,0
-0.14707,0.25563,0,0
-0.14707,0.25563,0,0
-0.14576,0.25594,0,0
-0.14576,0.25594,0,0
-0.14452,0.25625,0,0
-0.14452,0.25625,0,0
-0.14321,0.25656,0,0
-0.14321,0.25656,0,0
-0.1419,0.25688,0,0
-0.1419,0.25688,0,0
-0.1407,0.25719,0,0
-0.1407,0.25719,0,0
-0.1393,0.2575,0,0
-0.1393,0.2575,0,0
-0.13814,0.25781,0,0
-0.13814,0.25781,0,0
-0.13677,0.25813,0,0
-0.13677,0.25813,0,0
-0.13553,0.25844,0,0
-0.13553,0.25844,0,0
-0.13427,0.25875,0,0
-0.13427,0.25875,0,0
-0.13294,0.25906,0,0
-0.13294,0.25906,0,0
-0.13171,0.25938,0,0
-0.13171,0.25938,0,0
-0.13041,0.25969,0,0
-0.13041,0.25969,0,0
-0.12912,0.26,0,0
-0.12912,0.26,0,0
-0.12786,0.26031,0,0
-0.12786,0.26031,0,0
-0.12654,0.26063,0,0
-0.12654,0.26063,0,0
-0.12528,0.26094,0,0
-0.12528,0.26094,0,0
-0.12397,0.26125,0,0
-0.12397,0.26125,0,0
-0.12271,0.26156,0,0
-0.12271,0.26156,0,0
-0.12137,0.26188,0,0
-0.12137,0.26188,0,0
-0.12013,0.26219,0,0
-0.12013,0.26219,0,0
-0.11878,0.2625,0,0
-0.11878,0.2625,0,0
-0.11754,0.26281,0,0
-0.11754,0.26281,0,0
-0.1162,0.26313,0,0
-0.1162,0.26313,0,0
-0.11495,0.26344,0,0
-0.11495,0.26344,0,0
-0.11361,0.26375,0,0
-0.11361,0.26375,0,0
-0.11236,0.26406,0,0
-0.11236,0.26406,0,0
-0.11105,0.26438,0,0
-0.11105,0.26438,0,0
-0.10974,0.26469,0,0
-0.10974,0.26469,0,0
-0.10851,0.265,0,0
-0.10851,0.265,0,0
-0.10715,0.26531,0,0
-0.10715,0.26531,0,0
-0.10589,0.26562,0,0
-0.10589,0.26562,0,0
-0.10464,0.26594,0,0
-0.10464,0.26594,0,0
-0.10324,0.26625,0,0
-0.10324,0.26625,0,0
-0.10209,0.26656,0,0
-0.10209,0.26656,0,0
-0.10068,0.26687,0,0
-0.10068,0.26687,0,0
-0.099449,0.26719,0,0
-0.099449,0.26719,0,0
-0.098156,0.2675,0,0
-0.098156,0.2675,0,0
-0.096845,0.26781,0,0
-0.096845,0.26781,0,0
-0.09555,0.26812,0,0
-0.09555,0.26812,0,0
-0.094302,0.26844,0,0
-0.094302,0.26844,0,0
-0.092934,0.26875,0,0
-0.092934,0.26875,0,0
-0.091699,0.26906,0,0
-0.091699,0.26906,0,0
-0.090381,0.26937,0,0
-0.090381,0.26937,0,0
-0.089077,0.26969,0,0
-0.089077,0.26969,0,0
-0.087783,0.27,0,0
-0.087783,0.27,0,0
-0.086529,0.27031,0,0
-0.086529,0.27031,0,0
-0.08515,0.27062,0,0
-0.08515,0.27062,0,0
-0.08394,0.27094,0,0
-0.08394,0.27094,0,0
-0.082608,0.27125,0,0
-0.082608,0.27125,0,0
-0.081277,0.27156,0,0
-0.081277,0.27156,0,0
-0.080046,0.27187,0,0
-0.080046,0.27187,0,0
-0.078723,0.27219,0,0
-0.078723,0.27219,0,0
-0.077356,0.2725,0,0
-0.077356,0.2725,0,0
-0.076225,0.27281,0,0
-0.076225,0.27281,0,0
-0.074741,0.27312,0,0
-0.074741,0.27312,0,0
-0.073579,0.27344,0,0
-0.073579,0.27344,0,0
-0.072251,0.27375,0,0
-0.072251,0.27375,0,0
-0.070922,0.27406,0,0
-0.070922,0.27406,0,0
-0.06965,0.27437,0,0
-0.06965,0.27437,0,0
-0.068394,0.27469,0,0
-0.068394,0.27469,0,0
-0.066995,0.275,0,0
-0.066995,0.275,0,0
-0.0658,0.27531,0,0
-0.0658,0.27531,0,0
-0.064461,0.27562,0,0
-0.064461,0.27562,0,0
-0.063142,0.27594,0,0
-0.063142,0.27594,0,0
-0.061875,0.27625,0,0
-0.061875,0.27625,0,0
-0.06062,0.27656,0,0
-0.06062,0.27656,0,0
-0.059178,0.27687,0,0
-0.059178,0.27687,0,0
-0.058079,0.27719,0,0
-0.058079,0.27719,0,0
-0.056605,0.2775,0,0
-0.056605,0.2775,0,0
-0.055388,0.27781,0,0
-0.055388,0.27781,0,0
-0.054081,0.27812,0,0
-0.054081,0.27812,0,0
-0.052773,0.27844,0,0
-0.052773,0.27844,0,0
-0.05144,0.27875,0,0
-0.05144,0.27875,0,0
-0.050232,0.27906,0,0
-0.050232,0.27906,0,0
-0.048847,0.27937,0,0
-0.048847,0.27937,0,0
-0.047604,0.27969,0,0
-0.047604,0.27969,0,0
-0.046304,0.28,0,0
-0.046304,0.28,0,0
-0.045026,0.28031,0,0
-0.045026,0.28031,0,0
-0.04365,0.28062,0,0
-0.04365,0.28062,0,0
-0.04251,0.28094,0,0
-0.04251,0.28094,0,0
-0.041034,0.28125,0,0
-0.041034,0.28125,0,0
-0.039872,0.28156,0,0
-0.039872,0.28156,0,0
-0.038507,0.28188,0,0
-0.038507,0.28188,0,0
-0.037245,0.28219,0,0
-0.037245,0.28219,0,0
-0.035886,0.2825,0,0
-0.035886,0.2825,0,0
-0.0347,0.28281,0,0
-0.0347,0.28281,0,0
-0.033272,0.28313,0,0
-0.033272,0.28313,0,0
-0.032073,0.28344,0,0
-0.032073,0.28344,0,0
-0.030734,0.28375,0,0
-0.030734,0.28375,0,0
-0.029454,0.28406,0,0
-0.029454,0.28406,0,0
-0.02811,0.28438,0,0
-0.02811,0.28438,0,0
-0.026907,0.28469,0,0
-0.026907,0.28469,0,0
-0.025487,0.285,0,0
-0.025487,0.285,0,0
-0.024276,0.28531,0,0
-0.024276,0.28531,0,0
-0.022935,0.28563,0,0
-0.022935,0.28563,0,0
-0.02165,0.28594,0,0
-0.02165,0.28594,0,0
-0.020306,0.28625,0,0
-0.020306,0.28625,0,0
-0.019097,0.28656,0,0
-0.019097,0.28656,0,0
-0.01769,0.28688,0,0
-0.01769,0.28688,0,0
-0.016476,0.28719,0,0
-0.016476,0.28719,0,0
-0.015135,0.2875,0,0
-0.015135,0.2875,0,0
-0.013872,0.28781,0,0
-0.013872,0.28781,0,0
-0.01251,0.28813,0,0
-0.01251,0.28813,0,0
-0.01131,0.28844,0,0
-0.01131,0.28844,0,0
-0.0099201,0.28875,0,0
-0.0099201,0.28875,0,0
-0.0086615,0.28906,0,0
-0.0086615,0.28906,0,0
-0.0073721,0.28938,0,0
-0.0073721,0.28938,0,0
-0.0060584,0.28969,0,0
-0.0060584,0.28969,0,0
-0.0047339,0.29,0,0
-0.0047339,0.29,0,0
-0.0035028,0.29031,0,0
-0.0035028,0.29031,0,0
-0.0021362,0.29063,0,0
-0.0021362,0.29063,0,0
-0.00087071,0.29094,0,0
-0.00087071,0.29094,0,0
0.00043508,0.29125,0,0
0.00043508,0.29125,0,0
0.0017077,0.29156,0,0
0.0017077,0.29156,0,0
0.003079,0.29188,0,0
0.003079,0.29188,0,0
0.0042759,0.29219,0,0
0.0042759,0.29219,0,0
0.0056534,0.2925,0,0
0.0056534,0.2925,0,0
0.0069186,0.29281,0,0
0.0069186,0.29281,0,0
0.0082259,0.29313,0,0
0.0082259,0.29313,0,0
0.009491,0.29344,0,0
0.009491,0.29344,0,0
0.010863,0.29375,0,0
0.010863,0.29375,0,0
0.012079,0.29406,0,0
0.012079,0.29406,0,0
0.013425,0.29438,0,0
0.013425,0.29438,0,0
0.01472,0.29469,0,0
0.01472,0.29469,0,0
0.016018,0.295,0,0
0.016018,0.295,0,0
0.017284,0.29531,0,0
0.017284,0.29531,0,0
0.01865,0.29563,0,0
0.01865,0.29563,0,0
0.019893,0.29594,0,0
0.019893,0.29594,0,0
0.021213,0.29625,0,0
0.021213,0.29625,0,0
0.022517,0.29656,0,0
0.022517,0.29656,0,0
0.023838,0.29688,0,0
0.023838,0.29688,0,0
0.025069,0.29719,0,0
0.025069,0.29719,0,0
0.026464,0.2975,0,0
0.026464,0.2975,0,0
0.027683,0.29781,0,0
0.027683,0.29781,0,0
0.029037,0.29812,0,0
0.029037,0.29812,0,0
0.030282,0.29844,0,0
0.030282,0.29844,0,0
0.03166,0.29875,0,0
0.03166,0.29875,0,0
0.032867,0.29906,0,0
0.032867,0.29906,0,0
0.034225,0.29937,0,0
0.034225,0.29937,0,0
0.035523,0.29969,0,0
0.035523,0.29969,0,0
0.036783,0.3,0,0
0.036783,0.3,0,0
0.038113,0.30031,0,0
0.038113,0.30031,0,0
0.039413,0.30062,0,0
0.039413,0.30062,0,0
0.0407,0.30094,0,0
0.0407,0.30094,0,0
0.042002,0.30125,0,0
0.042002,0.30125,0,0
0.043305,0.30156,0,0
0.043305,0.30156,0,0
0.044636,0.30187,0,0
0.044636,0.30187,0,0
0.045846,0.30219,0,0
0.045846,0.30219,0,0
0.047268,0.3025,0,0
0.047268,0.3025,0,0
0.048454,0.30281,0,0
0.048454,0.30281,0,0
0.049828,0.30312,0,0
0.049828,0.30312,0,0
0.051069,0.30344,0,0
0.051069,0.30344,0,0
0.052434,0.30375,0,0
0.052434,0.30375,0,0
0.053663,0.30406,0,0
0.053663,0.30406,0,0
0.055001,0.30437,0,0
0.055001,0.30437,0,0
0.05631,0.30469,0,0
0.05631,0.30469,0,0
0.057571,0.305,0,0
0.057571,0.305,0,0
0.058891,0.30531,0,0
0.058891,0.30531,0,0
0.060197,0.30562,0,0
0.060197,0.30562,0,0
0.061478,0.30594,0,0
0.061478,0.30594,0,0
0.062776,0.30625,0,0
0.062776,0.30625,0,0
0.064083,0.30656,0,0
0.064083,0.30656,0,0
0.065401,0.30687,0,0
0.065401,0.30687,0,0
0.066637,0.30719,0,0
0.066637,0.30719,0,0
0.068026,0.3075,0,0
0.068026,0.3075,0,0
0.069246,0.30781,0,0
0.069246,0.30781,0,0
0.070611,0.30812,0,0
0.070611,0.30812,0,0
0.071844,0.30844,0,0
0.071844,0.30844,0,0
0.07323,0.30875,0,0
0.07323,0.30875,0,0
0.074444,0.30906,0,0
0.074444,0.30906,0,0
0.0758,0.30937,0,0
0.0758,0.30937,0,0
0.077083,0.30969,0,0
0.077083,0.30969,0,0
0.078387,0.31,0,0
0.078387,0.31,0,0
0.079679,0.31031,0,0
0.079679,0.31031,0,0
0.080989,0.31062,0,0
0.080989,0.31062,0,0
0.082305,0.31094,0,0
0.082305,0.31094,0,0
0.083565,0.31125,0,0
0.083565,0.31125,0,0
0.084903,0.31156,0,0
0.084903,0.31156,0,0
0.086199,0.31187,0,0
0.086199,0.31187,0,0
0.087467,0.31219,0,0
0.087467,0.31219,0,0
0.08881,0.3125,0,0
0.08881,0.3125,0,0
0.090067,0.31281,0,0
0.090067,0.31281,0,0
0.091418,0.31313,0,0
0.091418,0.31313,0,0
0.092646,0.31344,0,0
0.092646,0.31344,0,0
0.094032,0.31375,0,0
0.094032,0.31375,0,0
0.095257,0.31406,0,0
0.095257,0.31406,0,0
0.096612,0.31438,0,0
0.096612,0.31438,0,0
0.097863,0.31469,0,0
0.097863,0.31469,0,0
0.099219,0.315,0,0
0.099219,0.315,0,0
0.10047,0.31531,0,0
0.10047,0.31531,0,0
0.10179,0.31563,0,0
0.10179,0.31563,0,0
0.1031,0.31594,0,0
0.1031,0.31594,0,0
0.10437,0.31625,0,0
0.10437,0.31625,0,0
0.10569,0.31656,0,0
0.10569,0.31656,0,0
0.10699,0.31688,0,0
0.10699,0.31688,0,0
0.10829,0.31719,0,0
0.10829,0.31719,0,0
0.10958,0.3175,0,0
0.10958,0.3175,0,0
0.11088,0.31781,0,0
0.11088,0.31781,0,0
0.11221,0.31813,0,0
0.11221,0.31813,0,0
0.11346,0.31844,0,0
0.11346,0.31844,0,0
0.11481,0.31875,0,0
0.11481,0.31875,0,0
0.11606,0.31906,0,0
0.11606,0.31906,0,0
0.11743,0.31938,0,0
0.11743,0.31938,0,0
0.11864,0.31969,0,0
0.11864,0.31969,0,0
0.12003,0.32,0,0
0.12003,0.32,0,0
0.12126,0.32031,0,0
0.12126,0.32031,0,0
0.12261,0.32063,0,0
0.12261,0.32063,0,0
0.12387,0.32094,0,0
0.12387,0.32094,0,0
0.12521,0.32125,0,0
0.12521,0.32125,0,0
0.12648,0.32156,0,0
0.12648,0.32156,0,0
0.12779,0.32188,0,0
0.12779,0.32188,0,0
0.1291,0.32219,0,0
0.1291,0.32219,0,0
0.13039,0.3225,0,0
0.13039,0.3225,0,0
0.1317,0.32281,0,0
0.1317,0.32281,0,0
0.13298,0.32313,0,0
0.13298,0.32313,0,0
0.13431,0.32344,0,0
0.13431,0.32344,0,0
0.13559,0.32375,0,0
0.13559,0.32375,0,0
0.13689,0.32406,0,0
0.13689,0.32406,0,0
0.13821,0.32438,0,0
0.13821,0.32438,0,0
0.13948,0.32469,0,0
0.13948,0.32469,0,0
0.14082,0.325,0,0
0.14082,0.325,0,0
0.14207,0.32531,0,0
0.14207,0.32531,0,0
0.14344,0.32563,0,0
0.14344,0.32563,0,0
0.14466,0.32594,0,0
0.14466,0.32594,0,0
0.14604,0.32625,0,0
0.14604,0.32625,0,0
0.14728,0.32656,0,0
0.14728,0.32656,0,0
0.14863,0.32688,0,0
0.14863,0.32688,0,0
0.14988,0.32719,0,0
0.14988,0.32719,0,0
0.15122,0.3275,0,0
0.15122,0.3275,0,0
0.15251,0.32781,0,0
0.15251,0.32781,0,0
0.15381,0.32812,0,0
0.15381,0.32812,0,0
0.15511,0.32844,0,0
0.15511,0.32844,0,0
0.15641,0.32875,0,0
0.15641,0.32875,0,0
0.15772,0.32906,0,0
0.15772,0.32906,0,0
0.15901,0.32937,0,0
0.15901,0.32937,0,0
0.16032,0.32969,0,0
0.16032,0.32969,0,0
0.16163,0.33,0,0
0.16163,0.33,0,0
0.16291,0.33031,0,0
0.16291,0.33031,0,0
0.16424,0.33062,0,0
0.16424,0.33062,0,0
0.16551,0.33094,0,0
0.16551,0.33094,0,0
0.16685,0.33125,0,0
0.16685,0.33125,0,0
0.1681,0.33156,0,0
0.1681,0.33156,0,0
0.16946,0.33187,0,0
0.16946,0.33187,0,0
0.1707,0.33219,0,0
0.1707,0.33219,0,0
0.17206,0.3325,0,0
0.17206,0.3325,0,0
0.17331,0.33281,0,0
0.17331,0.33281,0,0
0.17466,0.33312,0,0
0.17466,0.33312,0,0
0.17593,0.33344,0,0
0.17593,0.33344,0,0
0.17724,0.33375,0,0
0.17724,0.33375,0,0
0.17854,0.33406,0,0
0.17854,0.33406,0,0
0.17984,0.33437,0,0
0.17984,0.33437,0,0
0.18115,0.33469,0,0
0.18115,0.33469,0,0
0.18243,0.335,0,0
0.18243,0.335,0,0
0.18376,0.33531,0,0
0.18376,0.33531,0,0
0.18505,0.33562,0,0
0.18505,0.33562,0,0
0.18636,0.33594,0,0
0.18636,0.33594,0,0
0.18765,0.33625,0,0
0.18765,0.33625,0,0
0.18896,0.33656,0,0
0.18896,0.33656,0,0
0.19027,0.33687,0,0
0.19027,0.33687,0,0
0.19154,0.33719,0,0
0.19154,0.33719,0,0
0.19288,0.3375,0,0
0.19288,0.3375,0,0
0.19414,0.33781,0,0
0.19414,0.33781,0,0
0.19549,0.33812,0,0
0.19549,0.33812,0,0
0.19674,0.33844,0,0
0.19674,0.33844,0,0
0.19811,0.33875,0,0
0.19811,0.33875,0,0
0.19935,0.33906,0,0
0.19935,0.33906,0,0
0.2007,0.33937,0,0
0.2007,0.33937,0,0
0.20197,0.33969,0,0
0.20197,0.33969,0,0
0.20329,0.34,0,0
0.20329,0.34,0,0
0.20458,0.34031,0,0
0.20458,0.34031,0,0
0.20589,0.34062,0,0
0.20589,0.34062,0,0
0.2072,0.34094,0,0
0.2072,0.34094,0,0
0.20849,0.34125,0,0
0.20849,0.34125,0,0
0.2098,0.34156,0,0
0.2098,0.34156,0,0
0.21109,0.34187,0,0
0.21109,0.34187,0,0
0.21241,0.34219,0,0
0.21241,0.34219,0,0
0.2137,0.3425,0,0
0.2137,0.3425,0,0
0.21501,0.34281,0,0
0.21501,0.34281,0,0
0.21632,0.34312,0,0
0.21632,0.34312,0,0
0.21761,0.34344,0,0
0.21761,0.34344,0,0
0.21893,0.34375,0,0
0.21893,0.34375,0,0
0.2202,0.34406,0,0
0.2202,0.34406,0,0
0.22154,0.34438,0,0
0.22154,0.34438,0,0
0.2228,0.34469,0,0
0.2228,0.34469,0,0
0.22415,0.345,0,0
0.22415,0.345,0,0
0.22541,0.34531,0,0
0.22541,0.34531,0,0
0.22676,0.34563,0,0
0.22676,0.34563,0,0
0.22802,0.34594,0,0
0.22802,0.34594,0,0
0.22935,0.34625,0,0
0.22935,0.34625,0,0
0.23064,0.34656,0,0
0.23064,0.34656,0,0
0.23196,0.34688,0,0
0.23196,0.34688,0,0
0.23325,0.34719,0,0
0.23325,0.34719,0,0
0.23455,0.3475,0,0
0.23455,0.3475,0,0
0.23587,0.34781,0,0
0.23587,0.34781,0,0
0.23716,0.34813,0,0
0.23716,0.34813,0,0
0.23847,0.34844,0,0
0.23847,0.34844,0,0
0.23977,0.34875,0,0
0.23977,0.34875,0,0
0.24107,0.34906,0,0
0.24107,0.34906,0,0
0.24238,0.34938,0,0
0.24238,0.34938,0,0
0.24366,0.34969,0,0
0.24366,0.34969,0,0
0.24499,0.35,0,0
0.24499,0.35,0,0
0.24625,0.35031,0,0
0.24625,0.35031,0,0
0.2476,0.35063,0,0
0.2476,0.35063,0,0
0.24883,0.35094,0,0
0.24883,0.35094,0,0
0.2502,0.35125,0,0
0.2502,0.35125,0,0
0.25143,0.35156,0,0
0.25143,0.35156,0,0
0.25278,0.35188,0,0
0.25278,0.35188,0,0
0.25402,0.35219,0,0
0.25402,0.35219,0,0
0.25537,0.3525,0,0
0.25537,0.3525,0,0
0.25663,0.35281,0,0
0.25663,0.35281,0,0
0.25794,0.35313,0,0
0.25794,0.35313,0,0
0.25922,0.35344,0,0
0.25922,0.35344,0,0
0.26053,0.35375,0,0
0.26053,0.35375,0,0
0.26182,0.35406,0,0
0.26182,0.35406,0,0
0.26311,0.35438,0,0
0.26311,0.35438,0,0
0.2644,0.35469,0,0
0.2644,0.35469,0,0
0.2657,0.355,0,0
0.2657,0.355,0,0
0.26699,0.35531,0,0
0.26699,0.35531,0,0
0.2683,0.35563,0,0
0.2683,0.35563,0,0
0.26958,0.35594,0,0
0.26958,0.35594,0,0
0.2709,0.35625,0,0
0.2709,0.35625,0,0
0.27218,0.35656,0,0
0.27218,0.35656,0,0
0.27349,0.35688,0,0
0.27349,0.35688,0,0
0.27478,0.35719,0,0
0.27478,0.35719,0,0
0.2761,0.3575,0,0
0.2761,0.3575,0,0
0.27738,0.35781,0,0
0.27738,0.35781,0,0
0.27871,0.35813,0,0
0.27871,0.35813,0,0
0.28,0.35844,0,0
0.28,0.35844,0,0
0.28133,0.35875,0,0
0.28133,0.35875,0,0
0.28261,0.35906,0,0
0.28261,0.35906,0,0
0.28394,0.35938,0,0
0.28394,0.35938,0,0
0.28523,0.35969,0,0
0.28523,0.35969,0,0
0.28655,0.36,0,0
0.28655,0.36,0,0
0.28784,0.36031,0,0
0.28784,0.36031,0,0
0.28916,0.36062,0,0
0.28916,0.36062,0,0
0.29045,0.36094,0,0
0.29045,0.36094,0,0
0.29178,0.36125,0,0
0.29178,0.36125,0,0
0.29304,0.36156,0,0
0.29304,0.36156,0,0
0.29438,0.36187,0,0
0.29438,0.36187,0,0
0.29562,0.36219,0,0
0.29562,0.36219,0,0
0.29697,0.3625,0,0
0.29697,0.3625,0,0
0.2982,0.36281,0,0
0.2982,0.36281,0,0
0.29953,0.36312,0,0
0.29953,0.36312,0,0
0.30078,0.36344,0,0
0.30078,0.36344,0,0
0.30209,0.36375,0,0
0.30209,0.36375,0,0
0.30337,0.36406,0,0
0.30337,0.36406,0,0
0.30466,0.36437,0,0
0.30466,0.36437,0,0
0.30598,0.36469,0,0
0.30598,0.36469,0,0
0.30726,0.365,0,0
0.30726,0.365,0,0
0.30859,0.36531,0,0
0.30859,0.36531,0,0
0.30989,0.36562,0,0
0.30989,0.36562,0,0
0.31122,0.36594,0,0
0.31122,0.36594,0,0
0.31253,0.36625,0,0
0.31253,0.36625,0,0
0.31384,0.36656,0,0
0.31384,0.36656,0,0
0.31518,0.36687,0,0
0.31518,0.36687,0,0
0.31646,0.36719,0,0
0.31646,0.36719,0,0
0.31781,0.3675,0,0
0.31781,0.3675,0,0
0.31906,0.36781,0,0
0.31906,0.36781,0,0
0.32041,0.36812,0,0
0.32041,0.36812,0,0
0.32165,0.36844,0,0
0.32165,0.36844,0,0
0.32298,0.36875,0,0
0.32298,0.36875,0,0
0.3242,0.36906,0,0
0.3242,0.36906,0,0
0.32552,0.36937,0,0
0.32552,0.36937,0,0
0.32675,0.36969,0,0
0.32675,0.36969,0,0
0.32808,0.37,0,0
0.32808,0.37,0,0
0.32936,0.37031,0,0
0.32936,0.37031,0,0
0.3307,0.37062,0,0
0.3307,0.37062,0,0
0.33202,0.37094,0,0
0.33202,0.37094,0,0
0.33335,0.37125,0,0
0.33335,0.37125,0,0
0.33469,0.37156,0,0
0.33469,0.37156,0,0
0.33598,0.37187,0,0
0.33598,0.37187,0,0
0.3373,0.37219,0,0
0.3373,0.37219,0,0
0.33856,0.3725,0,0
0.33856,0.3725,0,0
0.33984,0.37281,0,0
0.33984,0.37281,0,0
0.3411,0.37312,0,0
0.3411,0.37312,0,0
0.34238,0.37344,0,0
0.34238,0.37344,0,0
0.3437,0.37375,0,0
0.3437,0.37375,0,0
0.34499,0.37406,0,0
0.34499,0.37406,0,0
0.34637,0.37437,0,0
0.34637,0.37437,0,0
0.34765,0.37469,0,0
0.34765,0.37469,0,0
0.34903,0.375,0,0
0.34903,0.375,0,0
0.35033,0.37531,0,0
0.35033,0.37531,0,0
0.35168,0.37563,0,0
0.35168,0.37563,0,0
0.35291,0.37594,0,0
0.35291,0.37594,0,0
0.3542,0.37625,0,0
0.3542,0.37625,0,0
0.35544,0.37656,0,0
0.35544,0.37656,0,0
0.35673,0.37688,0,0
0.35673,0.37688,0,0
0.35803,0.37719,0,0
0.35803,0.37719,0,0
0.35935,0.3775,0,0
0.35935,0.3775,0,0
0.36064,0.37781,0,0
0.36064,0.37781,0,0
0.36195,0.37813,0,0
0.36195,0.37813,0,0
0.3633,0.37844,0,0
0.3633,0.37844,0,0
0.36468,0.37875,0,0
0.36468,0.37875,0,0
0.36593,0.37906,0,0
0.36593,0.37906,0,0
0.36721,0.37938,0,0
0.36721,0.37938,0,0
0.36843,0.37969,0,0
0.36843,0.37969,0,0
0.36965,0.38,0,0
0.36965,0.38,0,0
0.37092,0.38031,0,0
0.37092,0.38031,0,0
0.37228,0.38063,0,0
0.37228,0.38063,0,0
0.37368,0.38094,0,0
0.37368,0.38094,0,0
0.37507,0.38125,0,0
0.37507,0.38125,0,0
0.37639,0.38156,0,0
0.37639,0.38156,0,0
0.37767,0.38188,0,0
0.37767,0.38188,0,0
0.3789,0.38219,0,0
0.3789,0.38219,0,0
0.3801,0.3825,0,0
0.3801,0.3825,0,0
0.38136,0.38281,0,0
0.38136,0.38281,0,0
0.38269,0.38313,0,0
0.38269,0.38313,0,0
0.38414,0.38344,0,0
0.38414,0.38344,0,0
0.38553,0.38375,0,0
0.38553,0.38375,0,0
0.3868,0.38406,0,0
0.3868,0.38406,0,0
0.38794,0.38438,0,0
0.38794,0.38438,0,0
0.38919,0.38469,0,0
0.38919,0.38469,0,0
0.39053,0.385,0,0
0.39053,0.385,0,0
0.39192,0.38531,0,0
0.39192,0.38531,0,0
0.39328,0.38563,0,0
0.39328,0.38563,0,0
0.39453,0.38594,0,0
0.39453,0.38594,0,0
0.3958,0.38625,0,0
0.3958,0.38625,0,0
0.39704,0.38656,0,0
0.39704,0.38656,0,0
0.3984,0.38688,0,0
0.3984,0.38688,0,0
0.3997,0.38719,0,0
0.3997,0.38719,0,0
0.40104,0.3875,0,0
0.40104,0.3875,0,0
0.40226,0.38781,0,0
0.40226,0.38781,0,0
0.40357,0.38813,0,0
0.40357,0.38813,0,0
0.40485,0.38844,0,0
0.40485,0.38844,0,0
0.40622,0.38875,0,0
0.40622,0.38875,0,0
0.40753,0.38906,0,0
0.40753,0.38906,0,0
0.4088,0.38938,0,0
0.4088,0.38938,0,0
0.41003,0.38969,0,0
0.41003,0.38969,0,0
0.41137,0.39,0,0
0.41137,0.39,0,0
0.41274,0.39031,0,0
0.41274,0.39031,0,0
0.41402,0.39062,0,0
0.41402,0.39062,0,0
0.41528,0.39094,0,0
0.41528,0.39094,0,0
0.41656,0.39125,0,0
0.41656,0.39125,0,0
0.4179,0.39156,0,0
0.4179,0.39156,0,0
0.41919,0.39187,0,0
0.41919,0.39187,0,0
0.42044,0.39219,0,0
0.42044,0.39219,0,0
0.42175,0.3925,0,0
0.42175,0.3925,0,0
0.42307,0.39281,0,0
0.42307,0.39281,0,0
0.4244,0.39312,0,0
0.4244,0.39312,0,0
0.42564,0.39344,0,0
0.42564,0.39344,0,0
0.42693,0.39375,0,0
0.42693,0.39375,0,0
0.42825,0.39406,0,0
0.42825,0.39406,0,0
0.4296,0.39437,0,0
0.4296,0.39437,0,0
0.43087,0.39469,0,0
0.43087,0.39469,0,0
0.43215,0.395,0,0
0.43215,0.395,0,0
0.43341,0.39531,0,0
0.43341,0.39531,0,0
0.43475,0.39562,0,0
0.43475,0.39562,0,0
0.43604,0.39594,0,0
0.43604,0.39594,0,0
0.43734,0.39625,0,0
0.43734,0.39625,0,0
0.43866,0.39656,0,0
0.43866,0.39656,0,0
0.43996,0.39687,0,0
0.43996,0.39687,0,0
0.44125,0.39719,0,0
0.44125,0.39719,0,0
0.44255,0.3975,0,0
0.44255,0.3975,0,0
0.44383,0.39781,0,0
0.44383,0.39781,0,0
0.44514,0.39812,0,0
0.44514,0.39812,0,0
0.44645,0.39844,0,0
0.44645,0.39844,0,0
0.44778,0.39875,0,0
0.44778,0.39875,0,0
0.44906,0.39906,0,0
0.44906,0.39906,0,0
0.45036,0.39937,0,0
0.45036,0.39937,0,0
0.45163,0.39969,0,0
0.45163,0.39969,0,0
0.45297,0.4,0,0
0.45297,0.4,0,0
0.45427,0.40031,0,0
0.45427,0.40031,0,0
0.45557,0.40062,0,0
0.45557,0.40062,0,0
0.45686,0.40094,0,0
0.45686,0.40094,0,0
0.45815,0.40125,0,0
0.45815,0.40125,0,0
0.45948,0.40156,0,0
0.45948,0.40156,0,0
0.46076,0.40187,0,0
0.46076,0.40187,0,0
0.46206,0.40219,0,0
0.46206,0.40219,0,0
0.46334,0.4025,0,0
0.46334,0.4025,0,0
0.46469,0.40281,0,0
0.46469,0.40281,0,0
0.46599,0.40312,0,0
0.46599,0.40312,0,0
0.46729,0.40344,0,0
0.46729,0.40344,0,0
0.46856,0.40375,0,0
0.46856,0.40375,0,0
0.46987,0.40406,0,0
0.46987,0.40406,0,0
0.47117,0.40437,0,0
0.47117,0.40437,0,0
0.47247,0.40469,0,0
0.47247,0.40469,0,0
0.47377,0.405,0,0
0.47377,0.405,0,0
0.47509,0.40531,0,0
0.47509,0.40531,0,0
0.47638,0.40562,0,0
0.47638,0.40562,0,0
0.4777,0.40594,0,0
0.4777,0.40594,0,0
0.479,0.40625,0,0
0.479,0.40625,0,0
0.48028,0.40656,0,0
0.48028,0.40656,0,0
0.48158,0.40688,0,0
0.48158,0.40688,0,0
0.48289,0.40719,0,0
0.48289,0.40719,0,0
0.48416,0.4075,0,0
0.48416,0.4075,0,0
0.48549,0.40781,0,0
0.48549,0.40781,0,0
0.48677,0.40813,0,0
0.48677,0.40813,0,0
0.4881,0.40844,0,0
0.4881,0.40844,0,0
0.48939,0.40875,0,0
0.48939,0.40875,0,0
0.49071,0.40906,0,0
0.49071,0.40906,0,0
0.49196,0.40938,0,0
0.49196,0.40938,0,0
0.49329,0.40969,0,0
0.49329,0.40969,0,0
0.49455,0.41,0,0
0.49455,0.41,0,0
0.49587,0.41031,0,0
0.49587,0.41031,0,0
0.49715,0.41063,0,0
0.49715,0.41063,0,0
0.49849,0.41094,0,0
0.49849,0.41094,0,0
0.49976,0.41125,0,0
0.49976,0.41125,0,0
0.50109,0.41156,0,0
0.50109,0.41156,0,0
0.50234,0.41188,0,0
0.50234,0.41188,0,0
0.50367,0.41219,0,0
0.50367,0.41219,0,0
0.50494,0.4125,0,0
0.50494,0.4125,0,0
0.50627,0.41281,0,0
0.50627,0.41281,0,0
0.50755,0.41313,0,0
0.50755,0.41313,0,0
0.50886,0.41344,0,0
0.50886,0.41344,0,0
0.51012,0.41375,0,0
0.51012,0.41375,0,0
0.51145,0.41406,0,0
0.51145,0.41406,0,0
0.51273,0.41438,0,0
0.51273,0.41438,0,0
0.51407,0.41469,0,0
0.51407,0.41469,0,0
0.51533,0.415,0,0
0.51533,0.415,0,0
0.51661,0.41531,0,0
0.51661,0.41531,0,0
0.51789,0.41563,0,0
0.51789,0.41563,0,0
0.51921,0.41594,0,0
0.51921,0.41594,0,0
0.52051,0.41625,0,0
0.52051,0.41625,0,0
0.52181,0.41656,0,0
0.52181,0.41656,0,0
0.52309,0.41688,0,0
0.52309,0.41688,0,0
0.52437,0.41719,0,0
0.52437,0.41719,0,0
0.52569,0.4175,0,0
0.52569,0.4175,0,0
0.52698,0.41781,0,0
0.52698,0.41781,0,0
0.52829,0.41813,0,0
0.52829,0.41813,0,0
0.52957,0.41844,0,0
0.52957,0.41844,0,0
0.53086,0.41875,0,0
0.53086,0.41875,0,0
0.5322,0.41906,0,0
0.5322,0.41906,0,0
0.53348,0.41938,0,0
0.53348,0.41938,0,0
0.5348,0.41969,0,0
0.5348,0.41969,0,0
0.53605,0.42,0,0
0.53605,0.42,0,0
0.53737,0.42031,0,0
0.53737,0.42031,0,0
0.53864,0.42063,0,0
0.53864,0.42063,0,0
0.53998,0.42094,0,0
0.53998,0.42094,0,0
0.54123,0.42125,0,0
0.54123,0.42125,0,0
0.54259,0.42156,0,0
0.54259,0.42156,0,0
0.54384,0.42188,0,0
0.54384,0.42188,0,0
0.54518,0.42219,0,0
0.54518,0.42219,0,0
0.54643,0.4225,0,0
0.54643,0.4225,0,0
0.54776,0.42281,0,0
0.54776,0.42281,0,0
0.54901,0.42312,0,0
0.54901,0.42312,0,0
0.55036,0.42344,0,0
0.55036,0.42344,0,0
0.55162,0.42375,0,0
0.55162,0.42375,0,0
0.55295,0.42406,0,0
0.55295,0.42406,0,0
0.55421,0.42437,0,0
0.55421,0.42437,0,0
0.55552,0.42469,0,0
0.55552,0.42469,0,0
0.5568,0.425,0,0
0.5568,0.425,0,0
0.5581,0.42531,0,0
0.5581,0.42531,0,0
0.5594,0.42562,0,0
0.5594,0.42562,0,0
0.56071,0.42594,0,0
0.56071,0.42594,0,0
0.56197,0.42625,0,0
0.56197,0.42625,0,0
0.5633,0.42656,0,0
0.5633,0.42656,0,0
0.56457,0.42687,0,0
0.56457,0.42687,0,0
0.56588,0.42719,0,0
0.56588,0.42719,0,0
0.56716,0.4275,0,0
0.56716,0.4275,0,0
0.56846,0.42781,0,0
0.56846,0.42781,0,0
0.56974,0.42812,0,0
0.56974,0.42812,0,0
0.57105,0.42844,0,0
0.57105,0.42844,0,0
0.57232,0.42875,0,0
0.57232,0.42875,0,0
0.57364,0.42906,0,0
0.57364,0.42906,0,0
0.57491,0.42937,0,0
0.57491,0.42937,0,0
0.57621,0.42969,0,0
0.57621,0.42969,0,0
0.57751,0.43,0,0
0.57751,0.43,0,0
0.5788,0.43031,0,0
0.5788,0.43031,0,0
0.58008,0.43062,0,0
0.58008,0.43062,0,0
0.58141,0.43094,0,0
0.58141,0.43094,0,0
0.58268,0.43125,0,0
0.58268,0.43125,0,0
0.584,0.43156,0,0
0.584,0.43156,0,0
0.58526,0.43187,0,0
0.58526,0.43187,0,0
0.58657,0.43219,0,0
0.58657,0.43219,0,0
0.58786,0.4325,0,0
0.58786,0.4325,0,0
0.58914,0.43281,0,0
0.58914,0.43281,0,0
0.59044,0.43312,0,0
0.59044,0.43312,0,0
0.59176,0.43344,0,0
0.59176,0.43344,0,0
0.59303,0.43375,0,0
0.59303,0.43375,0,0
0.59433,0.43406,0,0
0.59433,0.43406,0,0
0.59559,0.43437,0,0
0.59559,0.43437,0,0
0.59691,0.43469,0,0
0.59691,0.43469,0,0
0.59819,0.435,0,0
0.59819,0.435,0,0
0.5995,0.43531,0,0
0.5995,0.43531,0,0
0.60078,0.43562,0,0
0.60078,0.43562,0,0
0.60207,0.43594,0,0
0.60207,0.43594,0,0
0.60331,0.43625,0,0
0.60331,0.43625,0,0
0.60462,0.43656,0,0
0.60462,0.43656,0,0
0.60584,0.43687,0,0
0.60584,0.43687,0,0
0.60717,0.43719,0,0
0.60717,0.43719,0,0
0.60847,0.4375,0,0
0.60847,0.4375,0,0
0.60974,0.43781,0,0
0.60974,0.43781,0,0
0.61104,0.43813,0,0
0.61104,0.43813,0,0
0.61231,0.43844,0,0
0.61231,0.43844,0,0
0.61361,0.43875,0,0
0.61361,0.43875,0,0
0.6149,0.43906,0,0
0.6149,0.43906,0,0
0.61616,0.43938,0,0
0.61616,0.43938,0,0
0.6175,0.43969,0,0
0.6175,0.43969,0,0
0.61878,0.44,0,0
0.61878,0.44,0,0
0.62003,0.44031,0,0
0.62003,0.44031,0,0
0.62129,0.44063,0,0
0.62129,0.44063,0,0
0.62262,0.44094,0,0
0.62262,0.44094,0,0
0.6239,0.44125,0,0
0.6239,0.44125,0,0
0.62523,0.44156,0,0
0.62523,0.44156,0,0
0.62653,0.44188,0,0
0.62653,0.44188,0,0
0.62781,0.44219,0,0
0.62781,0.44219,0,0
0.62911,0.4425,0,0
0.62911,0.4425,0,0
0.6304,0.44281,0,0
0.6304,0.44281,0,0
0.63168,0.44313,0,0
0.63168,0.44313,0,0
0.63303,0.44344,0,0
0.63303,0.44344,0,0
0.63427,0.44375,0,0
0.63427,0.44375,0,0
0.63554,0.44406,0,0
0.63554,0.44406,0,0
0.6368,0.44438,0,0
0.6368,0.44438,0,0
0.63815,0.44469,0,0
0.63815,0.44469,0,0
0.63942,0.445,0,0
0.63942,0.445,0,0
0.64069,0.44531,0,0
0.64069,0.44531,0,0
0.64199,0.44563,0,0
0.64199,0.44563,0,0
0.64329,0.44594,0,0
0.64329,0.44594,0,0
0.64458,0.44625,0,0
0.64458,0.44625,0,0
0.64581,0.44656,0,0
0.64581,0.44656,0,0
0.6471,0.44688,0,0
0.6471,0.44688,0,0
0.64843,0.44719,0,0
0.64843,0.44719,0,0
0.6496,0.4475,0,0
0.6496,0.4475,0,0
0.65099,0.44781,0,0
0.65099,0.44781,0,0
0.65222,0.44813,0,0
0.65222,0.44813,0,0
0.65344,0.44844,0,0
0.65344,0.44844,0,0
0.65479,0.44875,0,0
0.65479,0.44875,0,0
0.65603,0.44906,0,0
0.65603,0.44906,0,0
0.65731,0.44938,0,0
0.65731,0.44938,0,0
0.65866,0.44969,0,0
0.65866,0.44969,0,0
0.65987,0.45,0,0
0.65987,0.45,0,0
0.6611,0.45031,0,0
0.6611,0.45031,0,0
0.66246,0.45063,0,0
0.66246,0.45063,0,0
0.66372,0.45094,0,0
0.66372,0.45094,0,0
0.66502,0.45125,0,0
0.66502,0.45125,0,0
0.6663,0.45156,0,0
0.6663,0.45156,0,0
0.6676,0.45188,0,0
0.6676,0.45188,0,0
0.66886,0.45219,0,0
0.66886,0.45219,0,0
0.6701,0.4525,0,0
0.6701,0.4525,0,0
0.67149,0.45281,0,0
0.67149,0.45281,0,0
0.67271,0.45312,0,0
0.67271,0.45312,0,0
0.67399,0.45344,0,0
0.67399,0.45344,0,0
0.67532,0.45375,0,0
0.67532,0.45375,0,0
0.67659,0.45406,0,0
0.67659,0.45406,0,0
0.67784,0.45437,0,0
0.67784,0.45437,0,0
0.6792,0.45469,0,0
0.6792,0.45469,0,0
0.68047,0.455,0,0
0.68047,0.455,0,0
0.68175,0.45531,0,0
0.68175,0.45531,0,0
0.68304,0.45562,0,0
0.68304,0.45562,0,0
0.68433,0.45594,0,0
0.68433,0.45594,0,0
0.68554,0.45625,0,0
0.68554,0.45625,0,0
0.68695,0.45656,0,0
0.68695,0.45656,0,0
0.68812,0.45687,0,0
0.68812,0.45687,0,0
0.68944,0.45719,0,0
0.68944,0.45719,0,0
0.69078,0.4575,0,0
0.69078,0.4575,0,0
0.69201,0.45781,0,0
0.69201,0.45781,0,0
0.69328,0.45812,0,0
0.69328,0.45812,0,0
0.69456,0.45844,0,0
0.69456,0.45844,0,0
0.69579,0.45875,0,0
0.69579,0.45875,0,0
0.6971,0.45906,0,0
0.6971,0.45906,0,0
0.69834,0.45937,0,0
0.69834,0.45937,0,0
0.69962,0.45969,0,0
0.69962,0.45969,0,0
0.70098,0.46,0,0
0.70098,0.46,0,0
0.70218,0.46031,0,0
0.70218,0.46031,0,0
0.70346,0.46062,0,0
0.70346,0.46062,0,0
0.70478,0.46094,0,0
0.70478,0.46094,0,0
0.70599,0.46125,0,0
0.70599,0.46125,0,0
0.70722,0.46156,0,0
0.70722,0.46156,0,0
0.70851,0.46187,0,0
0.70851,0.46187,0,0
0.70981,0.46219,0,0
0.70981,0.46219,0,0
0.71108,0.4625,0,0
0.71108,0.4625,0,0
0.71229,0.46281,0,0
0.71229,0.46281,0,0
0.7136,0.46312,0,0
0.7136,0.46312,0,0
0.71488,0.46344,0,0
0.71488,0.46344,0,0
0.71609,0.46375,0,0
0.71609,0.46375,0,0
0.71738,0.46406,0,0
0.71738,0.46406,0,0
0.71865,0.46437,0,0
0.71865,0.46437,0,0
0.7199,0.46469,0,0
0.7199,0.46469,0,0
0.72118,0.465,0,0
0.72118,0.465,0,0
0.72251,0.46531,0,0
0.72251,0.46531,0,0
0.72374,0.46562,0,0
0.72374,0.46562,0,0
0.72509,0.46594,0,0
0.72509,0.46594,0,0
0.72644,0.46625,0,0
0.72644,0.46625,0,0
0.72778,0.46656,0,0
0.72778,0.46656,0,0
0.72911,0.46687,0,0
0.72911,0.46687,0,0
0.73064,0.46719,0,0
0.73064,0.46719,0,0
0.73203,0.4675,0,0
0.73203,0.4675,0,0
0.73359,0.46781,0,0
0.73359,0.46781,0,0
0.73513,0.46812,0,0
0.73513,0.46812,0,0
0.73655,0.46844,0,0
0.73655,0.46844,0,0
0.73737,0.46875,0,0
0.73737,0.46875,0,0
0.73777,0.46906,0,0
0.73777,0.46906,0,0
0.73791,0.46938,0,0
0.73791,0.46938,0,0
0.73807,0.46969,0,0
0.73807,0.46969,0,0
0.73829,0.47,0,0
0.73829,0.47,0,0
0.73854,0.47031,0,0
0.73854,0.47031,0,0
0.73895,0.47063,0,0
0.73895,0.47063,0,0
0.73919,0.47094,0,0
0.73919,0.47094,0,0
0.7394,0.47125,0,0
0.7394,0.47125,0,0
0.7395,0.47156,0,0
0.7395,0.47156,0,0
0.73944,0.47188,0,0
0.73944,0.47188,0,0
0.73897,0.47219,0,0
0.73897,0.47219,0,0
0.73774,0.4725,0,0
0.73774,0.4725,0,0
0.73633,0.47281,0,0
0.73633,0.47281,0,0
0.73538,0.47313,0,0
0.73538,0.47313,0,0
0.73539,0.47344,0,0
0.73539,0.47344,0,0
0.73527,0.47375,0,0
0.73527,0.47375,0,0
0.73497,0.47406,0,0
0.73497,0.47406,0,0
0.73434,0.47438,0,0
0.73434,0.47438,0,0
0.7342,0.47469,0,0
0.7342,0.47469,0,0
0.73419,0.475,0,0
0.73419,0.475,0,0
0.73429,0.47531,0,0
0.73429,0.47531,0,0
0.73448,0.47563,0,0
0.73448,0.47563,0,0
0.73455,0.47594,0,0
0.73455,0.47594,0,0
0.73459,0.47625,0,0
0.73459,0.47625,0,0
0.73461,0.47656,0,0
0.73461,0.47656,0,0
0.73466,0.47688,0,0
0.73466,0.47688,0,0
0.73481,0.47719,0,0
0.73481,0.47719,0,0
0.73492,0.4775,0,0
0.73492,0.4775,0,0
0.73506,0.47781,0,0
0.73506,0.47781,0,0
0.73509,0.47813,0,0
0.73509,0.47813,0,0
0.73516,0.47844,0,0
0.73516,0.47844,0,0
0.73525,0.47875,0,0
0.73525,0.47875,0,0
0.73529,0.47906,0,0
0.73529,0.47906,0,0
0.7353,0.47938,0,0
0.7353,0.47938,0,0
0.73514,0.47969,0,0
0.73514,0.47969,0,0
0.73501,0.48,0,0
0.73501,0.48,0,0
0.73494,0.48031,0,0
0.73494,0.48031,0,0
0.73486,0.48063,0,0
0.73486,0.48063,0,0
0.73486,0.48094,0,0
0.73486,0.48094,0,0
0.73479,0.48125,0,0
0.73479,0.48125,0,0
0.73485,0.48156,0,0
0.73485,0.48156,0,0
0.73493,0.48188,0,0
0.73493,0.48188,0,0
0.73495,0.48219,0,0
0.73495,0.48219,0,0
0.73499,0.4825,0,0
0.73499,0.4825,0,0
0.73501,0.48281,0,0
0.73501,0.48281,0,0
0.73507,0.48313,0,0
0.73507,0.48313,0,0
0.73509,0.48344,0,0
0.73509,0.48344,0,0
0.73509,0.48375,0,0
0.73509,0.48375,0,0
0.73517,0.48406,0,0
0.73517,0.48406,0,0
0.73519,0.48438,0,0
0.73519,0.48438,0,0
0.73517,0.48469,0,0
0.73517,0.48469,0,0
0.73512,0.485,0,0
0.73512,0.485,0,0
0.73512,0.48531,0,0
0.73512,0.48531,0,0
0.73516,0.48562,0,0
0.73516,0.48562,0,0
0.73515,0.48594,0,0
0.73515,0.48594,0,0
0.73518,0.48625,0,0
0.73518,0.48625,0,0
0.73522,0.48656,0,0
0.73522,0.48656,0,0
0.73522,0.48687,0,0
0.73522,0.48687,0,0
0.73524,0.48719,0,0
0.73524,0.48719,0,0
0.73526,0.4875,0,0
0.73526,0.4875,0,0
0.73524,0.48781,0,0
0.73524,0.48781,0,0
0.7352,0.48812,0,0
0.7352,0.48812,0,0
0.73515,0.48844,0,0
0.73515,0.48844,0,0
0.73517,0.48875,0,0
0.73517,0.48875,0,0
0.73516,0.48906,0,0
0.73516,0.48906,0,0
0.73512,0.48937,0,0
0.73512,0.48937,0,0
0.73514,0.48969,0,0
0.73514,0.48969,0,0
0.73514,0.49,0,0
0.73514,0.49,0,0
0.73515,0.49031,0,0
0.73515,0.49031,0,0
0.7352,0.49062,0,0
0.7352,0.49062,0,0
0.73524,0.49094,0,0
0.73524,0.49094,0,0
0.73527,0.49125,0,0
0.73527,0.49125,0,0
0.73529,0.49156,0,0
0.73529,0.49156,0,0
0.73528,0.49187,0,0
0.73528,0.49187,0,0
0.73526,0.49219,0,0
0.73526,0.49219,0,0
0.73526,0.4925,0,0
0.73526,0.4925,0,0
0.73525,0.49281,0,0
0.73525,0.49281,0,0
0.73524,0.49312,0,0
0.73524,0.49312,0,0
0.73524,0.49344,0,0
0.73524,0.49344,0,0
0.73521,0.49375,0,0
0.73521,0.49375,0,0
0.7352,0.49406,0,0
0.7352,0.49406,0,0
0.73519,0.49437,0,0
0.73519,0.49437,0,0
0.7352,0.49469,0,0
0.7352,0.49469,0,0
0.73524,0.495,0,0
0.73524,0.495,0,0
0.73528,0.49531,0,0
0.73528,0.49531,0,0
0.7353,0.49562,0,0
0.7353,0.49562,0,0
0.73532,0.49594,0,0
0.73532,0.49594,0,0
0.73532,0.49625,0,0
0.73532,0.49625,0,0
0.73531,0.49656,0,0
0.73531,0.49656,0,0
0.73529,0.49687,0,0
0.73529,0.49687,0,0
0.73527,0.49719,0,0
0.73527,0.49719,0,0
0.73527,0.4975,0,0
0.73527,0.4975,0,0
0.73525,0.49781,0,0
0.73525,0.49781,0,0
0.73525,0.49812,0,0
0.73525,0.49812,0,0
0.73523,0.49844,0,0
0.73523,0.49844,0,0
0.73521,0.49875,0,0
0.73521,0.49875,0,0
0.73521,0.49906,0,0
0.73521,0.49906,0,0
0.73522,0.49937,0,0
0.73522,0.49937,0,0
0.73524,0.49969,0,0
0.73524,0.49969,0,0
0.73527,0.5,0,0
0.73527,0.5,0,0
0.73529,0.50031,0,0
0.73529,0.50031,0,0
0.73529,0.50063,0,0
0.73529,0.50063,0,0
0.73529,0.50094,0,0
0.73529,0.50094,0,0
0.73527,0.50125,0,0
0.73527,0.50125,0,0
0.73526,0.50156,0,0
0.73526,0.50156,0,0
0.73525,0.50187,0,0
0.73525,0.50187,0,0
0.73524,0.50219,0,0
0.73524,0.50219,0,0
0.73522,0.5025,0,0
0.73522,0.5025,0,0
0.73521,0.50281,0,0
0.73521,0.50281,0,0
0.73521,0.50313,0,0
0.73521,0.50313,0,0
0.73523,0.50344,0,0
0.73523,0.50344,0,0
0.73528,0.50375,0,0
0.73528,0.50375,0,0
0.73532,0.50406,0,0
0.73532,0.50406,0,0
0.73536,0.50437,0,0
0.73536,0.50437,0,0
0.73537,0.50469,0,0
0.73537,0.50469,0,0
0.73535,0.505,0,0
0.73535,0.505,0,0
0.73532,0.50531,0,0
0.73532,0.50531,0,0
0.7353,0.50563,0,0
0.7353,0.50563,0,0
0.73528,0.50594,0,0
0.73528,0.50594,0,0
0.73527,0.50625,0,0
0.73527,0.50625,0,0
0.73526,0.50656,0,0
0.73526,0.50656,0,0
0.73525,0.50687,0,0
0.73525,0.50687,0,0
0.73526,0.50719,0,0
0.73526,0.50719,0,0
0.73526,0.5075,0,0
0.73526,0.5075,0,0
0.73527,0.50781,0,0
0.73527,0.50781,0,0
0.73529,0.50813,0,0
0.73529,0.50813,0,0
0.73531,0.50844,0,0
0.73531,0.50844,0,0
0.73532,0.50875,0,0
0.73532,0.50875,0,0
0.73532,0.50906,0,0
0.73532,0.50906,0,0
0.73531,0.50937,0,0
0.73531,0.50937,0,0
0.73529,0.50969,0,0
0.73529,0.50969,0,0
0.73528,0.51,0,0
0.73528,0.51,0,0
0.73527,0.51031,0,0
0.73527,0.51031,0,0
0.73526,0.51063,0,0
0.73526,0.51063,0,0
0.73527,0.51094,0,0
0.73527,0.51094,0,0
0.73525,0.51125,0,0
0.73525,0.51125,0,0
0.73525,0.51156,0,0
0.73525,0.51156,0,0
0.73524,0.51187,0,0
0.73524,0.51187,0,0
0.73526,0.51219,0,0
0.73526,0.51219,0,0
0.73529,0.5125,0,0
0.73529,0.5125,0,0
0.7353,0.51281,0,0
0.7353,0.51281,0,0
0.7353,0.51313,0,0
0.7353,0.51313,0,0
0.73529,0.51344,0,0
0.73529,0.51344,0,0
0.73528,0.51375,0,0
0.73528,0.51375,0,0
0.73528,0.51406,0,0
0.73528,0.51406,0,0
0.73528,0.51437,0,0
0.73528,0.51437,0,0
0.73527,0.51469,0,0
0.73527,0.51469,0,0
0.73524,0.515,0,0
0.73524,0.515,0,0
0.73523,0.51531,0,0
0.73523,0.51531,0,0
0.73523,0.51562,0,0
0.73523,0.51562,0,0
0.73524,0.51594,0,0
0.73524,0.51594,0,0
0.73526,0.51625,0,0
0.73526,0.51625,0,0
0.7353,0.51656,0,0
0.7353,0.51656,0,0
0.73532,0.51688,0,0
0.73532,0.51688,0,0
0.73532,0.51719,0,0
0.73532,0.51719,0,0
0.73531,0.5175,0,0
0.73531,0.5175,0,0
0.73529,0.51781,0,0
0.73529,0.51781,0,0
0.73528,0.51812,0,0
0.73528,0.51812,0,0
0.73526,0.51844,0,0
0.73526,0.51844,0,0
0.73525,0.51875,0,0
0.73525,0.51875,0,0
0.73524,0.51906,0,0
0.73524,0.51906,0,0
0.73523,0.51938,0,0
0.73523,0.51938,0,0
0.73525,0.51969,0,0
0.73525,0.51969,0,0
0.73527,0.52,0,0
0.73527,0.52,0,0
0.73529,0.52031,0,0
0.73529,0.52031,0,0
0.73532,0.52062,0,0
0.73532,0.52062,0,0
0.73533,0.52094,0,0
0.73533,0.52094,0,0
0.73532,0.52125,0,0
0.73532,0.52125,0,0
0.7353,0.52156,0,0
0.7353,0.52156,0,0
0.73528,0.52188,0,0
0.73528,0.52188,0,0
0.73526,0.52219,0,0
0.73526,0.52219,0,0
0.73525,0.5225,0,0
0.73525,0.5225,0,0
0.73525,0.52281,0,0
0.73525,0.52281,0,0
0.73524,0.52312,0,0
0.73524,0.52312,0,0
0.73525,0.52344,0,0
0.73525,0.52344,0,0
0.73526,0.52375,0,0
0.73526,0.52375,0,0
0.73529,0.52406,0,0
0.73529,0.52406,0,0
0.73532,0.52438,0,0
0.73532,0.52438,0,0
0.73533,0.52469,0,0
0.73533,0.52469,0,0
0.73532,0.525,0,0
0.73532,0.525,0,0
0.7353,0.52531,0,0
0.7353,0.52531,0,0
0.73528,0.52562,0,0
0.73528,0.52562,0,0
0.73526,0.52594,0,0
0.73526,0.52594,0,0
0.73525,0.52625,0,0
0.73525,0.52625,0,0
0.73525,0.52656,0,0
0.73525,0.52656,0,0
0.73525,0.52688,0,0
0.73525,0.52688,0,0
0.73526,0.52719,0,0
0.73526,0.52719,0,0
0.73527,0.5275,0,0
0.73527,0.5275,0,0
0.73531,0.52781,0,0
0.73531,0.52781,0,0
0.73533,0.52812,0,0
0.73533,0.52812,0,0
0.73533,0.52844,0,0
0.73533,0.52844,0,0
0.73531,0.52875,0,0
0.73531,0.52875,0,0
0.73528,0.52906,0,0
0.73528,0.52906,0,0
0.73526,0.52938,0,0
0.73526,0.52938,0,0
0.73525,0.52969,0,0
0.73525,0.52969,0,0
0.73526,0.53,0,0
0.73526,0.53,0,0
0.73525,0.53031,0,0
0.73525,0.53031,0,0
0.73525,0.53062,0,0
0.73525,0.53062,0,0
0.73524,0.53094,0,0
0.73524,0.53094,0,0
0.73526,0.53125,0,0
0.73526,0.53125,0,0
0.73529,0.53156,0,0
0.73529,0.53156,0,0
0.73532,0.53188,0,0
0.73532,0.53188,0,0
0.73533,0.53219,0,0
0.73533,0.53219,0,0
0.73532,0.5325,0,0
0.73532,0.5325,0,0
0.7353,0.53281,0,0
0.7353,0.53281,0,0
0.73527,0.53312,0,0
0.73527,0.53312,0,0
0.73524,0.53344,0,0
0.73524,0.53344,0,0
0.73523,0.53375,0,0
0.73523,0.53375,0,0
0.73523,0.53406,0,0
0.73523,0.53406,0,0
0.73524,0.53438,0,0
0.73524,0.53438,0,0
0.73523,0.53469,0,0
0.73523,0.53469,0,0
0.73524,0.535,0,0
0.73524,0.535,0,0
0.73527,0.53531,0,0
0.73527,0.53531,0,0
0.73531,0.53562,0,0
0.73531,0.53562,0,0
0.73534,0.53594,0,0
0.73534,0.53594,0,0
0.73533,0.53625,0,0
0.73533,0.53625,0,0
0.7353,0.53656,0,0
0.7353,0.53656,0,0
0.73525,0.53688,0,0
0.73525,0.53688,0,0
0.73523,0.53719,0,0
0.73523,0.53719,0,0
0.73523,0.5375,0,0
0.73523,0.5375,0,0
0.73526,0.53781,0,0
0.73526,0.53781,0,0
0.73528,0.53812,0,0
0.73528,0.53812,0,0
0.73531,0.53844,0,0
0.73531,0.53844,0,0
0.73531,0.53875,0,0
0.73531,0.53875,0,0
0.73532,0.53906,0,0
0.73532,0.53906,0,0
0.73532,0.53938,0,0
0.73532,0.53938,0,0
0.73532,0.53969,0,0
0.73532,0.53969,0,0
0.7353,0.54,0,0
0.7353,0.54,0,0
0.73528,0.54031,0,0
0.73528,0.54031,0,0
0.73526,0.54062,0,0
0.73526,0.54062,0,0
0.73525,0.54094,0,0
0.73525,0.54094,0,0
0.73524,0.54125,0,0
0.73524,0.54125,0,0
0.73523,0.54156,0,0
0.73523,0.54156,0,0
0.73524,0.54188,0,0
0.73524,0.54188,0,0
0.73526,0.54219,0,0
0.73526,0.54219,0,0
0.73531,0.5425,0,0
0.73531,0.5425,0,0
0.73533,0.54281,0,0
0.73533,0.54281,0,0
0.73534,0.54312,0,0
0.73534,0.54312,0,0
0.7353,0.54344,0,0
0.7353,0.54344,0,0
0.73526,0.54375,0,0
0.73526,0.54375,0,0
0.73523,0.54406,0,0
0.73523,0.54406,0,0
0.73522,0.54438,0,0
0.73522,0.54438,0,0
0.73526,0.54469,0,0
0.73526,0.54469,0,0
0.73528,0.545,0,0
0.73528,0.545,0,0
0.73529,0.54531,0,0
0.73529,0.54531,0,0
0.73531,0.54562,0,0
0.73531,0.54562,0,0
0.73532,0.54594,0,0
0.73532,0.54594,0,0
0.73532,0.54625,0,0
0.73532,0.54625,0,0
0.73532,0.54656,0,0
0.73532,0.54656,0,0
0.7353,0.54688,0,0
0.7353,0.54688,0,0
0.73528,0.54719,0,0
0.73528,0.54719,0,0
0.73526,0.5475,0,0
0.73526,0.5475,0,0
0.73524,0.54781,0,0
0.73524,0.54781,0,0
0.73523,0.54813,0,0
0.73523,0.54813,0,0
0.73523,0.54844,0,0
0.73523,0.54844,0,0
0.73525,0.54875,0,0
0.73525,0.54875,0,0
0.73528,0.54906,0,0
0.73528,0.54906,0,0
0.73531,0.54937,0,0
0.73531,0.54937,0,0
0.73534,0.54969,0,0
0.73534,0.54969,0,0
0.73535,0.55,0,0
0.73535,0.55,0,0
0.73532,0.55031,0,0
0.73532,0.55031,0,0
0.73528,0.55063,0,0
0.73528,0.55063,0,0
0.73524,0.55094,0,0
0.73524,0.55094,0,0
0.73523,0.55125,0,0
0.73523,0.55125,0,0
0.73524,0.55156,0,0
0.73524,0.55156,0,0
0.73527,0.55187,0,0
0.73527,0.55187,0,0
0.73531,0.55219,0,0
0.73531,0.55219,0,0
0.73533,0.5525,0,0
0.73533,0.5525,0,0
0.73534,0.55281,0,0
0.73534,0.55281,0,0
0.73534,0.55313,0,0
0.73534,0.55313,0,0
0.73532,0.55344,0,0
0.73532,0.55344,0,0
0.73529,0.55375,0,0
0.73529,0.55375,0,0
0.73526,0.55406,0,0
0.73526,0.55406,0,0
0.73524,0.55437,0,0
0.73524,0.55437,0,0
0.73525,0.55469,0,0
0.73525,0.55469,0,0
0.73527,0.555,0,0
0.73527,0.555,0,0
0.7353,0.55531,0,0
0.7353,0.55531,0,0
0.73531,0.55563,0,0
0.73531,0.55563,0,0
0.73532,0.55594,0,0
0.73532,0.55594,0,0
0.73532,0.55625,0,0
0.73532,0.55625,0,0
0.73531,0.55656,0,0
0.73531,0.55656,0,0
0.73531,0.55687,0,0
0.73531,0.55687,0,0
0.7353,0.55719,0,0
0.7353,0.55719,0,0
0.73528,0.5575,0,0
0.73528,0.5575,0,0
0.73526,0.55781,0,0
0.73526,0.55781,0,0
0.73525,0.55813,0,0
0.73525,0.55813,0,0
0.73525,0.55844,0,0
0.73525,0.55844,0,0
0.73527,0.55875,0,0
0.73527,0.55875,0,0
0.73529,0.55906,0,0
0.73529,0.55906,0,0
0.73532,0.55937,0,0
0.73532,0.55937,0,0
0.73534,0.55969,0,0
0.73534,0.55969,0,0
0.73536,0.56,0,0
0.73536,0.56,0,0
0.73533,0.56031,0,0
0.73533,0.56031,0,0
0.73529,0.56063,0,0
0.73529,0.56063,0,0
0.73525,0.56094,0,0
0.73525,0.56094,0,0
0.73524,0.56125,0,0
0.73524,0.56125,0,0
0.73524,0.56156,0,0
0.73524,0.56156,0,0
0.73527,0.56187,0,0
0.73527,0.56187,0,0
0.7353,0.56219,0,0
0.7353,0.56219,0,0
0.73534,0.5625,0,0
0.73534,0.5625,0,0
0.73536,0.56281,0,0
0.73536,0.56281,0,0
0.73536,0.56313,0,0
0.73536,0.56313,0,0
0.73533,0.56344,0,0
0.73533,0.56344,0,0
0.73529,0.56375,0,0
0.73529,0.56375,0,0
0.73525,0.56406,0,0
0.73525,0.56406,0,0
0.73523,0.56437,0,0
0.73523,0.56437,0,0
0.73524,0.56469,0,0
0.73524,0.56469,0,0
0.73527,0.565,0,0
0.73527,0.565,0,0
0.73531,0.56531,0,0
0.73531,0.56531,0,0
0.73534,0.56563,0,0
0.73534,0.56563,0,0
0.73535,0.56594,0,0
0.73535,0.56594,0,0
0.73534,0.56625,0,0
0.73534,0.56625,0,0
0.73531,0.56656,0,0
0.73531,0.56656,0,0
0.73527,0.56687,0,0
0.73527,0.56687,0,0
0.73523,0.56719,0,0
0.73523,0.56719,0,0
0.73523,0.5675,0,0
0.73523,0.5675,0,0
0.73524,0.56781,0,0
0.73524,0.56781,0,0
0.73528,0.56813,0,0
0.73528,0.56813,0,0
0.73532,0.56844,0,0
0.73532,0.56844,0,0
0.73535,0.56875,0,0
0.73535,0.56875,0,0
0.73534,0.56906,0,0
0.73534,0.56906,0,0
0.73533,0.56937,0,0
0.73533,0.56937,0,0
0.7353,0.56969,0,0
0.7353,0.56969,0,0
0.73527,0.57,0,0
0.73527,0.57,0,0
0.73524,0.57031,0,0
0.73524,0.57031,0,0
0.73523,0.57063,0,0
0.73523,0.57063,0,0
0.73526,0.57094,0,0
0.73526,0.57094,0,0
0.7353,0.57125,0,0
0.7353,0.57125,0,0
0.73533,0.57156,0,0
0.73533,0.57156,0,0
0.73535,0.57187,0,0
0.73535,0.57187,0,0
0.73534,0.57219,0,0
0.73534,0.57219,0,0
0.73533,0.5725,0,0
0.73533,0.5725,0,0
0.7353,0.57281,0,0
0.7353,0.57281,0,0
0.73527,0.57313,0,0
0.73527,0.57313,0,0
0.73524,0.57344,0,0
0.73524,0.57344,0,0
0.73523,0.57375,0,0
0.73523,0.57375,0,0
0.73527,0.57406,0,0
0.73527,0.57406,0,0
0.73531,0.57437,0,0
0.73531,0.57437,0,0
0.73535,0.57469,0,0
0.73535,0.57469,0,0
0.73537,0.575,0,0
0.73537,0.575,0,0
0.73535,0.57531,0,0
0.73535,0.57531,0,0
0.73534,0.57563,0,0
0.73534,0.57563,0,0
0.7353,0.57594,0,0
0.7353,0.57594,0,0
0.73526,0.57625,0,0
0.73526,0.57625,0,0
0.73523,0.57656,0,0
0.73523,0.57656,0,0
0.73524,0.57687,0,0
0.73524,0.57687,0,0
0.73528,0.57719,0,0
0.73528,0.57719,0,0
0.73533,0.5775,0,0
0.73533,0.5775,0,0
0.73536,0.57781,0,0
0.73536,0.57781,0,0
0.73538,0.57812,0,0
0.73538,0.57812,0,0
0.73536,0.57844,0,0
0.73536,0.57844,0,0
0.73533,0.57875,0,0
0.73533,0.57875,0,0
0.73529,0.57906,0,0
0.73529,0.57906,0,0
0.73525,0.57938,0,0
0.73525,0.57938,0,0
0.73523,0.57969,0,0
0.73523,0.57969,0,0
0.73525,0.58,0,0
0.73525,0.58,0,0
0.73529,0.58031,0,0
0.73529,0.58031,0,0
0.73534,0.58062,0,0
0.73534,0.58062,0,0
0.73536,0.58094,0,0
0.73536,0.58094,0,0
0.73536,0.58125,0,0
0.73536,0.58125,0,0
0.73535,0.58156,0,0
0.73535,0.58156,0,0
0.73532,0.58188,0,0
0.73532,0.58188,0,0
0.73529,0.58219,0,0
0.73529,0.58219,0,0
0.73525,0.5825,0,0
0.73525,0.5825,0,0
0.73525,0.58281,0,0
0.73525,0.58281,0,0
0.73527,0.58312,0,0
0.73527,0.58312,0,0
0.73531,0.58344,0,0
0.73531,0.58344,0,0
0.73533,0.58375,0,0
0.73533,0.58375,0,0
0.73534,0.58406,0,0
0.73534,0.58406,0,0
0.73532,0.58438,0,0
0.73532,0.58438,0,0
0.73532,0.58469,0,0
0.73532,0.58469,0,0
0.73529,0.585,0,0
0.73529,0.585,0,0
0.73529,0.58531,0,0
0.73529,0.58531,0,0
0.73528,0.58562,0,0
0.73528,0.58562,0,0
0.73529,0.58594,0,0
0.73529,0.58594,0,0
0.73532,0.58625,0,0
0.73532,0.58625,0,0
0.73534,0.58656,0,0
0.73534,0.58656,0,0
0.73534,0.58688,0,0
0.73534,0.58688,0,0
0.73532,0.58719,0,0
0.73532,0.58719,0,0
0.73528,0.5875,0,0
0.73528,0.5875,0,0
0.73527,0.58781,0,0
0.73527,0.58781,0,0
0.73526,0.58812,0,0
0.73526,0.58812,0,0
0.73527,0.58844,0,0
0.73527,0.58844,0,0
0.73529,0.58875,0,0
0.73529,0.58875,0,0
0.73532,0.58906,0,0
0.73532,0.58906,0,0
0.73536,0.58938,0,0
0.73536,0.58938,0,0
0.73537,0.58969,0,0
0.73537,0.58969,0,0
0.73536,0.59,0,0
0.73536,0.59,0,0
0.73532,0.59031,0,0
0.73532,0.59031,0,0
0.73526,0.59062,0,0
0.73526,0.59062,0,0
0.73523,0.59094,0,0
0.73523,0.59094,0,0
0.73524,0.59125,0,0
0.73524,0.59125,0,0
0.73526,0.59156,0,0
0.73526,0.59156,0,0
0.73531,0.59188,0,0
0.73531,0.59188,0,0
0.73535,0.59219,0,0
0.73535,0.59219,0,0
0.73536,0.5925,0,0
0.73536,0.5925,0,0
0.73536,0.59281,0,0
0.73536,0.59281,0,0
0.73534,0.59312,0,0
0.73534,0.59312,0,0
0.7353,0.59344,0,0
0.7353,0.59344,0,0
0.73527,0.59375,0,0
0.73527,0.59375,0,0
0.73525,0.59406,0,0
0.73525,0.59406,0,0
0.73527,0.59438,0,0
0.73527,0.59438,0,0
0.73528,0.59469,0,0
0.73528,0.59469,0,0
0.73532,0.595,0,0
0.73532,0.595,0,0
0.73533,0.59531,0,0
0.73533,0.59531,0,0
0.73532,0.59562,0,0
0.73532,0.59562,0,0
0.73532,0.59594,0,0
0.73532,0.59594,0,0
0.73529,0.59625,0,0
0.73529,0.59625,0,0
0.73529,0.59656,0,0
0.73529,0.59656,0,0
0.73529,0.59688,0,0
0.73529,0.59688,0,0
0.7353,0.59719,0,0
0.7353,0.59719,0,0
0.73534,0.5975,0,0
0.73534,0.5975,0,0
0.73537,0.59781,0,0
0.73537,0.59781,0,0
0.73538,0.59812,0,0
0.73538,0.59812,0,0
0.73534,0.59844,0,0
0.73534,0.59844,0,0
0.73529,0.59875,0,0
0.73529,0.59875,0,0
0.73525,0.59906,0,0
0.73525,0.59906,0,0
0.73524,0.59938,0,0
0.73524,0.59938,0,0
0.73525,0.59969,0,0
0.73525,0.59969,0,0
0.73529,0.6,0,0
0.73529,0.6,0,0
0.73532,0.60031,0,0
0.73532,0.60031,0,0
0.73535,0.60062,0,0
0.73535,0.60062,0,0
0.73538,0.60094,0,0
0.73538,0.60094,0,0
0.73535,0.60125,0,0
0.73535,0.60125,0,0
0.73533,0.60156,0,0
0.73533,0.60156,0,0
0.73528,0.60188,0,0
0.73528,0.60188,0,0
0.73526,0.60219,0,0
0.73526,0.60219,0,0
0.73528,0.6025,0,0
0.73528,0.6025,0,0
0.73529,0.60281,0,0
0.73529,0.60281,0,0
0.73533,0.60312,0,0
0.73533,0.60312,0,0
0.73534,0.60344,0,0
0.73534,0.60344,0,0
0.73533,0.60375,0,0
0.73533,0.60375,0,0
0.73531,0.60406,0,0
0.73531,0.60406,0,0
0.73528,0.60438,0,0
0.73528,0.60438,0,0
0.73527,0.60469,0,0
0.73527,0.60469,0,0
0.73527,0.605,0,0
0.73527,0.605,0,0
0.73529,0.60531,0,0
0.73529,0.60531,0,0
0.73532,0.60562,0,0
0.73532,0.60562,0,0
0.73536,0.60594,0,0
0.73536,0.60594,0,0
0.73538,0.60625,0,0
0.73538,0.60625,0,0
0.73538,0.60656,0,0
0.73538,0.60656,0,0
0.73533,0.60688,0,0
0.73533,0.60688,0,0
0.73529,0.60719,0,0
0.73529,0.60719,0,0
0.73526,0.6075,0,0
0.73526,0.6075,0,0
0.73525,0.60781,0,0
0.73525,0.60781,0,0
0.73529,0.60812,0,0
0.73529,0.60812,0,0
0.73531,0.60844,0,0
0.73531,0.60844,0,0
0.73533,0.60875,0,0
0.73533,0.60875,0,0
0.73533,0.60906,0,0
0.73533,0.60906,0,0
0.73531,0.60938,0,0
0.73531,0.60938,0,0
0.7353,0.60969,0,0
0.7353,0.60969,0,0
0.73528,0.61,0,0
0.73528,0.61,0,0
0.73528,0.61031,0,0
0.73528,0.61031,0,0
0.7353,0.61063,0,0
0.7353,0.61063,0,0
0.73533,0.61094,0,0
0.73533,0.61094,0,0
0.73538,0.61125,0,0
0.73538,0.61125,0,0
0.73539,0.61156,0,0
0.73539,0.61156,0,0
0.73537,0.61187,0,0
0.73537,0.61187,0,0
0.73532,0.61219,0,0
0.73532,0.61219,0,0
0.73527,0.6125,0,0
0.73527,0.6125,0,0
0.73525,0.61281,0,0
0.73525,0.61281,0,0
0.73528,0.61313,0,0
0.73528,0.61313,0,0
0.73529,0.61344,0,0
0.73529,0.61344,0,0
0.73533,0.61375,0,0
0.73533,0.61375,0,0
0.73534,0.61406,0,0
0.73534,0.61406,0,0
0.73532,0.61437,0,0
0.73532,0.61437,0,0
0.73532,0.61469,0,0
0.73532,0.61469,0,0
0.73528,0.615,0,0
0.73528,0.615,0,0
0.73528,0.61531,0,0
0.73528,0.61531,0,0
0.73527,0.61563,0,0
0.73527,0.61563,0,0
0.7353,0.61594,0,0
0.7353,0.61594,0,0
0.73535,0.61625,0,0
0.73535,0.61625,0,0
0.73538,0.61656,0,0
0.73538,0.61656,0,0
0.73539,0.61687,0,0
0.73539,0.61687,0,0
0.73536,0.61719,0,0
0.73536,0.61719,0,0
0.7353,0.6175,0,0
0.7353,0.6175,0,0
0.73528,0.61781,0,0
0.73528,0.61781,0,0
0.73527,0.61813,0,0
0.73527,0.61813,0,0
0.73529,0.61844,0,0
0.73529,0.61844,0,0
0.73534,0.61875,0,0
0.73534,0.61875,0,0
0.73536,0.61906,0,0
0.73536,0.61906,0,0
0.73535,0.61937,0,0
0.73535,0.61937,0,0
0.73532,0.61969,0,0
0.73532,0.61969,0,0
0.73527,0.62,0,0
0.73527,0.62,0,0
0.73527,0.62031,0,0
0.73527,0.62031,0,0
0.73525,0.62063,0,0
0.73525,0.62063,0,0
0.73527,0.62094,0,0
0.73527,0.62094,0,0
0.7353,0.62125,0,0
0.7353,0.62125,0,0
0.73532,0.62156,0,0
0.73532,0.62156,0,0
0.73536,0.62187,0,0
0.73536,0.62187,0,0
0.73533,0.62219,0,0
0.73533,0.62219,0,0
0.73533,0.6225,0,0
0.73533,0.6225,0,0
0.7353,0.62281,0,0
0.7353,0.62281,0,0
0.73528,0.62313,0,0
0.73528,0.62313,0,0
0.73532,0.62344,0,0
0.73532,0.62344,0,0
0.73534,0.62375,0,0
0.73534,0.62375,0,0
0.73539,0.62406,0,0
0.73539,0.62406,0,0
0.7354,0.62437,0,0
0.7354,0.62437,0,0
0.73536,0.62469,0,0
0.73536,0.62469,0,0
0.73531,0.625,0,0
0.73531,0.625,0,0
0.73527,0.62531,0,0
0.73527,0.62531,0,0
0.73527,0.62563,0,0
0.73527,0.62563,0,0
0.7353,0.62594,0,0
0.7353,0.62594,0,0
0.73532,0.62625,0,0
0.73532,0.62625,0,0
0.73535,0.62656,0,0
0.73535,0.62656,0,0
0.73535,0.62687,0,0
0.73535,0.62687,0,0
0.73531,0.62719,0,0
0.73531,0.62719,0,0
0.7353,0.6275,0,0
0.7353,0.6275,0,0
0.73526,0.62781,0,0
0.73526,0.62781,0,0
0.73526,0.62813,0,0
0.73526,0.62813,0,0
0.73528,0.62844,0,0
0.73528,0.62844,0,0
0.73529,0.62875,0,0
0.73529,0.62875,0,0
0.73534,0.62906,0,0
0.73534,0.62906,0,0
0.73535,0.62937,0,0
0.73535,0.62937,0,0
0.73535,0.62969,0,0
0.73535,0.62969,0,0
0.73534,0.63,0,0
0.73534,0.63,0,0
0.7353,0.63031,0,0
0.7353,0.63031,0,0
0.73531,0.63063,0,0
0.73531,0.63063,0,0
0.73532,0.63094,0,0
0.73532,0.63094,0,0
0.73537,0.63125,0,0
0.73537,0.63125,0,0
0.73541,0.63156,0,0
0.73541,0.63156,0,0
0.7354,0.63187,0,0
0.7354,0.63187,0,0
0.73535,0.63219,0,0
0.73535,0.63219,0,0
0.73531,0.6325,0,0
0.73531,0.6325,0,0
0.73527,0.63281,0,0
0.73527,0.63281,0,0
0.73529,0.63313,0,0
0.73529,0.63313,0,0
0.73532,0.63344,0,0
0.73532,0.63344,0,0
0.73536,0.63375,0,0
0.73536,0.63375,0,0
0.7354,0.63406,0,0
0.7354,0.63406,0,0
0.73535,0.63437,0,0
0.73535,0.63437,0,0
0.73533,0.63469,0,0
0.73533,0.63469,0,0
0.73528,0.635,0,0
0.73528,0.635,0,0
0.73525,0.63531,0,0
0.73525,0.63531,0,0
0.73529,0.63563,0,0
0.73529,0.63563,0,0
0.73531,0.63594,0,0
0.73531,0.63594,0,0
0.73535,0.63625,0,0
0.73535,0.63625,0,0
0.73535,0.63656,0,0
0.73535,0.63656,0,0
0.73531,0.63687,0,0
0.73531,0.63687,0,0
0.7353,0.63719,0,0
0.7353,0.63719,0,0
0.73527,0.6375,0,0
0.73527,0.6375,0,0
0.73527,0.63781,0,0
0.73527,0.63781,0,0
0.73528,0.63813,0,0
0.73528,0.63813,0,0
0.7353,0.63844,0,0
0.7353,0.63844,0,0
0.73534,0.63875,0,0
0.73534,0.63875,0,0
0.73535,0.63906,0,0
0.73535,0.63906,0,0
0.73535,0.63937,0,0
0.73535,0.63937,0,0
0.73534,0.63969,0,0
0.73534,0.63969,0,0
0.7353,0.64,0,0
0.7353,0.64,0,0
0.73529,0.64031,0,0
0.73529,0.64031,0,0
0.73531,0.64062,0,0
0.73531,0.64062,0,0
0.73534,0.64094,0,0
0.73534,0.64094,0,0
0.73539,0.64125,0,0
0.73539,0.64125,0,0
0.73537,0.64156,0,0
0.73537,0.64156,0,0
0.73535,0.64188,0,0
0.73535,0.64188,0,0
0.73532,0.64219,0,0
0.73532,0.64219,0,0
0.73529,0.6425,0,0
0.73529,0.6425,0,0
0.73533,0.64281,0,0
0.73533,0.64281,0,0
0.73535,0.64312,0,0
0.73535,0.64312,0,0
0.73539,0.64344,0,0
0.73539,0.64344,0,0
0.73541,0.64375,0,0
0.73541,0.64375,0,0
0.73535,0.64406,0,0
0.73535,0.64406,0,0
0.73533,0.64438,0,0
0.73533,0.64438,0,0
0.73529,0.64469,0,0
0.73529,0.64469,0,0
0.7353,0.645,0,0
0.7353,0.645,0,0
0.73535,0.64531,0,0
0.73535,0.64531,0,0
0.73538,0.64562,0,0
0.73538,0.64562,0,0
0.7354,0.64594,0,0
0.7354,0.64594,0,0
0.73537,0.64625,0,0
0.73537,0.64625,0,0
0.7353,0.64656,0,0
0.7353,0.64656,0,0
0.73527,0.64688,0,0
0.73527,0.64688,0,0
0.73525,0.64719,0,0
0.73525,0.64719,0,0
0.7353,0.6475,0,0
0.7353,0.6475,0,0
0.73536,0.64781,0,0
0.73536,0.64781,0,0
0.73536,0.64812,0,0
0.73536,0.64812,0,0
0.73538,0.64844,0,0
0.73538,0.64844,0,0
0.73533,0.64875,0,0
0.73533,0.64875,0,0
0.73527,0.64906,0,0
0.73527,0.64906,0,0
0.73528,0.64938,0,0
0.73528,0.64938,0,0
0.73528,0.64969,0,0
0.73528,0.64969,0,0
0.73533,0.65,0,0
0.73533,0.65,0,0
0.73535,0.65031,0,0
0.73535,0.65031,0,0
0.73534,0.65062,0,0
0.73534,0.65062,0,0
0.73534,0.65094,0,0
0.73534,0.65094,0,0
0.73528,0.65125,0,0
0.73528,0.65125,0,0
0.73529,0.65156,0,0
0.73529,0.65156,0,0
0.73529,0.65188,0,0
0.73529,0.65188,0,0
0.7353,0.65219,0,0
0.7353,0.65219,0,0
0.73534,0.6525,0,0
0.73534,0.6525,0,0
0.73534,0.65281,0,0
0.73534,0.65281,0,0
0.73533,0.65312,0,0
0.73533,0.65312,0,0
0.73533,0.65344,0,0
0.73533,0.65344,0,0
0.73528,0.65375,0,0
0.73528,0.65375,0,0
0.7353,0.65406,0,0
0.7353,0.65406,0,0
0.7353,0.65438,0,0
0.7353,0.65438,0,0
0.73532,0.65469,0,0
0.73532,0.65469,0,0
0.73536,0.655,0,0
0.73536,0.655,0,0
0.73534,0.65531,0,0
0.73534,0.65531,0,0
0.73534,0.65562,0,0
0.73534,0.65562,0,0
0.73532,0.65594,0,0
0.73532,0.65594,0,0
0.73528,0.65625,0,0
0.73528,0.65625,0,0
0.73532,0.65656,0,0
0.73532,0.65656,0,0
0.73531,0.65688,0,0
0.73531,0.65688,0,0
0.73534,0.65719,0,0
0.73534,0.65719,0,0
0.73536,0.6575,0,0
0.73536,0.6575,0,0
0.73534,0.65781,0,0
0.73534,0.65781,0,0
0.73534,0.65812,0,0
0.73534,0.65812,0,0
0.73529,0.65844,0,0
0.73529,0.65844,0,0
0.73531,0.65875,0,0
0.73531,0.65875,0,0
0.73535,0.65906,0,0
0.73535,0.65906,0,0
0.73535,0.65938,0,0
0.73535,0.65938,0,0
0.73536,0.65969,0,0
0.73536,0.65969,0,0
0.73537,0.66,0,0
0.73537,0.66,0,0
0.73532,0.66031,0,0
0.73532,0.66031,0,0
0.73531,0.66062,0,0
0.73531,0.66062,0,0
0.7353,0.66094,0,0
0.7353,0.66094,0,0
0.73532,0.66125,0,0
0.73532,0.66125,0,0
0.73538,0.66156,0,0
0.73538,0.66156,0,0
0.73538,0.66188,0,0
0.73538,0.66188,0,0
0.73536,0.66219,0,0
0.73536,0.66219,0,0
0.73536,0.6625,0,0
0.73536,0.6625,0,0
0.73531,0.66281,0,0
0.73531,0.66281,0,0
0.73532,0.66312,0,0
0.73532,0.66312,0,0
0.73531,0.66344,0,0
0.73531,0.66344,0,0
0.73534,0.66375,0,0
0.73534,0.66375,0,0
0.7354,0.66406,0,0
0.7354,0.66406,0,0
0.73538,0.66438,0,0
0.73538,0.66438,0,0
0.73535,0.66469,0,0
0.73535,0.66469,0,0
0.73529,0.665,0,0
0.73529,0.665,0,0
0.7353,0.66531,0,0
0.7353,0.66531,0,0
0.73535,0.66562,0,0
0.73535,0.66562,0,0
0.73534,0.66594,0,0
0.73534,0.66594,0,0
0.73542,0.66625,0,0
0.73542,0.66625,0,0
0.7354,0.66656,0,0
0.7354,0.66656,0,0
0.73532,0.66688,0,0
0.73532,0.66688,0,0
0.73531,0.66719,0,0
0.73531,0.66719,0,0
0.7353,0.6675,0,0
0.7353,0.6675,0,0
0.73531,0.66781,0,0
0.73531,0.66781,0,0
0.73533,0.66812,0,0
0.73533,0.66812,0,0
0.73539,0.66844,0,0
0.73539,0.66844,0,0
0.73545,0.66875,0,0
0.73545,0.66875,0,0
0.73538,0.66906,0,0
0.73538,0.66906,0,0
0.73531,0.66938,0,0
0.73531,0.66938,0,0
0.73528,0.66969,0,0
0.73528,0.66969,0,0
0.73529,0.67,0,0
0.73529,0.67,0,0
0.73531,0.67031,0,0
0.73531,0.67031,0,0
0.73531,0.67062,0,0
0.73531,0.67062,0,0
0.73537,0.67094,0,0
0.73537,0.67094,0,0
0.73545,0.67125,0,0
0.73545,0.67125,0,0
0.73547,0.67156,0,0
0.73547,0.67156,0,0
0.73534,0.67188,0,0
0.73534,0.67188,0,0
0.73526,0.67219,0,0
0.73526,0.67219,0,0
0.73527,0.6725,0,0
0.73527,0.6725,0,0
0.73531,0.67281,0,0
0.73531,0.67281,0,0
0.73529,0.67313,0,0
0.73529,0.67313,0,0
0.73531,0.67344,0,0
0.73531,0.67344,0,0
0.73544,0.67375,0,0
0.73544,0.67375,0,0
0.7355,0.67406,0,0
0.7355,0.67406,0,0
0.73544,0.67437,0,0
0.73544,0.67437,0,0
0.73529,0.67469,0,0
0.73529,0.67469,0,0
0.73524,0.675,0,0
0.73524,0.675,0,0
0.73526,0.67531,0,0
0.73526,0.67531,0,0
0.73529,0.67563,0,0
0.73529,0.67563,0,0
0.7353,0.67594,0,0
0.7353,0.67594,0,0
0.73536,0.67625,0,0
0.73536,0.67625,0,0
0.7355,0.67656,0,0
0.7355,0.67656,0,0
0.73551,0.67687,0,0
0.73551,0.67687,0,0
0.7354,0.67719,0,0
0.7354,0.67719,0,0
0.73528,0.6775,0,0
0.73528,0.6775,0,0
0.73525,0.67781,0,0
0.73525,0.67781,0,0
0.73527,0.67813,0,0
0.73527,0.67813,0,0
0.73529,0.67844,0,0
0.73529,0.67844,0,0
0.73531,0.67875,0,0
0.73531,0.67875,0,0
0.73541,0.67906,0,0
0.73541,0.67906,0,0
0.73553,0.67937,0,0
0.73553,0.67937,0,0
0.7355,0.67969,0,0
0.7355,0.67969,0,0
0.73535,0.68,0,0
0.73535,0.68,0,0
0.73526,0.68031,0,0
0.73526,0.68031,0,0
0.73525,0.68063,0,0
0.73525,0.68063,0,0
0.73528,0.68094,0,0
0.73528,0.68094,0,0
0.73528,0.68125,0,0
0.73528,0.68125,0,0
0.73532,0.68156,0,0
0.73532,0.68156,0,0
0.73546,0.68187,0,0
0.73546,0.68187,0,0
0.73552,0.68219,0,0
0.73552,0.68219,0,0
0.73546,0.6825,0,0
0.73546,0.6825,0,0
0.73531,0.68281,0,0
0.73531,0.68281,0,0
0.73523,0.68313,0,0
0.73523,0.68313,0,0
0.73524,0.68344,0,0
0.73524,0.68344,0,0
0.73526,0.68375,0,0
0.73526,0.68375,0,0
0.73527,0.68406,0,0
0.73527,0.68406,0,0
0.73531,0.68437,0,0
0.73531,0.68437,0,0
0.73543,0.68469,0,0
0.73543,0.68469,0,0
0.73547,0.685,0,0
0.73547,0.685,0,0
0.73539,0.68531,0,0
0.73539,0.68531,0,0
0.73527,0.68563,0,0
0.73527,0.68563,0,0
0.7352,0.68594,0,0
0.7352,0.68594,0,0
0.73526,0.68625,0,0
0.73526,0.68625,0,0
0.73529,0.68656,0,0
0.73529,0.68656,0,0
0.7353,0.68687,0,0
0.7353,0.68687,0,0
0.73532,0.68719,0,0
0.73532,0.68719,0,0
0.73542,0.6875,0,0
0.73542,0.6875,0,0
0.73544,0.68781,0,0
0.73544,0.68781,0,0
0.73537,0.68813,0,0
0.73537,0.68813,0,0
0.73528,0.68844,0,0
0.73528,0.68844,0,0
0.73529,0.68875,0,0
0.73529,0.68875,0,0
0.73536,0.68906,0,0
0.73536,0.68906,0,0
0.73539,0.68937,0,0
0.73539,0.68937,0,0
0.73537,0.68969,0,0
0.73537,0.68969,0,0
0.73539,0.69,0,0
0.73539,0.69,0,0
0.73541,0.69031,0,0
0.73541,0.69031,0,0
0.73538,0.69063,0,0
0.73538,0.69063,0,0
0.73528,0.69094,0,0
0.73528,0.69094,0,0
0.73525,0.69125,0,0
0.73525,0.69125,0,0
0.73532,0.69156,0,0
0.73532,0.69156,0,0
0.73545,0.69187,0,0
0.73545,0.69187,0,0
0.73549,0.69219,0,0
0.73549,0.69219,0,0
0.73543,0.6925,0,0
0.73543,0.6925,0,0
0.73539,0.69281,0,0
0.73539,0.69281,0,0
0.73532,0.69313,0,0
0.73532,0.69313,0,0
0.73527,0.69344,0,0
0.73527,0.69344,0,0
0.73524,0.69375,0,0
0.73524,0.69375,0,0
0.73531,0.69406,0,0
0.73531,0.69406,0,0
0.73545,0.69437,0,0
0.73545,0.69437,0,0
0.73551,0.69469,0,0
0.73551,0.69469,0,0
0.7355,0.695,0,0
0.7355,0.695,0,0
0.7354,0.69531,0,0
0.7354,0.69531,0,0
0.73536,0.69563,0,0
0.73536,0.69563,0,0
0.73529,0.69594,0,0
0.73529,0.69594,0,0
0.73522,0.69625,0,0
0.73522,0.69625,0,0
0.7352,0.69656,0,0
0.7352,0.69656,0,0
0.73528,0.69687,0,0
0.73528,0.69687,0,0
0.73541,0.69719,0,0
0.73541,0.69719,0,0
0.73544,0.6975,0,0
0.73544,0.6975,0,0
0.73541,0.69781,0,0
0.73541,0.69781,0,0
0.73533,0.69813,0,0
0.73533,0.69813,0,0
0.73532,0.69844,0,0
0.73532,0.69844,0,0
0.73527,0.69875,0,0
0.73527,0.69875,0,0
0.73521,0.69906,0,0
0.73521,0.69906,0,0
0.7352,0.69937,0,0
0.7352,0.69937,0,0
0.73533,0.69969,0,0
0.73533,0.69969,0,0
0.73541,0.7,0,0
0.73541,0.7,0,0
0.73538,0.70031,0,0
0.73538,0.70031,0,0
0.7353,0.70063,0,0
0.7353,0.70063,0,0
0.73532,0.70094,0,0
0.73532,0.70094,0,0
0.73537,0.70125,0,0
0.73537,0.70125,0,0
0.7354,0.70156,0,0
0.7354,0.70156,0,0
0.73537,0.70187,0,0
0.73537,0.70187,0,0
0.7354,0.70219,0,0
0.7354,0.70219,0,0
0.73547,0.7025,0,0
0.73547,0.7025,0,0
0.73547,0.70281,0,0
0.73547,0.70281,0,0
0.73534,0.70312,0,0
0.73534,0.70312,0,0
0.73524,0.70344,0,0
0.73524,0.70344,0,0
0.73526,0.70375,0,0
0.73526,0.70375,0,0
0.73537,0.70406,0,0
0.73537,0.70406,0,0
0.73545,0.70438,0,0
0.73545,0.70438,0,0
0.73549,0.70469,0,0
0.73549,0.70469,0,0
0.73549,0.705,0,0
0.73549,0.705,0,0
0.73548,0.70531,0,0
0.73548,0.70531,0,0
0.73536,0.70562,0,0
0.73536,0.70562,0,0
0.73525,0.70594,0,0
0.73525,0.70594,0,0
0.73518,0.70625,0,0
0.73518,0.70625,0,0
0.73522,0.70656,0,0
0.73522,0.70656,0,0
0.73532,0.70688,0,0
0.73532,0.70688,0,0
0.73538,0.70719,0,0
0.73538,0.70719,0,0
0.73542,0.7075,0,0
0.73542,0.7075,0,0
0.73541,0.70781,0,0
0.73541,0.70781,0,0
0.73538,0.70812,0,0
0.73538,0.70812,0,0
0.73532,0.70844,0,0
0.73532,0.70844,0,0
0.73526,0.70875,0,0
0.73526,0.70875,0,0
0.73525,0.70906,0,0
0.73525,0.70906,0,0
0.73532,0.70938,0,0
0.73532,0.70938,0,0
0.73541,0.70969,0,0
0.73541,0.70969,0,0
0.73539,0.71,0,0
0.73539,0.71,0,0
0.73531,0.71031,0,0
0.73531,0.71031,0,0
0.7353,0.71062,0,0
0.7353,0.71062,0,0
0.73535,0.71094,0,0
0.73535,0.71094,0,0
0.73539,0.71125,0,0
0.73539,0.71125,0,0
0.73539,0.71156,0,0
0.73539,0.71156,0,0
0.73546,0.71188,0,0
0.73546,0.71188,0,0
0.73553,0.71219,0,0
0.73553,0.71219,0,0
0.73554,0.7125,0,0
0.73554,0.7125,0,0
0.73541,0.71281,0,0
0.73541,0.71281,0,0
0.73525,0.71312,0,0
0.73525,0.71312,0,0
0.73519,0.71344,0,0
0.73519,0.71344,0,0
0.73526,0.71375,0,0
0.73526,0.71375,0,0
0.73534,0.71406,0,0
0.73534,0.71406,0,0
0.73538,0.71438,0,0
0.73538,0.71438,0,0
0.73542,0.71469,0,0
0.73542,0.71469,0,0
0.73546,0.715,0,0
0.73546,0.715,0,0
0.73541,0.71531,0,0
0.73541,0.71531,0,0
0.73531,0.71562,0,0
0.73531,0.71562,0,0
0.73523,0.71594,0,0
0.73523,0.71594,0,0
0.73524,0.71625,0,0
0.73524,0.71625,0,0
0.73529,0.71656,0,0
0.73529,0.71656,0,0
0.73533,0.71688,0,0
0.73533,0.71688,0,0
0.73533,0.71719,0,0
0.73533,0.71719,0,0
0.73532,0.7175,0,0
0.73532,0.7175,0,0
0.73537,0.71781,0,0
0.73537,0.71781,0,0
0.73537,0.71812,0,0
0.73537,0.71812,0,0
0.73538,0.71844,0,0
0.73538,0.71844,0,0
0.73539,0.71875,0,0
0.73539,0.71875,0,0
0.73547,0.71906,0,0
0.73547,0.71906,0,0
0.73556,0.71938,0,0
0.73556,0.71938,0,0
0.73553,0.71969,0,0
0.73553,0.71969,0,0
0.73541,0.72,0,0
0.73541,0.72,0,0
0.73526,0.72031,0,0
0.73526,0.72031,0,0
0.73526,0.72062,0,0
0.73526,0.72062,0,0
0.73527,0.72094,0,0
0.73527,0.72094,0,0
0.73528,0.72125,0,0
0.73528,0.72125,0,0
0.73534,0.72156,0,0
0.73534,0.72156,0,0
0.73541,0.72188,0,0
0.73541,0.72188,0,0
0.73548,0.72219,0,0
0.73548,0.72219,0,0
0.7354,0.7225,0,0
0.7354,0.7225,0,0
0.7353,0.72281,0,0
0.7353,0.72281,0,0
0.73525,0.72312,0,0
0.73525,0.72312,0,0
0.73529,0.72344,0,0
0.73529,0.72344,0,0
0.73536,0.72375,0,0
0.73536,0.72375,0,0
0.73537,0.72406,0,0
0.73537,0.72406,0,0
0.73535,0.72438,0,0
0.73535,0.72438,0,0
0.73535,0.72469,0,0
0.73535,0.72469,0,0
0.73535,0.725,0,0
0.73535,0.725,0,0
0.73536,0.72531,0,0
0.73536,0.72531,0,0
0.73535,0.72562,0,0
0.73535,0.72562,0,0
0.73544,0.72594,0,0
0.73544,0.72594,0,0
0.73551,0.72625,0,0
0.73551,0.72625,0,0
0.7356,0.72656,0,0
0.7356,0.72656,0,0
0.73554,0.72688,0,0
0.73554,0.72688,0,0
0.73538,0.72719,0,0
0.73538,0.72719,0,0
0.73525,0.7275,0,0
0.73525,0.7275,0,0
0.73522,0.72781,0,0
0.73522,0.72781,0,0
0.73523,0.72812,0,0
0.73523,0.72812,0,0
0.73524,0.72844,0,0
0.73524,0.72844,0,0
0.7353,0.72875,0,0
0.7353,0.72875,0,0
0.73544,0.72906,0,0
0.73544,0.72906,0,0
0.73545,0.72938,0,0
0.73545,0.72938,0,0
0.73539,0.72969,0,0
0.73539,0.72969,0,0
0.73528,0.73,0,0
0.73528,0.73,0,0
0.73532,0.73031,0,0
0.73532,0.73031,0,0
0.73538,0.73062,0,0
0.73538,0.73062,0,0
0.73546,0.73094,0,0
0.73546,0.73094,0,0
0.73546,0.73125,0,0
0.73546,0.73125,0,0
0.73541,0.73156,0,0
0.73541,0.73156,0,0
0.73535,0.73188,0,0
0.73535,0.73188,0,0
0.73528,0.73219,0,0
0.73528,0.73219,0,0
0.73526,0.7325,0,0
0.73526,0.7325,0,0
0.73528,0.73281,0,0
0.73528,0.73281,0,0
0.73535,0.73312,0,0
0.73535,0.73312,0,0
0.73546,0.73344,0,0
0.73546,0.73344,0,0
0.73551,0.73375,0,0
0.73551,0.73375,0,0
0.73544,0.73406,0,0
0.73544,0.73406,0,0
0.73531,0.73438,0,0
0.73531,0.73438,0,0
0.73531,0.73469,0,0
0.73531,0.73469,0,0
0.73533,0.735,0,0
0.73533,0.735,0,0
0.73532,0.73531,0,0
0.73532,0.73531,0,0
0.73531,0.73563,0,0
0.73531,0.73563,0,0
0.73533,0.73594,0,0
0.73533,0.73594,0,0
0.73539,0.73625,0,0
0.73539,0.73625,0,0
0.73535,0.73656,0,0
0.73535,0.73656,0,0
0.73532,0.73687,0,0
0.73532,0.73687,0,0
0.73533,0.73719,0,0
0.73533,0.73719,0,0
0.73543,0.7375,0,0
0.73543,0.7375,0,0
0.73553,0.73781,0,0
0.73553,0.73781,0,0
0.73556,0.73813,0,0
0.73556,0.73813,0,0
0.73552,0.73844,0,0
0.73552,0.73844,0,0
0.73539,0.73875,0,0
0.73539,0.73875,0,0
0.73533,0.73906,0,0
0.73533,0.73906,0,0
0.73528,0.73937,0,0
0.73528,0.73937,0,0
0.73522,0.73969,0,0
0.73522,0.73969,0,0
0.73519,0.74,0,0
0.73519,0.74,0,0
0.73528,0.74031,0,0
0.73528,0.74031,0,0
0.73539,0.74063,0,0
0.73539,0.74063,0,0
0.73542,0.74094,0,0
0.73542,0.74094,0,0
0.73532,0.74125,0,0
0.73532,0.74125,0,0
0.73529,0.74156,0,0
0.73529,0.74156,0,0
0.73538,0.74187,0,0
0.73538,0.74187,0,0
0.73553,0.74219,0,0
0.73553,0.74219,0,0
0.73555,0.7425,0,0
0.73555,0.7425,0,0
0.73552,0.74281,0,0
0.73552,0.74281,0,0
0.73548,0.74313,0,0
0.73548,0.74313,0,0
0.7354,0.74344,0,0
0.7354,0.74344,0,0
0.73529,0.74375,0,0
0.73529,0.74375,0,0
0.73517,0.74406,0,0
0.73517,0.74406,0,0
0.73519,0.74437,0,0
0.73519,0.74437,0,0
0.73528,0.74469,0,0
0.73528,0.74469,0,0
0.73541,0.745,0,0
0.73541,0.745,0,0
0.73543,0.74531,0,0
0.73543,0.74531,0,0
0.73535,0.74563,0,0
0.73535,0.74563,0,0
0.73532,0.74594,0,0
0.73532,0.74594,0,0
0.73533,0.74625,0,0
0.73533,0.74625,0,0
0.73545,0.74656,0,0
0.73545,0.74656,0,0
0.73547,0.74687,0,0
0.73547,0.74687,0,0
0.73551,0.74719,0,0
0.73551,0.74719,0,0
0.73552,0.7475,0,0
0.73552,0.7475,0,0
0.73543,0.74781,0,0
0.73543,0.74781,0,0
0.73531,0.74813,0,0
0.73531,0.74813,0,0
0.73519,0.74844,0,0
0.73519,0.74844,0,0
0.7352,0.74875,0,0
0.7352,0.74875,0,0
0.73527,0.74906,0,0
0.73527,0.74906,0,0
0.73538,0.74937,0,0
0.73538,0.74937,0,0
0.73544,0.74969,0,0
0.73544,0.74969,0,0
0.73536,0.75,0,0
0.73536,0.75,0,0
0.73535,0.75031,0,0
0.73535,0.75031,0,0
0.73534,0.75063,0,0
0.73534,0.75063,0,0
0.73544,0.75094,0,0
0.73544,0.75094,0,0
0.73545,0.75125,0,0
0.73545,0.75125,0,0
0.73548,0.75156,0,0
0.73548,0.75156,0,0
0.73552,0.75187,0,0
0.73552,0.75187,0,0
0.73547,0.75219,0,0
0.73547,0.75219,0,0
0.73534,0.7525,0,0
0.73534,0.7525,0,0
0.7352,0.75281,0,0
0.7352,0.75281,0,0
0.73519,0.75313,0,0
0.73519,0.75313,0,0
0.73527,0.75344,0,0
0.73527,0.75344,0,0
0.73537,0.75375,0,0
0.73537,0.75375,0,0
0.73543,0.75406,0,0
0.73543,0.75406,0,0
0.73536,0.75437,0,0
0.73536,0.75437,0,0
0.73536,0.75469,0,0
0.73536,0.75469,0,0
0.73536,0.755,0,0
0.73536,0.755,0,0
0.73544,0.75531,0,0
0.73544,0.75531,0,0
0.73543,0.75563,0,0
0.73543,0.75563,0,0
0.73548,0.75594,0,0
0.73548,0.75594,0,0
0.73554,0.75625,0,0
0.73554,0.75625,0,0
0.7355,0.75656,0,0
0.7355,0.75656,0,0
0.73538,0.75687,0,0
0.73538,0.75687,0,0
0.73522,0.75719,0,0
0.73522,0.75719,0,0
0.73518,0.7575,0,0
0.73518,0.7575,0,0
0.73524,0.75781,0,0
0.73524,0.75781,0,0
0.73535,0.75813,0,0
0.73535,0.75813,0,0
0.73542,0.75844,0,0
0.73542,0.75844,0,0
0.73534,0.75875,0,0
0.73534,0.75875,0,0
0.73536,0.75906,0,0
0.73536,0.75906,0,0
0.73537,0.75937,0,0
0.73537,0.75937,0,0
0.73542,0.75969,0,0
0.73542,0.75969,0,0
0.73546,0.76,0,0
0.73546,0.76,0,0
0.73552,0.76031,0,0
0.73552,0.76031,0,0
0.7356,0.76063,0,0
0.7356,0.76063,0,0
0.73554,0.76094,0,0
0.73554,0.76094,0,0
0.73544,0.76125,0,0
0.73544,0.76125,0,0
0.73526,0.76156,0,0
0.73526,0.76156,0,0
0.73515,0.76187,0,0
0.73515,0.76187,0,0
0.73523,0.76219,0,0
0.73523,0.76219,0,0
0.73533,0.7625,0,0
0.73533,0.7625,0,0
0.73538,0.76281,0,0
0.73538,0.76281,0,0
0.73533,0.76313,0,0
0.73533,0.76313,0,0
0.73535,0.76344,0,0
0.73535,0.76344,0,0
0.73537,0.76375,0,0
0.73537,0.76375,0,0
0.73538,0.76406,0,0
0.73538,0.76406,0,0
0.73547,0.76437,0,0
0.73547,0.76437,0,0
0.73549,0.76469,0,0
0.73549,0.76469,0,0
0.73558,0.765,0,0
0.73558,0.765,0,0
0.73554,0.76531,0,0
0.73554,0.76531,0,0
0.73551,0.76562,0,0
0.73551,0.76562,0,0
0.73532,0.76594,0,0
0.73532,0.76594,0,0
0.73518,0.76625,0,0
0.73518,0.76625,0,0
0.73524,0.76656,0,0
0.73524,0.76656,0,0
0.73532,0.76688,0,0
0.73532,0.76688,0,0
0.73536,0.76719,0,0
0.73536,0.76719,0,0
0.73532,0.7675,0,0
0.73532,0.7675,0,0
0.73532,0.76781,0,0
0.73532,0.76781,0,0
0.73533,0.76812,0,0
0.73533,0.76812,0,0
0.73539,0.76844,0,0
0.73539,0.76844,0,0
0.73545,0.76875,0,0
0.73545,0.76875,0,0
0.73542,0.76906,0,0
0.73542,0.76906,0,0
0.73544,0.76938,0,0
0.73544,0.76938,0,0
0.73547,0.76969,0,0
0.73547,0.76969,0,0
0.73546,0.77,0,0
0.73546,0.77,0,0
0.73535,0.77031,0,0
0.73535,0.77031,0,0
0.73531,0.77062,0,0
0.73531,0.77062,0,0
0.73543,0.77094,0,0
0.73543,0.77094,0,0
0.73548,0.77125,0,0
0.73548,0.77125,0,0
0.73545,0.77156,0,0
0.73545,0.77156,0,0
0.73533,0.77188,0,0
0.73533,0.77188,0,0
0.73529,0.77219,0,0
0.73529,0.77219,0,0
0.7353,0.7725,0,0
0.7353,0.7725,0,0
0.73532,0.77281,0,0
0.73532,0.77281,0,0
0.73537,0.77312,0,0
0.73537,0.77312,0,0
0.73531,0.77344,0,0
0.73531,0.77344,0,0
0.73538,0.77375,0,0
0.73538,0.77375,0,0
0.73543,0.77406,0,0
0.73543,0.77406,0,0
0.7354,0.77438,0,0
0.7354,0.77438,0,0
0.7354,0.77469,0,0
0.7354,0.77469,0,0
0.7354,0.775,0,0
0.7354,0.775,0,0
0.7356,0.77531,0,0
0.7356,0.77531,0,0
0.73561,0.77562,0,0
0.73561,0.77562,0,0
0.7356,0.77594,0,0
0.7356,0.77594,0,0
0.73539,0.77625,0,0
0.73539,0.77625,0,0
0.73528,0.77656,0,0
0.73528,0.77656,0,0
0.73523,0.77688,0,0
0.73523,0.77688,0,0
0.73524,0.77719,0,0
0.73524,0.77719,0,0
0.73529,0.7775,0,0
0.73529,0.7775,0,0
0.73531,0.77781,0,0
0.73531,0.77781,0,0
0.73534,0.77812,0,0
0.73534,0.77812,0,0
0.73535,0.77844,0,0
0.73535,0.77844,0,0
0.73534,0.77875,0,0
0.73534,0.77875,0,0
0.73541,0.77906,0,0
0.73541,0.77906,0,0
0.73537,0.77938,0,0
0.73537,0.77938,0,0
0.73545,0.77969,0,0
0.73545,0.77969,0,0
0.73548,0.78,0,0
0.73548,0.78,0,0
0.73549,0.78031,0,0
0.73549,0.78031,0,0
0.7354,0.78062,0,0
0.7354,0.78062,0,0
0.73533,0.78094,0,0
0.73533,0.78094,0,0
0.73544,0.78125,0,0
0.73544,0.78125,0,0
0.73546,0.78156,0,0
0.73546,0.78156,0,0
0.73549,0.78188,0,0
0.73549,0.78188,0,0
0.73535,0.78219,0,0
0.73535,0.78219,0,0
0.7353,0.7825,0,0
0.7353,0.7825,0,0
0.73543,0.78281,0,0
0.73543,0.78281,0,0
0.7354,0.78312,0,0
0.7354,0.78312,0,0
0.73561,0.78344,0,0
0.73561,0.78344,0,0
0.73568,0.78375,0,0
0.73568,0.78375,0,0
0.73596,0.78406,0,0
0.73596,0.78406,0,0
0.73633,0.78438,0,0
0.73633,0.78438,0,0
0.73662,0.78469,0,0
0.73662,0.78469,0,0
0.737,0.785,0,0
0.737,0.785,0,0
0.73724,0.78531,0,0
0.73724,0.78531,0,0
0.73776,0.78562,0,0
0.73776,0.78562,0,0
0.73823,0.78594,0,0
0.73823,0.78594,0,0
0.73878,0.78625,0,0
0.73878,0.78625,0,0
0.73907,0.78656,0,0
0.73907,0.78656,0,0
0.73917,0.78688,0,0
0.73917,0.78688,0,0
0.73928,0.78719,0,0
0.73928,0.78719,0,0
0.73945,0.7875,0,0
0.73945,0.7875,0,0
0.73982,0.78781,0,0
0.73982,0.78781,0,0
0.74023,0.78812,0,0
0.74023,0.78812,0,0
0.74065,0.78844,0,0
0.74065,0.78844,0,0
0.74101,0.78875,0,0
0.74101,0.78875,0,0
0.74125,0.78906,0,0
0.74125,0.78906,0,0
0.74171,0.78938,0,0
0.74171,0.78938,0,0
0.74199,0.78969,0,0
0.74199,0.78969,0,0
0.74237,0.79,0,0
0.74237,0.79,0,0
0.74262,0.79031,0,0
0.74262,0.79031,0,0
0.74309,0.79062,0,0
0.74309,0.79062,0,0
0.74365,0.79094,0,0
0.74365,0.79094,0,0
0.74388,0.79125,0,0
0.74388,0.79125,0,0
0.74401,0.79156,0,0
0.74401,0.79156,0,0
0.7441,0.79188,0,0
0.7441,0.79188,0,0
0.74457,0.79219,0,0
0.74457,0.79219,0,0
0.74505,0.7925,0,0
0.74505,0.7925,0,0
0.7454,0.79281,0,0
0.7454,0.79281,0,0
0.74575,0.79312,0,0
0.74575,0.79312,0,0
0.74592,0.79344,0,0
0.74592,0.79344,0,0
0.74629,0.79375,0,0
0.74629,0.79375,0,0
0.74657,0.79406,0,0
0.74657,0.79406,0,0
0.74703,0.79438,0,0
0.74703,0.79438,0,0
0.74731,0.79469,0,0
0.74731,0.79469,0,0
0.7476,0.795,0,0
0.7476,0.795,0,0
0.74822,0.79531,0,0
0.74822,0.79531,0,0
0.74848,0.79562,0,0
0.74848,0.79562,0,0
0.74878,0.79594,0,0
0.74878,0.79594,0,0
0.74883,0.79625,0,0
0.74883,0.79625,0,0
0.74932,0.79656,0,0
0.74932,0.79656,0,0
0.7497,0.79688,0,0
0.7497,0.79688,0,0
0.7502,0.79719,0,0
0.7502,0.79719,0,0
0.75059,0.7975,0,0
0.75059,0.7975,0,0
0.75073,0.79781,0,0
0.75073,0.79781,0,0
0.75089,0.79813,0,0
0.75089,0.79813,0,0
0.75127,0.79844,0,0
0.75127,0.79844,0,0
0.75166,0.79875,0,0
0.75166,0.79875,0,0
0.75206,0.79906,0,0
0.75206,0.79906,0,0
0.75222,0.79937,0,0
0.75222,0.79937,0,0
0.75277,0.79969,0,0
0.75277,0.79969,0,0
0.75318,0.8,0,0
0.75318,0.8,0,0
0.75351,0.80031,0,0
0.75351,0.80031,0,0
0.75365,0.80063,0,0
0.75365,0.80063,0,0
0.75398,0.80094,0,0
0.75398,0.80094,0,0
0.75442,0.80125,0,0
0.75442,0.80125,0,0
0.75487,0.80156,0,0
0.75487,0.80156,0,0
0.75536,0.80187,0,0
0.75536,0.80187,0,0
0.75547,0.80219,0,0
0.75547,0.80219,0,0
0.75574,0.8025,0,0
0.75574,0.8025,0,0
0.75599,0.80281,0,0
0.75599,0.80281,0,0
0.75634,0.80313,0,0
0.75634,0.80313,0,0
0.75673,0.80344,0,0
0.75673,0.80344,0,0
0.75698,0.80375,0,0
0.75698,0.80375,0,0
0.75751,0.80406,0,0
0.75751,0.80406,0,0
0.75785,0.80437,0,0
0.75785,0.80437,0,0
0.75829,0.80469,0,0
0.75829,0.80469,0,0
0.75845,0.805,0,0
0.75845,0.805,0,0
0.75868,0.80531,0,0
0.75868,0.80531,0,0
0.75916,0.80563,0,0
0.75916,0.80563,0,0
0.75957,0.80594,0,0
0.75957,0.80594,0,0
0.76016,0.80625,0,0
0.76016,0.80625,0,0
0.76026,0.80656,0,0
0.76026,0.80656,0,0
0.76058,0.80687,0,0
0.76058,0.80687,0,0
0.76075,0.80719,0,0
0.76075,0.80719,0,0
0.76118,0.8075,0,0
0.76118,0.8075,0,0
0.76146,0.80781,0,0
0.76146,0.80781,0,0
0.76175,0.80813,0,0
0.76175,0.80813,0,0
0.76221,0.80844,0,0
0.76221,0.80844,0,0
0.76267,0.80875,0,0
0.76267,0.80875,0,0
0.7631,0.80906,0,0
0.7631,0.80906,0,0
0.76331,0.80937,0,0
0.76331,0.80937,0,0
0.76345,0.80969,0,0
0.76345,0.80969,0,0
0.76388,0.81,0,0
0.76388,0.81,0,0
0.76424,0.81031,0,0
0.76424,0.81031,0,0
0.76488,0.81063,0,0
0.76488,0.81063,0,0
0.76505,0.81094,0,0
0.76505,0.81094,0,0
0.76542,0.81125,0,0
0.76542,0.81125,0,0
0.76568,0.81156,0,0
0.76568,0.81156,0,0
0.76589,0.81187,0,0
0.76589,0.81187,0,0
0.76629,0.81219,0,0
0.76629,0.81219,0,0
0.7665,0.8125,0,0
0.7665,0.8125,0,0
0.76702,0.81281,0,0
0.76702,0.81281,0,0
0.76741,0.81313,0,0
0.76741,0.81313,0,0
0.76793,0.81344,0,0
0.76793,0.81344,0,0
0.76804,0.81375,0,0
0.76804,0.81375,0,0
0.76831,0.81406,0,0
0.76831,0.81406,0,0
0.76868,0.81437,0,0
0.76868,0.81437,0,0
0.76908,0.81469,0,0
0.76908,0.81469,0,0
0.76959,0.815,0,0
0.76959,0.815,0,0
0.76986,0.81531,0,0
0.76986,0.81531,0,0
0.77017,0.81563,0,0
0.77017,0.81563,0,0
0.77053,0.81594,0,0
0.77053,0.81594,0,0
0.7708,0.81625,0,0
0.7708,0.81625,0,0
0.77118,0.81656,0,0
0.77118,0.81656,0,0
0.77132,0.81687,0,0
0.77132,0.81687,0,0
0.77184,0.81719,0,0
0.77184,0.81719,0,0
0.77225,0.8175,0,0
0.77225,0.8175,0,0
0.77273,0.81781,0,0
0.77273,0.81781,0,0
0.77297,0.81813,0,0
0.77297,0.81813,0,0
0.77322,0.81844,0,0
0.77322,0.81844,0,0
0.77359,0.81875,0,0
0.77359,0.81875,0,0
0.77382,0.81906,0,0
0.77382,0.81906,0,0
0.77426,0.81937,0,0
0.77426,0.81937,0,0
0.7747,0.81969,0,0
0.7747,0.81969,0,0
0.77476,0.82,0,0
0.77476,0.82,0,0
0.77562,0.82031,0,0
0.77562,0.82031,0,0
0.77543,0.82063,0,0
0.77543,0.82063,0,0
0.77625,0.82094,0,0
0.77625,0.82094,0,0
0.77605,0.82125,0,0
0.77605,0.82125,0,0
0.77678,0.82156,0,0
0.77678,0.82156,0,0
0.77705,0.82187,0,0
0.77705,0.82187,0,0
0.77767,0.82219,0,0
0.77767,0.82219,0,0
0.77775,0.8225,0,0
0.77775,0.8225,0,0
0.77789,0.82281,0,0
0.77789,0.82281,0,0
0.7788,0.82313,0,0
0.7788,0.82313,0,0
0.77678,0.82344,0,0
0.77678,0.82344,0,0
0.78261,0.82375,0,0
0.78261,0.82375,0,0
0.79319,0.82406,0,0
0.79319,0.82406,0,0
0.54101,0.82437,0,0
0.54101,0.82437,0,0
-0.047824,0.82469,0,0
-0.047824,0.82469,0,0
-0.15432,0.825,0,0
-0.15432,0.825,0,0
-0.15631,0.82531,0,0
-0.15631,0.82531,0,0
-0.15509,0.82563,0,0
-0.15509,0.82563,0,0
-0.15436,0.82594,0,0
-0.15436,0.82594,0,0
-0.15435,0.82625,0,0
-0.15435,0.82625,0,0
-0.15387,0.82656,0,0
-0.15387,0.82656,0,0
-0.15385,0.82687,0,0
-0.15385,0.82687,0,0
-0.15336,0.82719,0,0
-0.15336,0.82719,0,0
-0.15335,0.8275,0,0
-0.15335,0.8275,0,0
-0.15286,0.82781,0,0
-0.15286,0.82781,0,0
-0.15283,0.82812,0,0
-0.15283,0.82812,0,0
-0.15236,0.82844,0,0
-0.15236,0.82844,0,0
-0.15232,0.82875,0,0
-0.15232,0.82875,0,0
-0.15185,0.82906,0,0
-0.15185,0.82906,0,0
-0.15181,0.82938,0,0
-0.15181,0.82938,0,0
-0.15134,0.82969,0,0
-0.15134,0.82969,0,0
-0.15131,0.83,0,0
-0.15131,0.83,0,0
-0.15083,0.83031,0,0
-0.15083,0.83031,0,0
-0.15082,0.83062,0,0
-0.15082,0.83062,0,0
-0.15031,0.83094,0,0
-0.15031,0.83094,0,0
-0.15032,0.83125,0,0
-0.15032,0.83125,0,0
-0.14979,0.83156,0,0
-0.14979,0.83156,0,0
-0.14981,0.83188,0,0
-0.14981,0.83188,0,0
-0.14929,0.83219,0,0
-0.14929,0.83219,0,0
-0.14929,0.8325,0,0
-0.14929,0.8325,0,0
-0.14879,0.83281,0,0
-0.14879,0.83281,0,0
-0.14876,0.83312,0,0
-0.14876,0.83312,0,0
-0.1483,0.83344,0,0
-0.1483,0.83344,0,0
-0.14823,0.83375,0,0
-0.14823,0.83375,0,0
-0.14782,0.83406,0,0
-0.14782,0.83406,0,0
-0.1477,0.83438,0,0
-0.1477,0.83438,0,0
-0.14733,0.83469,0,0
-0.14733,0.83469,0,0
-0.14717,0.835,0,0
-0.14717,0.835,0,0
-0.14684,0.83531,0,0
-0.14684,0.83531,0,0
-0.14664,0.83562,0,0
-0.14664,0.83562,0,0
-0.14634,0.83594,0,0
-0.14634,0.83594,0,0
-0.14612,0.83625,0,0
-0.14612,0.83625,0,0
-0.14584,0.83656,0,0
-0.14584,0.83656,0,0
-0.1456,0.83688,0,0
-0.1456,0.83688,0,0
-0.14533,0.83719,0,0
-0.14533,0.83719,0,0
-0.14509,0.8375,0,0
-0.14509,0.8375,0,0
-0.14482,0.83781,0,0
-0.14482,0.83781,0,0
-0.14457,0.83812,0,0
-0.14457,0.83812,0,0
-0.14431,0.83844,0,0
-0.14431,0.83844,0,0
-0.14406,0.83875,0,0
-0.14406,0.83875,0,0
-0.1438,0.83906,0,0
-0.1438,0.83906,0,0
-0.14355,0.83938,0,0
-0.14355,0.83938,0,0
-0.14329,0.83969,0,0
-0.14329,0.83969,0,0
-0.14303,0.84,0,0
-0.14303,0.84,0,0
-0.14278,0.84031,0,0
-0.14278,0.84031,0,0
-0.14252,0.84062,0,0
-0.14252,0.84062,0,0
-0.14226,0.84094,0,0
-0.14226,0.84094,0,0
-0.14201,0.84125,0,0
-0.14201,0.84125,0,0
-0.14175,0.84156,0,0
-0.14175,0.84156,0,0
-0.14149,0.84188,0,0
-0.14149,0.84188,0,0
-0.14124,0.84219,0,0
-0.14124,0.84219,0,0
-0.14098,0.8425,0,0
-0.14098,0.8425,0,0
-0.14072,0.84281,0,0
-0.14072,0.84281,0,0
-0.14046,0.84312,0,0
-0.14046,0.84312,0,0
-0.14021,0.84344,0,0
-0.14021,0.84344,0,0
-0.13995,0.84375,0,0
-0.13995,0.84375,0,0
-0.13969,0.84406,0,0
-0.13969,0.84406,0,0
-0.13944,0.84438,0,0
-0.13944,0.84438,0,0
-0.13918,0.84469,0,0
-0.13918,0.84469,0,0
-0.13892,0.845,0,0
-0.13892,0.845,0,0
-0.13866,0.84531,0,0
-0.13866,0.84531,0,0
-0.13841,0.84562,0,0
-0.13841,0.84562,0,0
-0.13815,0.84594,0,0
-0.13815,0.84594,0,0
-0.13789,0.84625,0,0
-0.13789,0.84625,0,0
-0.13763,0.84656,0,0
-0.13763,0.84656,0,0
-0.13737,0.84688,0,0
-0.13737,0.84688,0,0
-0.13711,0.84719,0,0
-0.13711,0.84719,0,0
-0.13686,0.8475,0,0
-0.13686,0.8475,0,0
-0.1366,0.84781,0,0
-0.1366,0.84781,0,0
-0.13634,0.84812,0,0
-0.13634,0.84812,0,0
-0.13608,0.84844,0,0
-0.13608,0.84844,0,0
-0.13582,0.84875,0,0
-0.13582,0.84875,0,0
-0.13557,0.84906,0,0
-0.13557,0.84906,0,0
-0.1353,0.84938,0,0
-0.1353,0.84938,0,0
-0.13505,0.84969,0,0
-0.13505,0.84969,0,0
-0.13479,0.85,0,0
-0.13479,0.85,0,0
-0.13453,0.85031,0,0
-0.13453,0.85031,0,0
-0.13427,0.85062,0,0
-0.13427,0.85062,0,0
-0.13401,0.85094,0,0
-0.13401,0.85094,0,0
-0.13375,0.85125,0,0
-0.13375,0.85125,0,0
-0.13349,0.85156,0,0
-0.13349,0.85156,0,0
-0.13323,0.85188,0,0
-0.13323,0.85188,0,0
-0.13297,0.85219,0,0
-0.13297,0.85219,0,0
-0.13271,0.8525,0,0
-0.13271,0.8525,0,0
-0.13246,0.85281,0,0
-0.13246,0.85281,0,0
-0.1322,0.85312,0,0
-0.1322,0.85312,0,0
-0.13194,0.85344,0,0
-0.13194,0.85344,0,0
-0.13168,0.85375,0,0
-0.13168,0.85375,0,0
-0.13142,0.85406,0,0
-0.13142,0.85406,0,0
-0.13116,0.85438,0,0
-0.13116,0.85438,0,0
-0.1309,0.85469,0,0
-0.1309,0.85469,0,0
-0.13064,0.855,0,0
-0.13064,0.855,0,0
-0.13038,0.85531,0,0
-0.13038,0.85531,0,0
-0.13012,0.85562,0,0
-0.13012,0.85562,0,0
-0.12985,0.85594,0,0
-0.12985,0.85594,0,0
-0.1296,0.85625,0,0
-0.1296,0.85625,0,0
-0.12933,0.85656,0,0
-0.12933,0.85656,0,0
-0.12907,0.85688,0,0
-0.12907,0.85688,0,0
-0.12881,0.85719,0,0
-0.12881,0.85719,0,0
-0.12855,0.8575,0,0
-0.12855,0.8575,0,0
-0.12829,0.85781,0,0
-0.12829,0.85781,0,0
-0.12803,0.85812,0,0
-0.12803,0.85812,0,0
-0.12777,0.85844,0,0
-0.12777,0.85844,0,0
-0.12751,0.85875,0,0
-0.12751,0.85875,0,0
-0.12725,0.85906,0,0
-0.12725,0.85906,0,0
-0.12699,0.85938,0,0
-0.12699,0.85938,0,0
-0.12673,0.85969,0,0
-0.12673,0.85969,0,0
-0.12646,0.86,0,0
-0.12646,0.86,0,0
-0.1262,0.86031,0,0
-0.1262,0.86031,0,0
-0.12594,0.86063,0,0
-0.12594,0.86063,0,0
-0.12568,0.86094,0,0
-0.12568,0.86094,0,0
-0.12542,0.86125,0,0
-0.12542,0.86125,0,0
-0.12516,0.86156,0,0
-0.12516,0.86156,0,0
-0.12489,0.86187,0,0
-0.12489,0.86187,0,0
-0.12463,0.86219,0,0
-0.12463,0.86219,0,0
-0.12437,0.8625,0,0
-0.12437,0.8625,0,0
-0.12411,0.86281,0,0
-0.12411,0.86281,0,0
-0.12385,0.86313,0,0
-0.12385,0.86313,0,0
-0.12358,0.86344,0,0
-0.12358,0.86344,0,0
-0.12332,0.86375,0,0
-0.12332,0.86375,0,0
-0.12306,0.86406,0,0
-0.12306,0.86406,0,0
-0.1228,0.86437,0,0
-0.1228,0.86437,0,0
-0.12253,0.86469,0,0
-0.12253,0.86469,0,0
-0.12227,0.865,0,0
-0.12227,0.865,0,0
-0.12201,0.86531,0,0
-0.12201,0.86531,0,0
-0.12175,0.86563,0,0
-0.12175,0.86563,0,0
-0.12148,0.86594,0,0
-0.12148,0.86594,0,0
-0.12122,0.86625,0,0
-0.12122,0.86625,0,0
-0.12096,0.86656,0,0
-0.12096,0.86656,0,0
-0.12069,0.86687,0,0
-0.12069,0.86687,0,0
-0.12043,0.86719,0,0
-0.12043,0.86719,0,0
-0.12017,0.8675,0,0
-0.12017,0.8675,0,0
-0.1199,0.86781,0,0
-0.1199,0.86781,0,0
-0.11964,0.86813,0,0
-0.11964,0.86813,0,0
-0.11938,0.86844,0,0
-0.11938,0.86844,0,0
-0.11911,0.86875,0,0
-0.11911,0.86875,0,0
-0.11885,0.86906,0,0
-0.11885,0.86906,0,0
-0.11859,0.86937,0,0
-0.11859,0.86937,0,0
-0.11832,0.86969,0,0
-0.11832,0.86969,0,0
-0.11806,0.87,0,0
-0.11806,0.87,0,0
-0.1178,0.87031,0,0
-0.1178,0.87031,0,0
-0.11753,0.87063,0,0
-0.11753,0.87063,0,0
-0.11727,0.87094,0,0
-0.11727,0.87094,0,0
-0.117,0.87125,0,0
-0.117,0.87125,0,0
-0.11674,0.87156,0,0
-0.11674,0.87156,0,0
-0.11647,0.87187,0,0
-0.11647,0.87187,0,0
-0.11621,0.87219,0,0
-0.11621,0.87219,0,0
-0.11595,0.8725,0,0
-0.11595,0.8725,0,0
-0.11568,0.87281,0,0
-0.11568,0.87281,0,0
-0.11542,0.87313,0,0
-0.11542,0.87313,0,0
-0.11515,0.87344,0,0
-0.11515,0.87344,0,0
-0.11489,0.87375,0,0
-0.11489,0.87375,0,0
-0.11462,0.87406,0,0
-0.11462,0.87406,0,0
-0.11436,0.87437,0,0
-0.11436,0.87437,0,0
-0.11409,0.87469,0,0
-0.11409,0.87469,0,0
-0.11383,0.875,0,0
-0.11383,0.875,0,0
-0.11356,0.87531,0,0
-0.11356,0.87531,0,0
-0.1133,0.87563,0,0
-0.1133,0.87563,0,0
-0.11303,0.87594,0,0
-0.11303,0.87594,0,0
-0.11276,0.87625,0,0
-0.11276,0.87625,0,0
-0.11249,0.87656,0,0
-0.11249,0.87656,0,0
-0.11223,0.87687,0,0
-0.11223,0.87687,0,0
-0.11196,0.87719,0,0
-0.11196,0.87719,0,0
-0.1117,0.8775,0,0
-0.1117,0.8775,0,0
-0.11143,0.87781,0,0
-0.11143,0.87781,0,0
-0.11117,0.87813,0,0
-0.11117,0.87813,0,0
-0.1109,0.87844,0,0
-0.1109,0.87844,0,0
-0.11063,0.87875,0,0
-0.11063,0.87875,0,0
-0.11037,0.87906,0,0
-0.11037,0.87906,0,0
-0.1101,0.87937,0,0
-0.1101,0.87937,0,0
-0.10984,0.87969,0,0
-0.10984,0.87969,0,0
-0.10957,0.88,0,0
-0.10957,0.88,0,0
-0.1093,0.88031,0,0
-0.1093,0.88031,0,0
-0.10903,0.88063,0,0
-0.10903,0.88063,0,0
-0.10877,0.88094,0,0
-0.10877,0.88094,0,0
-0.1085,0.88125,0,0
-0.1085,0.88125,0,0
-0.10824,0.88156,0,0
-0.10824,0.88156,0,0
-0.10796,0.88187,0,0
-0.10796,0.88187,0,0
-0.1077,0.88219,0,0
-0.1077,0.88219,0,0
-0.10743,0.8825,0,0
-0.10743,0.8825,0,0
-0.10717,0.88281,0,0
-0.10717,0.88281,0,0
-0.1069,0.88313,0,0
-0.1069,0.88313,0,0
-0.10663,0.88344,0,0
-0.10663,0.88344,0,0
-0.10636,0.88375,0,0
-0.10636,0.88375,0,0
-0.1061,0.88406,0,0
-0.1061,0.88406,0,0
-0.10582,0.88437,0,0
-0.10582,0.88437,0,0
-0.10556,0.88469,0,0
-0.10556,0.88469,0,0
-0.10529,0.885,0,0
-0.10529,0.885,0,0
-0.10502,0.88531,0,0
-0.10502,0.88531,0,0
-0.10475,0.88563,0,0
-0.10475,0.88563,0,0
-0.10449,0.88594,0,0
-0.10449,0.88594,0,0
-0.10422,0.88625,0,0
-0.10422,0.88625,0,0
-0.10395,0.88656,0,0
-0.10395,0.88656,0,0
-0.10368,0.88687,0,0
-0.10368,0.88687,0,0
-0.10341,0.88719,0,0
-0.10341,0.88719,0,0
-0.10314,0.8875,0,0
-0.10314,0.8875,0,0
-0.10288,0.88781,0,0
-0.10288,0.88781,0,0
-0.10261,0.88813,0,0
-0.10261,0.88813,0,0
-0.10234,0.88844,0,0
-0.10234,0.88844,0,0
-0.10207,0.88875,0,0
-0.10207,0.88875,0,0
-0.1018,0.88906,0,0
-0.1018,0.88906,0,0
-0.10153,0.88937,0,0
-0.10153,0.88937,0,0
-0.10126,0.88969,0,0
-0.10126,0.88969,0,0
-0.10099,0.89,0,0
-0.10099,0.89,0,0
-0.10072,0.89031,0,0
-0.10072,0.89031,0,0
-0.10045,0.89062,0,0
-0.10045,0.89062,0,0
-0.10018,0.89094,0,0
-0.10018,0.89094,0,0
-0.099913,0.89125,0,0
-0.099913,0.89125,0,0
-0.099643,0.89156,0,0
-0.099643,0.89156,0,0
-0.099373,0.89188,0,0
-0.099373,0.89188,0,0
-0.099103,0.89219,0,0
-0.099103,0.89219,0,0
-0.098833,0.8925,0,0
-0.098833,0.8925,0,0
-0.098563,0.89281,0,0
-0.098563,0.89281,0,0
-0.098293,0.89312,0,0
-0.098293,0.89312,0,0
-0.098022,0.89344,0,0
-0.098022,0.89344,0,0
-0.097752,0.89375,0,0
-0.097752,0.89375,0,0
-0.097481,0.89406,0,0
-0.097481,0.89406,0,0
-0.097211,0.89438,0,0
-0.097211,0.89438,0,0
-0.09694,0.89469,0,0
-0.09694,0.89469,0,0
-0.096669,0.895,0,0
-0.096669,0.895,0,0
-0.096398,0.89531,0,0
-0.096398,0.89531,0,0
-0.096127,0.89562,0,0
-0.096127,0.89562,0,0
-0.095856,0.89594,0,0
-0.095856,0.89594,0,0
-0.095585,0.89625,0,0
-0.095585,0.89625,0,0
-0.095314,0.89656,0,0
-0.095314,0.89656,0,0
-0.095043,0.89688,0,0
-0.095043,0.89688,0,0
-0.094771,0.89719,0,0
-0.094771,0.89719,0,0
-0.0945,0.8975,0,0
-0.0945,0.8975,0,0
-0.094228,0.89781,0,0
-0.094228,0.89781,0,0
-0.093957,0.89812,0,0
-0.093957,0.89812,0,0
-0.093685,0.89844,0,0
-0.093685,0.89844,0,0
-0.093413,0.89875,0,0
-0.093413,0.89875,0,0
-0.093141,0.89906,0,0
-0.093141,0.89906,0,0
-0.092869,0.89938,0,0
-0.092869,0.89938,0,0
-0.092597,0.89969,0,0
-0.092597,0.89969,0,0
-0.092325,0.9,0,0
-0.092325,0.9,0,0
-0.092052,0.90031,0,0
-0.092052,0.90031,0,0
-0.09178,0.90062,0,0
-0.09178,0.90062,0,0
-0.091507,0.90094,0,0
-0.091507,0.90094,0,0
-0.091235,0.90125,0,0
-0.091235,0.90125,0,0
-0.090962,0.90156,0,0
-0.090962,0.90156,0,0
-0.090689,0.90188,0,0
-0.090689,0.90188,0,0
-0.090416,0.90219,0,0
-0.090416,0.90219,0,0
-0.090143,0.9025,0,0
-0.090143,0.9025,0,0
-0.08987,0.90281,0,0
-0.08987,0.90281,0,0
-0.089597,0.90312,0,0
-0.089597,0.90312,0,0
-0.089324,0.90344,0,0
-0.089324,0.90344,0,0
-0.089051,0.90375,0,0
-0.089051,0.90375,0,0
-0.088777,0.90406,0,0
-0.088777,0.90406,0,0
-0.088504,0.90438,0,0
-0.088504,0.90438,0,0
-0.08823,0.90469,0,0
-0.08823,0.90469,0,0
-0.087957,0.905,0,0
-0.087957,0.905,0,0
-0.087683,0.90531,0,0
-0.087683,0.90531,0,0
-0.087409,0.90562,0,0
-0.087409,0.90562,0,0
-0.087135,0.90594,0,0
-0.087135,0.90594,0,0
-0.086861,0.90625,0,0
-0.086861,0.90625,0,0
-0.086587,0.90656,0,0
-0.086587,0.90656,0,0
-0.086313,0.90688,0,0
-0.086313,0.90688,0,0
-0.086038,0.90719,0,0
-0.086038,0.90719,0,0
-0.085764,0.9075,0,0
-0.085764,0.9075,0,0
-0.085489,0.90781,0,0
-0.085489,0.90781,0,0
-0.085215,0.90812,0,0
-0.085215,0.90812,0,0
-0.08494,0.90844,0,0
-0.08494,0.90844,0,0
-0.084665,0.90875,0,0
-0.084665,0.90875,0,0
-0.08439,0.90906,0,0
-0.08439,0.90906,0,0
-0.084115,0.90938,0,0
-0.084115,0.90938,0,0
-0.08384,0.90969,0,0
-0.08384,0.90969,0,0
-0.083565,0.91,0,0
-0.083565,0.91,0,0
-0.08329,0.91031,0,0
-0.08329,0.91031,0,0
-0.083014,0.91062,0,0
-0.083014,0.91062,0,0
-0.082739,0.91094,0,0
-0.082739,0.91094,0,0
-0.082464,0.91125,0,0
-0.082464,0.91125,0,0
-0.082188,0.91156,0,0
-0.082188,0.91156,0,0
-0.081912,0.91188,0,0
-0.081912,0.91188,0,0
-0.081636,0.91219,0,0
-0.081636,0.91219,0,0
-0.08136,0.9125,0,0
-0.08136,0.9125,0,0
-0.081084,0.91281,0,0
-0.081084,0.91281,0,0
-0.080808,0.91312,0,0
-0.080808,0.91312,0,0
-0.080532,0.91344,0,0
-0.080532,0.91344,0,0
-0.080256,0.91375,0,0
-0.080256,0.91375,0,0
-0.079979,0.91406,0,0
-0.079979,0.91406,0,0
-0.079703,0.91438,0,0
-0.079703,0.91438,0,0
-0.079426,0.91469,0,0
-0.079426,0.91469,0,0
-0.07915,0.915,0,0
-0.07915,0.915,0,0
-0.078873,0.91531,0,0
-0.078873,0.91531,0,0
-0.078596,0.91562,0,0
-0.078596,0.91562,0,0
-0.078319,0.91594,0,0
-0.078319,0.91594,0,0
-0.078042,0.91625,0,0
-0.078042,0.91625,0,0
-0.077765,0.91656,0,0
-0.077765,0.91656,0,0
-0.077488,0.91688,0,0
-0.077488,0.91688,0,0
-0.07721,0.91719,0,0
-0.07721,0.91719,0,0
-0.076933,0.9175,0,0
-0.076933,0.9175,0,0
-0.076655,0.91781,0,0
-0.076655,0.91781,0,0
-0.076378,0.91812,0,0
-0.076378,0.91812,0,0
-0.0761,0.91844,0,0
-0.0761,0.91844,0,0
-0.075822,0.91875,0,0
-0.075822,0.91875,0,0
-0.075544,0.91906,0,0
-0.075544,0.91906,0,0
-0.075266,0.91938,0,0
-0.075266,0.91938,0,0
-0.074988,0.91969,0,0
-0.074988,0.91969,0,0
-0.07471,0.92,0,0
-0.07471,0.92,0,0
-0.074432,0.92031,0,0
-0.074432,0.92031,0,0
-0.074153,0.92062,0,0
-0.074153,0.92062,0,0
-0.073875,0.92094,0,0
-0.073875,0.92094,0,0
-0.073596,0.92125,0,0
-0.073596,0.92125,0,0
-0.073318,0.92156,0,0
-0.073318,0.92156,0,0
-0.073039,0.92188,0,0
-0.073039,0.92188,0,0
-0.07276,0.92219,0,0
-0.07276,0.92219,0,0
-0.072481,0.9225,0,0
-0.072481,0.9225,0,0
-0.072202,0.92281,0,0
-0.072202,0.92281,0,0
-0.071923,0.92313,0,0
-0.071923,0.92313,0,0
-0.071644,0.92344,0,0
-0.071644,0.92344,0,0
-0.071364,0.92375,0,0
-0.071364,0.92375,0,0
-0.071085,0.92406,0,0
-0.071085,0.92406,0,0
-0.070805,0.92437,0,0
-0.070805,0.92437,0,0
-0.070525,0.92469,0,0
-0.070525,0.92469,0,0
-0.070246,0.925,0,0
-0.070246,0.925,0,0
-0.069966,0.92531,0,0
-0.069966,0.92531,0,0
-0.069686,0.92563,0,0
-0.069686,0.92563,0,0
-0.069406,0.92594,0,0
-0.069406,0.92594,0,0
-0.069126,0.92625,0,0
-0.069126,0.92625,0,0
-0.068845,0.92656,0,0
-0.068845,0.92656,0,0
-0.068565,0.92687,0,0
-0.068565,0.92687,0,0
-0.068285,0.92719,0,0
-0.068285,0.92719,0,0
-0.068004,0.9275,0,0
-0.068004,0.9275,0,0
-0.067723,0.92781,0,0
-0.067723,0.92781,0,0
-0.067443,0.92813,0,0
-0.067443,0.92813,0,0
-0.067162,0.92844,0,0
-0.067162,0.92844,0,0
-0.066881,0.92875,0,0
-0.066881,0.92875,0,0
-0.0666,0.92906,0,0
-0.0666,0.92906,0,0
-0.066319,0.92937,0,0
-0.066319,0.92937,0,0
-0.066038,0.92969,0,0
-0.066038,0.92969,0,0
-0.065756,0.93,0,0
-0.065756,0.93,0,0
-0.065475,0.93031,0,0
-0.065475,0.93031,0,0
-0.065193,0.93063,0,0
-0.065193,0.93063,0,0
-0.064912,0.93094,0,0
-0.064912,0.93094,0,0
-0.06463,0.93125,0,0
-0.06463,0.93125,0,0
-0.064348,0.93156,0,0
-0.064348,0.93156,0,0
-0.064066,0.93187,0,0
-0.064066,0.93187,0,0
-0.063784,0.93219,0,0
-0.063784,0.93219,0,0
-0.063502,0.9325,0,0
-0.063502,0.9325,0,0
-0.06322,0.93281,0,0
-0.06322,0.93281,0,0
-0.062937,0.93313,0,0
-0.062937,0.93313,0,0
-0.062655,0.93344,0,0
-0.062655,0.93344,0,0
-0.062372,0.93375,0,0
-0.062372,0.93375,0,0
-0.06209,0.93406,0,0
-0.06209,0.93406,0,0
-0.061807,0.93437,0,0
-0.061807,0.93437,0,0
-0.061524,0.93469,0,0
-0.061524,0.93469,0,0
-0.061241,0.935,0,0
-0.061241,0.935,0,0
-0.060958,0.93531,0,0
-0.060958,0.93531,0,0
-0.060675,0.93563,0,0
-0.060675,0.93563,0,0
-0.060392,0.93594,0,0
-0.060392,0.93594,0,0
-0.060108,0.93625,0,0
-0.060108,0.93625,0,0
-0.059825,0.93656,0,0
-0.059825,0.93656,0,0
-0.059541,0.93687,0,0
-0.059541,0.93687,0,0
-0.059258,0.93719,0,0
-0.059258,0.93719,0,0
-0.058974,0.9375,0,0
-0.058974,0.9375,0,0
-0.05869,0.93781,0,0
-0.05869,0.93781,0,0
-0.058406,0.93813,0,0
-0.058406,0.93813,0,0
-0.058122,0.93844,0,0
-0.058122,0.93844,0,0
-0.057838,0.93875,0,0
-0.057838,0.93875,0,0
-0.057554,0.93906,0,0
-0.057554,0.93906,0,0
-0.057269,0.93937,0,0
-0.057269,0.93937,0,0
-0.056985,0.93969,0,0
-0.056985,0.93969,0,0
-0.0567,0.94,0,0
-0.0567,0.94,0,0
-0.056415,0.94031,0,0
-0.056415,0.94031,0,0
-0.056131,0.94063,0,0
-0.056131,0.94063,0,0
-0.055846,0.94094,0,0
-0.055846,0.94094,0,0
-0.055561,0.94125,0,0
-0.055561,0.94125,0,0
-0.055276,0.94156,0,0
-0.055276,0.94156,0,0
-0.05499,0.94187,0,0
-0.05499,0.94187,0,0
-0.054705,0.94219,0,0
-0.054705,0.94219,0,0
-0.05442,0.9425,0,0
-0.05442,0.9425,0,0
-0.054134,0.94281,0,0
-0.054134,0.94281,0,0
-0.053849,0.94313,0,0
-0.053849,0.94313,0,0
-0.053563,0.94344,0,0
-0.053563,0.94344,0,0
-0.053277,0.94375,0,0
-0.053277,0.94375,0,0
-0.052991,0.94406,0,0
-0.052991,0.94406,0,0
-0.052705,0.94437,0,0
-0.052705,0.94437,0,0
-0.052419,0.94469,0,0
-0.052419,0.94469,0,0
-0.052133,0.945,0,0
-0.052133,0.945,0,0
-0.051846,0.94531,0,0
-0.051846,0.94531,0,0
-0.05156,0.94563,0,0
-0.05156,0.94563,0,0
-0.051273,0.94594,0,0
-0.051273,0.94594,0,0
-0.050987,0.94625,0,0
-0.050987,0.94625,0,0
-0.0507,0.94656,0,0
-0.0507,0.94656,0,0
-0.050413,0.94687,0,0
-0.050413,0.94687,0,0
-0.050126,0.94719,0,0
-0.050126,0.94719,0,0
-0.049839,0.9475,0,0
-0.049839,0.9475,0,0
-0.049552,0.94781,0,0
-0.049552,0.94781,0,0
-0.049264,0.94813,0,0
-0.049264,0.94813,0,0
-0.048977,0.94844,0,0
-0.048977,0.94844,0,0
-0.048689,0.94875,0,0
-0.048689,0.94875,0,0
-0.048402,0.94906,0,0
-0.048402,0.94906,0,0
-0.048114,0.94937,0,0
-0.048114,0.94937,0,0
-0.047826,0.94969,0,0
-0.047826,0.94969,0,0
-0.047538,0.95,0,0
-0.047538,0.95,0,0
-0.04725,0.95031,0,0
-0.04725,0.95031,0,0
-0.046962,0.95063,0,0
-0.046962,0.95063,0,0
-0.046674,0.95094,0,0
-0.046674,0.95094,0,0
-0.046385,0.95125,0,0
-0.046385,0.95125,0,0
-0.046097,0.95156,0,0
-0.046097,0.95156,0,0
-0.045808,0.95187,0,0
-0.045808,0.95187,0,0
-0.04552,0.95219,0,0
-0.04552,0.95219,0,0
-0.045231,0.9525,0,0
-0.045231,0.9525,0,0
-0.044942,0.95281,0,0
-0.044942,0.95281,0,0
-0.044653,0.95312,0,0
-0.044653,0.95312,0,0
-0.044364,0.95344,0,0
-0.044364,0.95344,0,0
-0.044074,0.95375,0,0
-0.044074,0.95375,0,0
-0.043785,0.95406,0,0
-0.043785,0.95406,0,0
-0.043496,0.95438,0,0
-0.043496,0.95438,0,0
-0.043206,0.95469,0,0
-0.043206,0.95469,0,0
-0.042916,0.955,0,0
-0.042916,0.955,0,0
-0.042627,0.95531,0,0
-0.042627,0.95531,0,0
-0.042337,0.95562,0,0
-0.042337,0.95562,0,0
-0.042047,0.95594,0,0
-0.042047,0.95594,0,0
-0.041757,0.95625,0,0
-0.041757,0.95625,0,0
-0.041466,0.95656,0,0
-0.041466,0.95656,0,0
-0.041176,0.95688,0,0
-0.041176,0.95688,0,0
-0.040886,0.95719,0,0
-0.040886,0.95719,0,0
-0.040595,0.9575,0,0
-0.040595,0.9575,0,0
-0.040304,0.95781,0,0
-0.040304,0.95781,0,0
-0.040014,0.95812,0,0
-0.040014,0.95812,0,0
-0.039723,0.95844,0,0
-0.039723,0.95844,0,0
-0.039432,0.95875,0,0
-0.039432,0.95875,0,0
-0.039141,0.95906,0,0
-0.039141,0.95906,0,0
-0.038849,0.95938,0,0
-0.038849,0.95938,0,0
-0.038558,0.95969,0,0
-0.038558,0.95969,0,0
-0.038267,0.96,0,0
-0.038267,0.96,0,0
-0.037975,0.96031,0,0
-0.037975,0.96031,0,0
-0.037683,0.96062,0,0
-0.037683,0.96062,0,0
-0.037392,0.96094,0,0
-0.037392,0.96094,0,0
-0.0371,0.96125,0,0
-0.0371,0.96125,0,0
-0.036808,0.96156,0,0
-0.036808,0.96156,0,0
-0.036516,0.96188,0,0
-0.036516,0.96188,0,0
-0.036224,0.96219,0,0
-0.036224,0.96219,0,0
-0.035931,0.9625,0,0
-0.035931,0.9625,0,0
-0.035639,0.96281,0,0
-0.035639,0.96281,0,0
-0.035346,0.96312,0,0
-0.035346,0.96312,0,0
-0.035054,0.96344,0,0
-0.035054,0.96344,0,0
-0.034761,0.96375,0,0
-0.034761,0.96375,0,0
-0.034468,0.96406,0,0
-0.034468,0.96406,0,0
-0.034175,0.96438,0,0
-0.034175,0.96438,0,0
-0.033882,0.96469,0,0
-0.033882,0.96469,0,0
-0.033589,0.965,0,0
-0.033589,0.965,0,0
-0.033295,0.96531,0,0
-0.033295,0.96531,0,0
-0.033002,0.96562,0,0
-0.033002,0.96562,0,0
-0.032708,0.96594,0,0
-0.032708,0.96594,0,0
-0.032415,0.96625,0,0
-0.032415,0.96625,0,0
-0.032121,0.96656,0,0
-0.032121,0.96656,0,0
-0.031827,0.96688,0,0
-0.031827,0.96688,0,0
-0.031533,0.96719,0,0
-0.031533,0.96719,0,0
-0.031239,0.9675,0,0
-0.031239,0.9675,0,0
-0.030944,0.96781,0,0
-0.030944,0.96781,0,0
-0.03065,0.96812,0,0
-0.03065,0.96812,0,0
-0.030356,0.96844,0,0
-0.030356,0.96844,0,0
-0.030061,0.96875,0,0
-0.030061,0.96875,0,0
-0.029766,0.96906,0,0
-0.029766,0.96906,0,0
-0.029471,0.96938,0,0
-0.029471,0.96938,0,0
-0.029177,0.96969,0,0
-0.029177,0.96969,0,0
-0.028882,0.97,0,0
-0.028882,0.97,0,0
-0.028586,0.97031,0,0
-0.028586,0.97031,0,0
-0.028291,0.97062,0,0
-0.028291,0.97062,0,0
-0.027996,0.97094,0,0
-0.027996,0.97094,0,0
-0.0277,0.97125,0,0
-0.0277,0.97125,0,0
-0.027405,0.97156,0,0
-0.027405,0.97156,0,0
-0.027109,0.97188,0,0
-0.027109,0.97188,0,0
-0.026813,0.97219,0,0
-0.026813,0.97219,0,0
-0.026517,0.9725,0,0
-0.026517,0.9725,0,0
-0.026221,0.97281,0,0
-0.026221,0.97281,0,0
-0.025925,0.97312,0,0
-0.025925,0.97312,0,0
-0.025628,0.97344,0,0
-0.025628,0.97344,0,0
-0.025332,0.97375,0,0
-0.025332,0.97375,0,0
-0.025035,0.97406,0,0
-0.025035,0.97406,0,0
-0.024739,0.97438,0,0
-0.024739,0.97438,0,0
-0.024442,0.97469,0,0
-0.024442,0.97469,0,0
-0.024145,0.975,0,0
-0.024145,0.975,0,0
-0.023848,0.97531,0,0
-0.023848,0.97531,0,0
-0.023551,0.97562,0,0
-0.023551,0.97562,0,0
-0.023254,0.97594,0,0
-0.023254,0.97594,0,0
-0.022956,0.97625,0,0
-0.022956,0.97625,0,0
-0.022659,0.97656,0,0
-0.022659,0.97656,0,0
-0.022361,0.97688,0,0
-0.022361,0.97688,0,0
-0.022063,0.97719,0,0
-0.022063,0.97719,0,0
-0.021766,0.9775,0,0
-0.021766,0.9775,0,0
-0.021468,0.97781,0,0
-0.021468,0.97781,0,0
-0.021169,0.97812,0,0
-0.021169,0.97812,0,0
-0.020871,0.97844,0,0
-0.020871,0.97844,0,0
-0.020573,0.97875,0,0
-0.020573,0.97875,0,0
-0.020274,0.97906,0,0
-0.020274,0.97906,0,0
-0.019976,0.97938,0,0
-0.019976,0.97938,0,0
-0.019677,0.97969,0,0
-0.019677,0.97969,0,0
-0.019378,0.98,0,0
-0.019378,0.98,0,0
-0.01908,0.98031,0,0
-0.01908,0.98031,0,0
-0.01878,0.98062,0,0
-0.01878,0.98062,0,0
-0.018481,0.98094,0,0
-0.018481,0.98094,0,0
-0.018182,0.98125,0,0
-0.018182,0.98125,0,0
-0.017883,0.98156,0,0
-0.017883,0.98156,0,0
-0.017583,0.98188,0,0
-0.017583,0.98188,0,0
-0.017283,0.98219,0,0
-0.017283,0.98219,0,0
-0.016984,0.9825,0,0
-0.016984,0.9825,0,0
-0.016684,0.98281,0,0
-0.016684,0.98281,0,0
-0.016384,0.98312,0,0
-0.016384,0.98312,0,0
-0.016084,0.98344,0,0
-0.016084,0.98344,0,0
-0.015783,0.98375,0,0
-0.015783,0.98375,0,0
-0.015483,0.98406,0,0
-0.015483,0.98406,0,0
-0.015183,0.98438,0,0
-0.015183,0.98438,0,0
-0.014882,0.98469,0,0
-0.014882,0.98469,0,0
-0.014581,0.985,0,0
-0.014581,0.985,0,0
-0.01428,0.98531,0,0
-0.01428,0.98531,0,0
-0.013979,0.98563,0,0
-0.013979,0.98563,0,0
-0.013678,0.98594,0,0
-0.013678,0.98594,0,0
-0.013377,0.98625,0,0
-0.013377,0.98625,0,0
-0.013076,0.98656,0,0
-0.013076,0.98656,0,0
-0.012774,0.98687,0,0
-0.012774,0.98687,0,0
-0.012473,0.98719,0,0
-0.012473,0.98719,0,0
-0.012171,0.9875,0,0
-0.012171,0.9875,0,0
-0.011869,0.98781,0,0
-0.011869,0.98781,0,0
-0.011567,0.98813,0,0
-0.011567,0.98813,0,0
-0.011265,0.98844,0,0
-0.011265,0.98844,0,0
-0.010963,0.98875,0,0
-0.010963,0.98875,0,0
-0.010661,0.98906,0,0
-0.010661,0.98906,0,0
-0.010358,0.98937,0,0
-0.010358,0.98937,0,0
-0.010056,0.98969,0,0
-0.010056,0.98969,0,0
-0.0097529,0.99,0,0
-0.0097529,0.99,0,0
-0.0094501,0.99031,0,0
-0.0094501,0.99031,0,0
-0.0091471,0.99063,0,0
-0.0091471,0.99063,0,0
-0.008844,0.99094,0,0
-0.008844,0.99094,0,0
-0.0085409,0.99125,0,0
-0.0085409,0.99125,0,0
-0.0082375,0.99156,0,0
-0.0082375,0.99156,0,0
-0.0079341,0.99187,0,0
-0.0079341,0.99187,0,0
-0.0076305,0.99219,0,0
-0.0076305,0.99219,0,0
-0.0073268,0.9925,0,0
-0.0073268,0.9925,0,0
-0.007023,0.99281,0,0
-0.007023,0.99281,0,0
-0.006719,0.99313,0,0
-0.006719,0.99313,0,0
-0.006415,0.99344,0,0
-0.006415,0.99344,0,0
-0.0061108,0.99375,0,0
-0.0061108,0.99375,0,0
-0.0058064,0.99406,0,0
-0.0058064,0.99406,0,0
-0.005502,0.99437,0,0
-0.005502,0.99437,0,0
-0.0051974,0.99469,0,0
-0.0051974,0.99469,0,0
-0.0048927,0.995,0,0
-0.0048927,0.995,0,0
-0.0045878,0.99531,0,0
-0.0045878,0.99531,0,0
-0.0042829,0.99563,0,0
-0.0042829,0.99563,0,0
-0.0039778,0.99594,0,0
-0.0039778,0.99594,0,0
-0.0036726,0.99625,0,0
-0.0036726,0.99625,0,0
-0.0033672,0.99656,0,0
-0.0033672,0.99656,0,0
-0.0030618,0.99687,0,0
-0.0030618,0.99687,0,0
-0.0027561,0.99719,0,0
-0.0027561,0.99719,0,0
-0.0024504,0.9975,0,0
-0.0024504,0.9975,0,0
-0.0021446,0.99781,0,0
-0.0021446,0.99781,0,0
-0.0018386,0.99813,0,0
-0.0018386,0.99813,0,0
-0.0015325,0.99844,0,0
-0.0015325,0.99844,0,0
-0.0012263,0.99875,0,0
-0.0012263,0.99875,0,0
-0.00091987,0.99906,0,0
-0.00091987,0.99906,0,0
-0.00061339,0.99937,0,0
-0.00061339,0.99937,0,0
-0.00030674,0.99969,0,0
-0.00030674,0.99969,0,0
-2.0539e-21,1,0,0


==> velocity_sod_shock.txt <==
"v","Points:0","Points:1","Points:2"
-4.5883e-20,0,0,0
-0.0041257,0.005,0,0
-0.0041257,0.005,0,0
-0.0081785,0.01,0,0
-0.0081785,0.01,0,0
-0.012329,0.015,0,0
-0.012329,0.015,0,0
-0.016566,0.02,0,0
-0.016566,0.02,0,0
-0.020673,0.025,0,0
-0.020673,0.025,0,0
-0.024805,0.03,0,0
-0.024805,0.03,0,0
-0.029145,0.035,0,0
-0.029145,0.035,0,0
-0.033393,0.04,0,0
-0.033393,0.04,0,0
-0.037504,0.045,0,0
-0.037504,0.045,0,0
-0.041863,0.05,0,0
-0.041863,0.05,0,0
-0.046265,0.055,0,0
-0.046265,0.055,0,0
-0.05051,0.06,0,0
-0.05051,0.06,0,0
-0.054728,0.065,0,0
-0.054728,0.065,0,0
-0.059324,0.07,0,0
-0.059324,0.07,0,0
-0.063626,0.075,0,0
-0.063626,0.075,0,0
-0.068114,0.08,0,0
-0.068114,0.08,0,0
-0.072221,0.085,0,0
-0.072221,0.085,0,0
-0.077272,0.09,0,0
-0.077272,0.09,0,0
-0.081225,0.095,0,0
-0.081225,0.095,0,0
-0.086348,0.1,0,0
-0.086348,0.1,0,0
-0.089732,0.105,0,0
-0.089732,0.105,0,0
-0.096105,0.11,0,0
-0.096105,0.11,0,0
-0.098741,0.115,0,0
-0.098741,0.115,0,0
-0.10549,0.12,0,0
-0.10549,0.12,0,0
-0.10719,0.125,0,0
-0.10719,0.125,0,0
-0.1158,0.13,0,0
-0.1158,0.13,0,0
-0.11631,0.135,0,0
-0.11631,0.135,0,0
-0.12546,0.14,0,0
-0.12546,0.14,0,0
-0.12502,0.145,0,0
-0.12502,0.145,0,0
-0.13535,0.15,0,0
-0.13535,0.15,0,0
-0.13556,0.155,0,0
-0.13556,0.155,0,0
-0.14438,0.16,0,0
-0.14438,0.16,0,0
-0.14546,0.165,0,0
-0.14546,0.165,0,0
-0.15267,0.17,0,0
-0.15267,0.17,0,0
-0.15758,0.175,0,0
-0.15758,0.175,0,0
-0.16204,0.18,0,0
-0.16204,0.18,0,0
-0.16844,0.185,0,0
-0.16844,0.185,0,0
-0.17018,0.19,0,0
-0.17018,0.19,0,0
-0.17783,0.195,0,0
-0.17783,0.195,0,0
-0.18247,0.2,0,0
-0.18247,0.2,0,0
-0.1891,0.205,0,0
-0.1891,0.205,0,0
-0.19582,0.21,0,0
-0.19582,0.21,0,0
-0.19645,0.215,0,0
-0.19645,0.215,0,0
-0.20028,0.22,0,0
-0.20028,0.22,0,0
-0.19398,0.225,0,0
-0.19398,0.225,0,0
-0.19418,0.23,0,0
-0.19418,0.23,0,0
-0.18026,0.235,0,0
-0.18026,0.235,0,0
-0.1747,0.24,0,0
-0.1747,0.24,0,0
-0.15862,0.245,0,0
-0.15862,0.245,0,0
-0.14162,0.25,0,0
-0.14162,0.25,0,0
-0.12561,0.255,0,0
-0.12561,0.255,0,0
-0.10954,0.26,0,0
-0.10954,0.26,0,0
-0.085251,0.265,0,0
-0.085251,0.265,0,0
-0.070701,0.27,0,0
-0.070701,0.27,0,0
-0.053647,0.275,0,0
-0.053647,0.275,0,0
-0.023774,0.28,0,0
-0.023774,0.28,0,0
-0.013358,0.285,0,0
-0.013358,0.285,0,0
0.0051039,0.29,0,0
0.0051039,0.29,0,0
0.03668,0.295,0,0
0.03668,0.295,0,0
0.049894,0.3,0,0
0.049894,0.3,0,0
0.062091,0.305,0,0
0.062091,0.305,0,0
0.098213,0.31,0,0
0.098213,0.31,0,0
0.11259,0.315,0,0
0.11259,0.315,0,0
0.12464,0.32,0,0
0.12464,0.32,0,0
0.15037,0.325,0,0
0.15037,0.325,0,0
0.18189,0.33,0,0
0.18189,0.33,0,0
0.1872,0.335,0,0
0.1872,0.335,0,0
0.20643,0.34,0,0
0.20643,0.34,0,0
0.24037,0.345,0,0
0.24037,0.345,0,0
0.2595,0.35,0,0
0.2595,0.35,0,0
0.26654,0.355,0,0
0.26654,0.355,0,0
0.29234,0.36,0,0
0.29234,0.36,0,0
0.32385,0.365,0,0
0.32385,0.365,0,0
0.34031,0.37,0,0
0.34031,0.37,0,0
0.34723,0.375,0,0
0.34723,0.375,0,0
0.37467,0.38,0,0
0.37467,0.38,0,0
0.40613,0.385,0,0
0.40613,0.385,0,0
0.42038,0.39,0,0
0.42038,0.39,0,0
0.42999,0.395,0,0
0.42999,0.395,0,0
0.45142,0.4,0,0
0.45142,0.4,0,0
0.48615,0.405,0,0
0.48615,0.405,0,0
0.50425,0.41,0,0
0.50425,0.41,0,0
0.51094,0.415,0,0
0.51094,0.415,0,0
0.52838,0.42,0,0
0.52838,0.42,0,0
0.56188,0.425,0,0
0.56188,0.425,0,0
0.58442,0.43,0,0
0.58442,0.43,0,0
0.59414,0.435,0,0
0.59414,0.435,0,0
0.59964,0.44,0,0
0.59964,0.44,0,0
0.62625,0.445,0,0
0.62625,0.445,0,0
0.65323,0.45,0,0
0.65323,0.45,0,0
0.67174,0.455,0,0
0.67174,0.455,0,0
0.67539,0.46,0,0
0.67539,0.46,0,0
0.68915,0.465,0,0
0.68915,0.465,0,0
0.70808,0.47,0,0
0.70808,0.47,0,0
0.73446,0.475,0,0
0.73446,0.475,0,0
0.73773,0.48,0,0
0.73773,0.48,0,0
0.72955,0.485,0,0
0.72955,0.485,0,0
0.72984,0.49,0,0
0.72984,0.49,0,0
0.74044,0.495,0,0
0.74044,0.495,0,0
0.75109,0.5,0,0
0.75109,0.5,0,0
0.75069,0.505,0,0
0.75069,0.505,0,0
0.74129,0.51,0,0
0.74129,0.51,0,0
0.7352,0.515,0,0
0.7352,0.515,0,0
0.73884,0.52,0,0
0.73884,0.52,0,0
0.74554,0.525,0,0
0.74554,0.525,0,0
0.74334,0.53,0,0
0.74334,0.53,0,0
0.73342,0.535,0,0
0.73342,0.535,0,0
0.72816,0.54,0,0
0.72816,0.54,0,0
0.73345,0.545,0,0
0.73345,0.545,0,0
0.74023,0.55,0,0
0.74023,0.55,0,0
0.73912,0.555,0,0
0.73912,0.555,0,0
0.73145,0.56,0,0
0.73145,0.56,0,0
0.72608,0.565,0,0
0.72608,0.565,0,0
0.73069,0.57,0,0
0.73069,0.57,0,0
0.7378,0.575,0,0
0.7378,0.575,0,0
0.7377,0.58,0,0
0.7377,0.58,0,0
0.73105,0.585,0,0
0.73105,0.585,0,0
0.7279,0.59,0,0
0.7279,0.59,0,0
0.73101,0.595,0,0
0.73101,0.595,0,0
0.73759,0.6,0,0
0.73759,0.6,0,0
0.73968,0.605,0,0
0.73968,0.605,0,0
0.73324,0.61,0,0
0.73324,0.61,0,0
0.73009,0.615,0,0
0.73009,0.615,0,0
0.73248,0.62,0,0
0.73248,0.62,0,0
0.73773,0.625,0,0
0.73773,0.625,0,0
0.73874,0.63,0,0
0.73874,0.63,0,0
0.73352,0.635,0,0
0.73352,0.635,0,0
0.73105,0.64,0,0
0.73105,0.64,0,0
0.73412,0.645,0,0
0.73412,0.645,0,0
0.73663,0.65,0,0
0.73663,0.65,0,0
0.73736,0.655,0,0
0.73736,0.655,0,0
0.73389,0.66,0,0
0.73389,0.66,0,0
0.73258,0.665,0,0
0.73258,0.665,0,0
0.73234,0.67,0,0
0.73234,0.67,0,0
0.73429,0.675,0,0
0.73429,0.675,0,0
0.73713,0.68,0,0
0.73713,0.68,0,0
0.73569,0.685,0,0
0.73569,0.685,0,0
0.73538,0.69,0,0
0.73538,0.69,0,0
0.73356,0.695,0,0
0.73356,0.695,0,0
0.73203,0.7,0,0
0.73203,0.7,0,0
0.7313,0.705,0,0
0.7313,0.705,0,0
0.73303,0.71,0,0
0.73303,0.71,0,0
0.73742,0.715,0,0
0.73742,0.715,0,0
0.73707,0.72,0,0
0.73707,0.72,0,0
0.73669,0.725,0,0
0.73669,0.725,0,0
0.73351,0.73,0,0
0.73351,0.73,0,0
0.73098,0.735,0,0
0.73098,0.735,0,0
0.73044,0.74,0,0
0.73044,0.74,0,0
0.73493,0.745,0,0
0.73493,0.745,0,0
0.73974,0.75,0,0
0.73974,0.75,0,0
0.73753,0.755,0,0
0.73753,0.755,0,0
0.73603,0.76,0,0
0.73603,0.76,0,0
0.73377,0.765,0,0
0.73377,0.765,0,0
0.72861,0.77,0,0
0.72861,0.77,0,0
0.72933,0.775,0,0
0.72933,0.775,0,0
0.73796,0.78,0,0
0.73796,0.78,0,0
0.74794,0.785,0,0
0.74794,0.785,0,0
0.74439,0.79,0,0
0.74439,0.79,0,0
0.74883,0.795,0,0
0.74883,0.795,0,0
0.7521,0.8,0,0
0.7521,0.8,0,0
0.75103,0.805,0,0
0.75103,0.805,0,0
0.76075,0.81,0,0
0.76075,0.81,0,0
0.78531,0.815,0,0
0.78531,0.815,0,0
0.6701,0.82,0,0
0.6701,0.82,0,0
0.082643,0.825,0,0
0.082643,0.825,0,0
-0.15896,0.83,0,0
-0.15896,0.83,0,0
-0.1529,0.835,0,0
-0.1529,0.835,0,0
-0.14368,0.84,0,0
-0.14368,0.84,0,0
-0.139,0.845,0,0
-0.139,0.845,0,0
-0.13487,0.85,0,0
-0.13487,0.85,0,0
-0.13055,0.855,0,0
-0.13055,0.855,0,0
-0.12636,0.86,0,0
-0.12636,0.86,0,0
-0.12215,0.865,0,0
-0.12215,0.865,0,0
-0.11817,0.87,0,0
-0.11817,0.87,0,0
-0.11414,0.875,0,0
-0.11414,0.875,0,0
-0.10931,0.88,0,0
-0.10931,0.88,0,0
-0.10536,0.885,0,0
-0.10536,0.885,0,0
-0.10089,0.89,0,0
-0.10089,0.89,0,0
-0.096766,0.895,0,0
-0.096766,0.895,0,0
-0.092366,0.9,0,0
-0.092366,0.9,0,0
-0.088088,0.905,0,0
-0.088088,0.905,0,0
-0.083323,0.91,0,0
-0.083323,0.91,0,0
-0.079197,0.915,0,0
-0.079197,0.915,0,0
-0.074849,0.92,0,0
-0.074849,0.92,0,0
-0.07024,0.925,0,0
-0.07024,0.925,0,0
-0.065662,0.93,0,0
-0.065662,0.93,0,0
-0.061304,0.935,0,0
-0.061304,0.935,0,0
-0.056701,0.94,0,0
-0.056701,0.94,0,0
-0.052117,0.945,0,0
-0.052117,0.945,0,0
-0.047596,0.95,0,0
-0.047596,0.95,0,0
-0.042903,0.955,0,0
-0.042903,0.955,0,0
-0.038201,0.96,0,0
-0.038201,0.96,0,0
-0.033643,0.965,0,0
-0.033643,0.965,0,0
-0.028942,0.97,0,0
-0.028942,0.97,0,0
-0.024075,0.975,0,0
-0.024075,0.975,0,0
-0.019352,0.98,0,0
-0.019352,0.98,0,0
-0.014645,0.985,0,0
-0.014645,0.985,0,0
-0.0097644,0.99,0,0
-0.0097644,0.99,0,0
-0.0048431,0.995,0,0
-0.0048431,0.995,0,0
-3.2884e-20,1,0,0


==> well-balanced-adiabatic-dg-high_order-no_neumann.txt <==
# Consolidated Linf and L2 errors summed over quantities: v_1, v_2
# time t	Linf	L2
0.00000000000000e+00	0.00000000000000e+00	0.00000000000000e+00
5.00099999999986e+01	3.78823512025487e-11	8.28847905993818e-09
1.00000000000014e+02	1.18644648150017e-10	2.96480403187716e-08
1.50000000000009e+02	2.56637652312046e-10	6.41217158772910e-08
2.00009999999963e+02	4.45278653109358e-10	1.07890810124429e-07
2.50009999999918e+02	6.68969938444175e-10	1.71371309981683e-07
3.00009999999872e+02	9.09034276501249e-10	2.63613169594873e-07
3.50009999999827e+02	1.24556571159012e-09	3.97201879877961e-07
4.00009999999781e+02	1.68345182377561e-09	5.58459814680841e-07
4.50009999999736e+02	2.18740742692171e-09	7.38435752190483e-07
5.00009999999690e+02	2.77055207817898e-09	9.39376466220216e-07
5.50009999999645e+02	3.44604071533654e-09	1.14982357928311e-06
6.00009999999599e+02	4.24502348886892e-09	1.38357192100659e-06
6.50009999999554e+02	5.06670521943448e-09	1.63671058632674e-06
7.00009999999508e+02	5.89252368957837e-09	1.91293282506121e-06
7.50009999999463e+02	6.73972325300189e-09	2.20250211061251e-06
8.00009999999417e+02	7.56608595355039e-09	2.49573938280419e-06
8.50009999999372e+02	8.43488269502592e-09	2.80049347452477e-06
9.00009999999327e+02	9.31198339520258e-09	3.12792026129974e-06
9.50009999999281e+02	1.02162035488627e-08	3.48031526163317e-06
1.00000999999924e+03	1.11081165181174e-08	3.84013463151796e-06
1.05000999999919e+03	1.20295052234936e-08	4.20939198946441e-06
1.10000999999914e+03	1.29835939299057e-08	4.57816692023206e-06
1.15000999999910e+03	1.39846840994119e-08	4.96116759932900e-06
1.20000999999905e+03	1.50092143911503e-08	5.35234465387630e-06
1.25000999999901e+03	1.60016161430687e-08	5.75818944537084e-06
1.30000999999896e+03	1.70583943926556e-08	6.18032220430322e-06
1.35000999999892e+03	1.81407756075702e-08	6.61005948396504e-06
1.40000999999887e+03	1.91870251966723e-08	7.02879336785313e-06
1.45000999999883e+03	2.02249387562542e-08	7.43547163735931e-06
1.50000999999878e+03	2.12474358312563e-08	7.83595513852932e-06
1.55000999999874e+03	2.22228675487008e-08	8.22390300652630e-06
1.60000999999869e+03	2.31158882613573e-08	8.58472265060780e-06
1.65000999999864e+03	2.39835599611129e-08	8.92631423524761e-06
1.70000999999860e+03	2.48182751804690e-08	9.25949844569686e-06
1.75000999999855e+03	2.56473772313167e-08	9.57173804481408e-06
1.80000999999851e+03	2.64251204718102e-08	9.86660268232627e-06
1.85000999999846e+03	2.71863355608459e-08	1.01531618614620e-05
1.90000999999842e+03	2.79371306395171e-08	1.04446788983931e-05
1.95000999999837e+03	2.87253136846751e-08	1.07337406369665e-05
2.00000999999833e+03	2.96238773422828e-08	1.10265159171955e-05
2.05000999999833e+03	3.05990368945262e-08	1.13243394440797e-05
2.10000999999942e+03	3.16286962965719e-08	1.16268443669223e-05
2.15000000000051e+03	3.26273072550449e-08	1.19330972134239e-05
2.20000000000160e+03	3.37103304364661e-08	1.22499683171945e-05
2.25000000000269e+03	3.48805809783856e-08	1.25829711465458e-05
2.30000000000378e+03	3.60999518483360e-08	1.29269397058258e-05
2.35000000000487e+03	3.73085272885414e-08	1.32850814323630e-05
2.40000000000597e+03	3.85052391775373e-08	1.36494075758764e-05
2.45000000000706e+03	3.96878912962908e-08	1.40102050659701e-05
2.50000000000815e+03	4.09240989477535e-08	1.43922074073208e-05
2.55000000000924e+03	4.21921611339016e-08	1.47882168529615e-05
2.60000000001033e+03	4.34642010226318e-08	1.51923972427813e-05
2.65000000001142e+03	4.47234008578989e-08	1.55919223469801e-05
2.70000000001251e+03	4.59261098107603e-08	1.59840215110771e-05
2.75000000001361e+03	4.71143941222930e-08	1.63783774118820e-05
2.80000000001470e+03	4.82814960175360e-08	1.67729250584418e-05
2.85000000001579e+03	4.95060263258963e-08	1.71793586882536e-05
2.90000000001688e+03	5.07571162198043e-08	1.75866411223400e-05
2.95000000001797e+03	5.20036079185134e-08	1.79996846215583e-05
3.00000000001906e+03	5.32601341223927e-08	1.84216284023657e-05
3.05000000002015e+03	5.44781574858095e-08	1.88387069943149e-05
3.10000000002125e+03	5.57159420414489e-08	1.92463893951542e-05
3.15000000002234e+03	5.69115943143139e-08	1.96341575661255e-05
3.20000000002343e+03	5.80735263220539e-08	2.00128997455953e-05
3.25000000002452e+03	5.92479926026916e-08	2.03809767032663e-05
3.30000000002561e+03	6.04480420957311e-08	2.07445015721521e-05
3.35000000002670e+03	6.16487382434479e-08	2.10983364661082e-05
3.40000000002779e+03	6.27556668294021e-08	2.14394513639634e-05
3.45000000002889e+03	6.38006889112066e-08	2.17687094963973e-05
3.50000000002998e+03	6.48520688917962e-08	2.20885955794255e-05
3.55000000003107e+03	6.58587121767209e-08	2.23833571564185e-05
3.60000000003216e+03	6.68177149702640e-08	2.26657717573779e-05
3.65000000003325e+03	6.77062545412565e-08	2.29389334444826e-05
3.70000000003434e+03	6.84635558828265e-08	2.31922952620760e-05
3.75000000003543e+03	6.91223927769976e-08	2.34162727140409e-05
3.80000000003652e+03	6.97351091548931e-08	2.36254557004126e-05
3.85000000003762e+03	7.02731575519369e-08	2.38231208915443e-05
3.90000000003871e+03	7.08126922078557e-08	2.40210097803370e-05
3.95000000003980e+03	7.14063958130620e-08	2.42222871369572e-05
4.00000000004089e+03	7.19971798461750e-08	2.44214300942449e-05
4.05000000004198e+03	7.26295110685204e-08	2.46265366732520e-05
4.10000000004307e+03	7.32880037745910e-08	2.48318470017392e-05
4.15000000004416e+03	7.40018583062518e-08	2.50456395421910e-05
4.20000000004526e+03	7.47508212114633e-08	2.52881811128096e-05
4.25000000004635e+03	7.56036193818063e-08	2.55510307400328e-05
4.30000000004744e+03	7.64615609686248e-08	2.58233802927395e-05
4.35000000004853e+03	7.73667032337390e-08	2.61055382848360e-05
4.40000000004962e+03	7.83225678389873e-08	2.64004534098819e-05
4.45000000005071e+03	7.93102755042651e-08	2.67067348348702e-05
4.50000000005180e+03	8.03421420918948e-08	2.70205829349742e-05
4.55000000005290e+03	8.13735194960232e-08	2.73377988940793e-05
4.60000000005399e+03	8.23251002351079e-08	2.76423108556419e-05
4.65000000005508e+03	8.32148323014488e-08	2.79316794444482e-05
4.70000000005617e+03	8.40073651214652e-08	2.81863447887483e-05
4.75000000005726e+03	8.47072150280942e-08	2.84209547658859e-05
4.80000000005835e+03	8.53672699106533e-08	2.86365942698066e-05
4.85000000005944e+03	8.60540144233306e-08	2.88454279904954e-05
4.90000000006054e+03	8.66672045030732e-08	2.90516238714804e-05
4.95000000006163e+03	8.72387981278602e-08	2.92597469899917e-05
5.00000000006272e+03	8.78101390184318e-08	2.94667714378373e-05


==> well-balanced-adiabatic-dg-high_order-uniform.txt <==
# Consolidated Linf and L2 errors summed over quantities: v_1, v_2
# time t	Linf	L2
0.00000000000000e+00	0.00000000000000e+00	0.00000000000000e+00
5.00099999999986e+01	1.25189241194504e-11	1.90628966979999e-09
1.00000000000014e+02	5.48741844933198e-11	1.38311036472755e-08
1.50000000000009e+02	1.57355594462788e-10	3.57326996954274e-08
2.00009999999963e+02	1.99948866638855e-10	5.74931381331267e-08
2.50009999999918e+02	3.11533159876588e-10	9.11648078723399e-08
3.00009999999872e+02	3.18066480376963e-10	1.05094476338913e-07
3.50009999999827e+02	3.79464172185376e-10	1.13492764736926e-07
4.00009999999781e+02	4.41693967296113e-10	1.31475794106153e-07
4.50009999999736e+02	5.29141741312992e-10	1.49840731920349e-07
5.00009999999690e+02	6.01352233787990e-10	1.68683267165559e-07
5.50009999999645e+02	7.53447589489162e-10	1.90088685890958e-07
6.00009999999599e+02	8.68390049608850e-10	2.17214755852667e-07
6.50009999999554e+02	9.36068828124831e-10	2.38689933913846e-07
7.00009999999508e+02	9.86770679817444e-10	2.55288650941611e-07
7.50009999999463e+02	9.79683206077644e-10	2.73682886743402e-07
8.00009999999417e+02	1.03618026170742e-09	2.98157497107178e-07
8.50009999999372e+02	1.10876195148974e-09	3.28844715507499e-07
9.00009999999327e+02	1.13774746982282e-09	3.56317798954888e-07
9.50009999999281e+02	1.20755367018379e-09	3.78400232821523e-07
1.00000999999924e+03	1.29190810160610e-09	4.06075038165017e-07
1.05000999999919e+03	1.39043271068043e-09	4.32854067668063e-07
1.10000999999914e+03	1.44141056441758e-09	4.57979890212639e-07
1.15000999999910e+03	1.43831662096283e-09	4.79553286011673e-07
1.20000999999905e+03	1.55782069964784e-09	5.06105926771973e-07
1.25000999999901e+03	1.68481686987883e-09	5.35348060873586e-07
1.30000999999896e+03	1.80537630096372e-09	5.62329151262762e-07
1.35000999999892e+03	1.91968464448769e-09	5.88601898134203e-07
1.40000999999887e+03	2.01824591370409e-09	6.11789092091764e-07
1.45000999999883e+03	2.04716999649672e-09	6.30139289731131e-07
1.50000999999878e+03	2.04942647724635e-09	6.48909986914518e-07
1.55000999999874e+03	2.03773599093309e-09	6.64363659955590e-07
1.60000999999869e+03	2.04893761550336e-09	6.86425271828774e-07
1.65000999999864e+03	2.16948037317613e-09	7.12224417668541e-07
1.70000999999860e+03	2.25299965819745e-09	7.29605871699652e-07
1.75000999999855e+03	2.36538672455251e-09	7.46186676301673e-07
1.80000999999851e+03	2.40523586970267e-09	7.66985092143900e-07
1.85000999999846e+03	2.47206515278380e-09	7.82741023392451e-07
1.90000999999842e+03	2.61626139095671e-09	8.12198965695088e-07
1.95000999999837e+03	2.75021521728745e-09	8.53026567116240e-07
2.00000999999833e+03	2.83778973441677e-09	8.90904833557971e-07
2.05000999999833e+03	2.94508506977947e-09	9.25892603848517e-07
2.10000999999942e+03	3.03021806174563e-09	9.56107928571764e-07
2.15000000000051e+03	3.12690007844914e-09	9.83189574596636e-07
2.20000000000160e+03	3.23615576575670e-09	1.01130773354533e-06
2.25000000000269e+03	3.31183975892754e-09	1.03681755514156e-06
2.30000000000378e+03	3.39476334395602e-09	1.06984101947717e-06
2.35000000000487e+03	3.47306260170756e-09	1.09683291964899e-06
2.40000000000597e+03	3.50913558505920e-09	1.11262996149341e-06
2.45000000000706e+03	3.49297128113710e-09	1.11732804284838e-06
2.50000000000815e+03	3.47282212190674e-09	1.12086481663700e-06
2.55000000000924e+03	3.50133631917661e-09	1.12885653225541e-06
2.60000000001033e+03	3.56835328156591e-09	1.14514379450208e-06
2.65000000001142e+03	3.63790185766542e-09	1.14866963633119e-06
2.70000000001251e+03	3.69200580116947e-09	1.14512140635118e-06
2.75000000001361e+03	3.67927543322721e-09	1.13308026386617e-06
2.80000000001470e+03	3.69760609339198e-09	1.11143113085796e-06
2.85000000001579e+03	3.73750098642968e-09	1.09144587134430e-06
2.90000000001688e+03	3.75676220055725e-09	1.07692327438700e-06
2.95000000001797e+03	3.74308755837296e-09	1.05847097881599e-06
3.00000000001906e+03	3.74553973931895e-09	1.04891997591195e-06
3.05000000002015e+03	3.81516530253428e-09	1.04570859525240e-06
3.10000000002125e+03	3.88520977509171e-09	1.05052306698209e-06
3.15000000002234e+03	3.94326976091962e-09	1.05161430503765e-06
3.20000000002343e+03	3.97421893805831e-09	1.05095765911803e-06
3.25000000002452e+03	3.99408166508567e-09	1.04760152532949e-06
3.30000000002561e+03	3.97016968471383e-09	1.03925165670489e-06
3.35000000002670e+03	3.97175382593717e-09	1.03028852468860e-06
3.40000000002779e+03	3.94777683033458e-09	1.01871770433852e-06
3.45000000002889e+03	3.92766579046152e-09	1.00447906377728e-06
3.50000000002998e+03	3.86106945051847e-09	9.86420127106575e-07
3.55000000003107e+03	3.74868206782260e-09	9.65858049616698e-07
3.60000000003216e+03	3.74770885416077e-09	9.62218165635488e-07
3.65000000003325e+03	3.79319602430162e-09	9.73702562349913e-07
3.70000000003434e+03	3.85316804265259e-09	9.94651095630585e-07
3.75000000003543e+03	3.91395912313142e-09	1.02153514383584e-06
3.80000000003652e+03	4.00288829118910e-09	1.04634052900393e-06
3.85000000003762e+03	4.03069544323905e-09	1.06390871671841e-06
3.90000000003871e+03	4.07251464398619e-09	1.08482705904571e-06
3.95000000003980e+03	4.11580454849294e-09	1.10290079143968e-06
4.00000000004089e+03	4.20123597381757e-09	1.12294911139880e-06
4.05000000004198e+03	4.23193605279962e-09	1.13955421334294e-06
4.10000000004307e+03	4.26304128458774e-09	1.16036422968696e-06
4.15000000004416e+03	4.27411223528146e-09	1.18269211981248e-06
4.20000000004526e+03	4.31772172388778e-09	1.20473952335065e-06
4.25000000004635e+03	4.35455373112497e-09	1.23205534459010e-06
4.30000000004744e+03	4.35831834538402e-09	1.25488117191894e-06
4.35000000004853e+03	4.29381881517674e-09	1.27136641680069e-06
4.40000000004962e+03	4.25408082461811e-09	1.28840736917522e-06
4.45000000005071e+03	4.21365365260771e-09	1.30043264363387e-06
4.50000000005180e+03	4.21302600766935e-09	1.31270574677146e-06
4.55000000005290e+03	4.23910098227889e-09	1.32431711292132e-06
4.60000000005399e+03	4.28785860031273e-09	1.33782655243844e-06
4.65000000005508e+03	4.33330788709287e-09	1.35063221899711e-06
4.70000000005617e+03	4.39805023929037e-09	1.36930200795591e-06
4.75000000005726e+03	4.46909120905708e-09	1.39058669130663e-06
4.80000000005835e+03	4.51401616153867e-09	1.40393386223329e-06
4.85000000005944e+03	4.55674226236933e-09	1.41343378465417e-06
4.90000000006054e+03	4.60961562221807e-09	1.43390983402260e-06
4.95000000006163e+03	4.67784534693307e-09	1.46431803102455e-06
5.00000000006272e+03	4.76128322443622e-09	1.49207944946142e-06


==> well-balanced-adiabatic-dg-high_order.txt <==
# Consolidated Linf and L2 errors summed over quantities: v_1, v_2
# time t	Linf	L2
0.00000000000000e+00	0.00000000000000e+00	0.00000000000000e+00
5.00099999999986e+01	7.44574462617037e-11	1.05612636248807e-08
1.00000000000014e+02	2.86167197181918e-10	4.63805185446946e-08
1.50000000000009e+02	4.80808363461034e-10	8.91132563706119e-08
2.00009999999963e+02	6.17790721228956e-10	1.36171566679873e-07
2.50009999999918e+02	7.97354758055859e-10	1.96008560554759e-07
3.00009999999872e+02	1.03952961022252e-09	2.57662797065315e-07
3.50009999999827e+02	1.21942277899183e-09	3.24409765859504e-07
4.00009999999781e+02	1.44062024494376e-09	4.00053677070917e-07
4.50009999999736e+02	1.62859764763781e-09	4.74620018301835e-07
5.00009999999690e+02	1.78241709228729e-09	5.55010696459694e-07
5.50009999999645e+02	1.86916887836334e-09	6.24507153178468e-07
6.00009999999599e+02	1.97358435017776e-09	6.81580131577771e-07
6.50009999999554e+02	2.05451689578888e-09	7.33520279641913e-07
7.00009999999508e+02	2.17108461211474e-09	7.83656983889259e-07
7.50009999999463e+02	2.30205195938928e-09	8.32226645450414e-07
8.00009999999417e+02	2.41457121193368e-09	8.69066507802753e-07
8.50009999999372e+02	2.49751513266266e-09	8.96617444731195e-07
9.00009999999327e+02	2.47795698806335e-09	9.29673087026531e-07
9.50009999999281e+02	2.59314370257987e-09	9.69382823311818e-07
1.00000999999924e+03	2.77173342533947e-09	1.03001873285572e-06
1.05000999999919e+03	2.93877430383306e-09	1.08720603817549e-06
1.10000999999914e+03	3.05566253531031e-09	1.15624028313614e-06
1.15000999999910e+03	3.08547578398768e-09	1.22750109129544e-06
1.20000999999905e+03	3.28834953485505e-09	1.30457999080883e-06
1.25000999999901e+03	3.57501220907256e-09	1.37480390522896e-06
1.30000999999896e+03	3.91826385410912e-09	1.44125246821520e-06
1.35000999999892e+03	4.21193677222044e-09	1.53037181587145e-06
1.40000999999887e+03	4.50047615191308e-09	1.61503514040744e-06
1.45000999999883e+03	4.73817248191800e-09	1.67449984556954e-06
1.50000999999878e+03	4.94777218769006e-09	1.71398972873277e-06
1.55000999999874e+03	5.04198420182970e-09	1.75241312692615e-06
1.60000999999869e+03	5.10619241491790e-09	1.78590451427865e-06
1.65000999999864e+03	5.25272645375959e-09	1.81022002298174e-06
1.70000999999860e+03	5.38297125725544e-09	1.82626500637635e-06
1.75000999999855e+03	5.36526135896646e-09	1.83300707620239e-06
1.80000999999851e+03	5.36392281526171e-09	1.82967977093835e-06
1.85000999999846e+03	5.35325179401824e-09	1.83847978126701e-06
1.90000999999842e+03	5.43678154923493e-09	1.86008212929672e-06
1.95000999999837e+03	5.58296841942633e-09	1.88559549819350e-06
2.00000999999833e+03	5.70140979192668e-09	1.91340474224928e-06
2.05000999999833e+03	5.83388258686794e-09	1.96075778065643e-06
2.10000999999942e+03	5.98819025814181e-09	2.02282904837926e-06
2.15000000000051e+03	6.15052219067538e-09	2.06467124372752e-06
2.20000000000160e+03	6.39285533162543e-09	2.11611596146309e-06
2.25000000000269e+03	6.51732680995201e-09	2.13794470883770e-06
2.30000000000378e+03	6.52786383253751e-09	2.14170551966458e-06
2.35000000000487e+03	6.59683213819922e-09	2.15210727101542e-06
2.40000000000597e+03	6.63617609897087e-09	2.16094826341319e-06
2.45000000000706e+03	6.67895449547166e-09	2.17675141085704e-06
2.50000000000815e+03	6.65003379180188e-09	2.19234982536962e-06
2.55000000000924e+03	6.73119256367041e-09	2.19621628876532e-06
2.60000000001033e+03	6.78779216188418e-09	2.19925411485607e-06
2.65000000001142e+03	6.78964738236466e-09	2.20487097992062e-06
2.70000000001251e+03	6.93787694946956e-09	2.21063540074637e-06
2.75000000001361e+03	7.00834699621358e-09	2.21035604496390e-06
2.80000000001470e+03	7.08281835886250e-09	2.19803214473288e-06
2.85000000001579e+03	7.15618023701910e-09	2.19038651695548e-06
2.90000000001688e+03	7.02301370291063e-09	2.18215429472633e-06
2.95000000001797e+03	7.11475525180360e-09	2.18148111007428e-06
3.00000000001906e+03	7.13242582215874e-09	2.19080696136302e-06
3.05000000002015e+03	7.11038931058641e-09	2.19388080600980e-06
3.10000000002125e+03	7.13105744579303e-09	2.19003345353583e-06
3.15000000002234e+03	7.02198918333270e-09	2.17838917973398e-06
3.20000000002343e+03	7.00621417922904e-09	2.16308856045814e-06
3.25000000002452e+03	6.88099397761160e-09	2.15377454647771e-06
3.30000000002561e+03	6.83457335493594e-09	2.15027805870669e-06
3.35000000002670e+03	6.81651624024248e-09	2.15569844633312e-06
3.40000000002779e+03	6.70402987782034e-09	2.15497994664421e-06
3.45000000002889e+03	6.71095710472204e-09	2.15326247273592e-06
3.50000000002998e+03	6.64878762124763e-09	2.16880053320950e-06
3.55000000003107e+03	6.68057223683306e-09	2.17241884754494e-06
3.60000000003216e+03	6.69477949832119e-09	2.17588153367423e-06
3.65000000003325e+03	6.68846383251207e-09	2.18989001114623e-06
3.70000000003434e+03	6.77928971710832e-09	2.21184185594049e-06
3.75000000003543e+03	6.73493117966787e-09	2.23261767526325e-06
3.80000000003652e+03	6.85670863500439e-09	2.26214779980559e-06
3.85000000003762e+03	6.97375382119826e-09	2.29173837469548e-06
3.90000000003871e+03	7.00479580140171e-09	2.30530985860463e-06
3.95000000003980e+03	7.07098018217266e-09	2.32077344276843e-06
4.00000000004089e+03	7.14845009811599e-09	2.34818593388667e-06
4.05000000004198e+03	7.30834288946981e-09	2.38518869961929e-06
4.10000000004307e+03	7.43938335367263e-09	2.41032894219697e-06
4.15000000004416e+03	7.54159693410512e-09	2.42796788981676e-06
4.20000000004526e+03	7.62309303042966e-09	2.42222135547410e-06
4.25000000004635e+03	7.51885535113142e-09	2.39708152517444e-06
4.30000000004744e+03	7.56776433566867e-09	2.38088784732031e-06
4.35000000004853e+03	7.54207455350447e-09	2.36331861263160e-06
4.40000000004962e+03	7.37994047429716e-09	2.34588396000847e-06
4.45000000005071e+03	7.27053209568157e-09	2.33547160219811e-06
4.50000000005180e+03	7.24652840927452e-09	2.33476958212203e-06
4.55000000005290e+03	7.37180857911123e-09	2.35382132617421e-06
4.60000000005399e+03	7.46308933308707e-09	2.37822750873576e-06
4.65000000005508e+03	7.48739092449700e-09	2.39343895838743e-06
4.70000000005617e+03	7.51483790350325e-09	2.40215336568461e-06
4.75000000005726e+03	7.45948498339373e-09	2.40674417169134e-06
4.80000000005835e+03	7.49923233145534e-09	2.41648957218336e-06
4.85000000005944e+03	7.49955621422254e-09	2.42393335782251e-06
4.90000000006054e+03	7.44425615684122e-09	2.41848230186002e-06
4.95000000006163e+03	7.45681924695279e-09	2.41778048426818e-06
5.00000000006272e+03	7.37611973322364e-09	2.41210035553140e-06


==> well-balanced-adiabatic-dg-low_order.txt <==
# Consolidated Linf and L2 errors summed over quantities: v_1, v_2
# time t	Linf	L2
0.00000000000000e+00	0.00000000000000e+00	0.00000000000000e+00
5.00099999999986e+01	3.89839517590256e-13	8.24389071464039e-11
1.00000000000014e+02	3.89839517532971e-13	8.24465916813703e-11
1.50000000000009e+02	3.89839517532971e-13	8.24465916813703e-11
2.00009999999963e+02	3.89839517590256e-13	8.24389071464039e-11
2.50009999999918e+02	3.89839517590256e-13	8.24389071464039e-11
3.00009999999872e+02	3.89839517590256e-13	8.24389071464039e-11
3.50009999999827e+02	3.89839517590256e-13	8.24389071464039e-11
4.00009999999781e+02	3.89839517590256e-13	8.24389071464039e-11
4.50009999999736e+02	3.89839517590256e-13	8.24389071464039e-11
5.00009999999690e+02	3.89839517590256e-13	8.24389071464039e-11
5.50009999999645e+02	3.89839517590256e-13	8.24389071464039e-11
6.00009999999599e+02	3.89839517590256e-13	8.24389071464039e-11
6.50009999999554e+02	3.89839517590256e-13	8.24389071464039e-11
7.00009999999508e+02	3.89839517590256e-13	8.24389071464039e-11
7.50009999999463e+02	3.89839517590256e-13	8.24389071464039e-11
8.00009999999417e+02	3.89839517590256e-13	8.24389071464039e-11
8.50009999999372e+02	3.89839517590256e-13	8.24389071464039e-11
9.00009999999327e+02	3.89839517590256e-13	8.24389071464039e-11
9.50009999999281e+02	3.89839517590256e-13	8.24389071464039e-11
1.00000999999924e+03	3.89839517590256e-13	8.24389071464039e-11
1.05000999999919e+03	3.89839517590256e-13	8.24389071464039e-11
1.10000999999914e+03	3.89839517590256e-13	8.24389071464039e-11
1.15000999999910e+03	3.89839517590256e-13	8.24389071464039e-11
1.20000999999905e+03	3.89839517590256e-13	8.24389071464039e-11
1.25000999999901e+03	3.89839517590256e-13	8.24389071464039e-11
1.30000999999896e+03	3.89839517590256e-13	8.24389071464039e-11
1.35000999999892e+03	3.89839517590256e-13	8.24389071464039e-11
1.40000999999887e+03	3.89839517590256e-13	8.24389071464039e-11
1.45000999999883e+03	3.89839517590256e-13	8.24389071464039e-11
1.50000999999878e+03	3.89839517590256e-13	8.24389071464039e-11
1.55000999999874e+03	3.89839517590256e-13	8.24389071464039e-11
1.60000999999869e+03	3.89839517590256e-13	8.24389071464039e-11
1.65000999999864e+03	3.89839517590256e-13	8.24389071464039e-11
1.70000999999860e+03	3.89839517590256e-13	8.24389071464039e-11
1.75000999999855e+03	3.89839517590256e-13	8.24389071464039e-11
1.80000999999851e+03	3.89839517590256e-13	8.24389071464039e-11
1.85000999999846e+03	3.89839517590256e-13	8.24389071464039e-11
1.90000999999842e+03	3.89839517590256e-13	8.24389071464039e-11
1.95000999999837e+03	3.89839517590256e-13	8.24389071464039e-11
2.00000999999833e+03	3.89839517590256e-13	8.24389071464039e-11
2.05000999999833e+03	3.89839517590256e-13	8.24389071464039e-11
2.10000999999942e+03	3.89839517590256e-13	8.24389071464039e-11
2.15000000000051e+03	3.89839517532971e-13	8.24465916813703e-11
2.20000000000160e+03	3.89839517532971e-13	8.24465916813703e-11
2.25000000000269e+03	3.89839517532971e-13	8.24465916813703e-11
2.30000000000378e+03	3.89839517532971e-13	8.24465916813703e-11
2.35000000000487e+03	3.89839517532971e-13	8.24465916813703e-11
2.40000000000597e+03	3.89839517532971e-13	8.24465916813703e-11
2.45000000000706e+03	3.89839517532971e-13	8.24465916813703e-11
2.50000000000815e+03	3.89839517532971e-13	8.24465916813703e-11
2.55000000000924e+03	3.89839517532971e-13	8.24465916813703e-11
2.60000000001033e+03	3.89839517532971e-13	8.24465916813703e-11
2.65000000001142e+03	3.89839517532971e-13	8.24465916813703e-11
2.70000000001251e+03	3.89839517532971e-13	8.24465916813703e-11
2.75000000001361e+03	3.89839517532971e-13	8.24465916813703e-11
2.80000000001470e+03	3.89839517532971e-13	8.24465916813703e-11
2.85000000001579e+03	3.89839517532971e-13	8.24465916813703e-11
2.90000000001688e+03	3.89839517532971e-13	8.24465916813703e-11
2.95000000001797e+03	3.89839517532971e-13	8.24465916813703e-11
3.00000000001906e+03	3.89839517532971e-13	8.24465916813703e-11
3.05000000002015e+03	3.89839517532971e-13	8.24465916813703e-11
3.10000000002125e+03	3.89839517532971e-13	8.24465916813703e-11
3.15000000002234e+03	3.89839517532971e-13	8.24465916813703e-11
3.20000000002343e+03	3.89839517532971e-13	8.24465916813703e-11
3.25000000002452e+03	3.89839517532971e-13	8.24465916813703e-11
3.30000000002561e+03	3.89839517532971e-13	8.24465916813703e-11
3.35000000002670e+03	3.89839517532971e-13	8.24465916813703e-11
3.40000000002779e+03	3.89839517532971e-13	8.24465916813703e-11
3.45000000002889e+03	3.89839517532971e-13	8.24465916813703e-11
3.50000000002998e+03	3.89839517532971e-13	8.24465916813703e-11
3.55000000003107e+03	3.89839517532971e-13	8.24465916813703e-11
3.60000000003216e+03	3.89839517532971e-13	8.24465916813703e-11
3.65000000003325e+03	3.89839517532971e-13	8.24465916813703e-11
3.70000000003434e+03	3.89839517532971e-13	8.24465916813703e-11
3.75000000003543e+03	3.89839517532971e-13	8.24465916813703e-11
3.80000000003652e+03	3.89839517532971e-13	8.24465916813703e-11
3.85000000003762e+03	3.89839517532971e-13	8.24465916813703e-11
3.90000000003871e+03	3.89839517532971e-13	8.24465916813703e-11
3.95000000003980e+03	3.89839517532971e-13	8.24465916813703e-11
4.00000000004089e+03	3.89839517532971e-13	8.24465916813703e-11
4.05000000004198e+03	3.89839517532971e-13	8.24465916813703e-11
4.10000000004307e+03	3.89839517532971e-13	8.24465916813703e-11
4.15000000004416e+03	3.89839517532971e-13	8.24465916813703e-11
4.20000000004526e+03	3.89839517532971e-13	8.24465916813703e-11
4.25000000004635e+03	3.89839517532971e-13	8.24465916813703e-11
4.30000000004744e+03	3.89839517532971e-13	8.24465916813703e-11
4.35000000004853e+03	3.89839517532971e-13	8.24465916813703e-11
4.40000000004962e+03	3.89839517532971e-13	8.24465916813703e-11
4.45000000005071e+03	3.89839517532971e-13	8.24465916813703e-11
4.50000000005180e+03	3.89839517532971e-13	8.24465916813703e-11
4.55000000005290e+03	3.89839517532971e-13	8.24465916813703e-11
4.60000000005399e+03	3.89839517532971e-13	8.24465916813703e-11
4.65000000005508e+03	3.89839517532971e-13	8.24465916813703e-11
4.70000000005617e+03	3.89839517532971e-13	8.24465916813703e-11
4.75000000005726e+03	3.89839517532971e-13	8.24465916813703e-11
4.80000000005835e+03	3.89839517532971e-13	8.24465916813703e-11
4.85000000005944e+03	3.89839517532971e-13	8.24465916813703e-11
4.90000000006054e+03	3.89839517532971e-13	8.24465916813703e-11
4.95000000006163e+03	3.89839517532971e-13	8.24465916813703e-11
5.00000000006272e+03	3.89839517532971e-13	8.24465916813703e-11


==> well-balanced-adiabatic-high_order-double-uniform.txt <==
# Consolidated Linf and L2 errors summed over quantities: v_1, v_2
# time t	Linf	L2
0.00000000000000e+00	0.00000000000000e+00	0.00000000000000e+00
5.00099999999986e+01	9.41382876004888e-11	1.57773309562176e-08
1.00000000000014e+02	1.56055625714999e-10	3.26405923182711e-08
1.50000000000009e+02	3.44010746012472e-10	6.46998952258894e-08
2.00009999999963e+02	5.76172696853493e-10	1.03465682205510e-07
2.50009999999918e+02	8.89808349408843e-10	1.47990175646922e-07
3.00009999999872e+02	1.12726174073330e-09	1.99779252924426e-07
3.50009999999827e+02	1.40312723325920e-09	2.58385692107669e-07
4.00009999999781e+02	1.74399934050153e-09	3.21978970142671e-07
4.50009999999736e+02	2.05228948947530e-09	3.89811203376241e-07
5.00009999999690e+02	2.37913458165993e-09	4.59254619487873e-07
5.50009999999645e+02	2.68710471486149e-09	5.31484908768217e-07
6.00009999999599e+02	3.06206105492859e-09	6.05720267632150e-07
6.50009999999554e+02	3.44993915134974e-09	6.81167178922088e-07
7.00009999999508e+02	3.96704036876342e-09	7.60089030683255e-07
7.50009999999463e+02	4.45433566501082e-09	8.40972637671160e-07
8.00009999999417e+02	4.87189919800268e-09	9.20289776915798e-07
8.50009999999372e+02	5.34632247989549e-09	9.97926263644049e-07
9.00009999999327e+02	5.88089559832901e-09	1.07236108720004e-06
9.50009999999281e+02	6.32155273055791e-09	1.14730500451781e-06
1.00000999999924e+03	6.61903064963539e-09	1.22043032927579e-06
1.05000999999919e+03	7.12997522848276e-09	1.29474076514868e-06
1.10000999999914e+03	7.64467112847178e-09	1.36758510221812e-06
1.15000999999910e+03	8.00277671987042e-09	1.44676709917222e-06
1.20000999999905e+03	8.27753563342212e-09	1.52697319925436e-06
1.25000999999901e+03	8.75569014630237e-09	1.61360234736630e-06
1.30000999999896e+03	9.14982086600252e-09	1.69878725568977e-06
1.35000999999892e+03	9.51479101534898e-09	1.78534204428256e-06
1.40000999999887e+03	9.85310305609427e-09	1.87381328945242e-06
1.45000999999883e+03	1.05160083772097e-08	1.96604544551033e-06
1.50000999999878e+03	1.09774394503301e-08	2.05879916663997e-06
1.55000999999874e+03	1.15662027820714e-08	2.15379066345675e-06
1.60000999999869e+03	1.22074647067487e-08	2.24930270320060e-06
1.65000999999864e+03	1.27869782923990e-08	2.34418705877112e-06
1.70000999999860e+03	1.33585808926072e-08	2.43709761631790e-06
1.75000999999855e+03	1.39823646424046e-08	2.53231627470037e-06
1.80000999999851e+03	1.45978696279812e-08	2.63067841625344e-06
1.85000999999846e+03	1.52627809732180e-08	2.73273067996858e-06
1.90000999999842e+03	1.59102006621277e-08	2.83923298702560e-06
1.95000999999837e+03	1.63300104592850e-08	2.94846347488900e-06
2.00000999999833e+03	1.68420428793596e-08	3.05895521282098e-06
2.05000999999833e+03	1.75724910302435e-08	3.17510044842552e-06
2.10000999999942e+03	1.79075857257985e-08	3.29091590047911e-06
2.15000000000051e+03	1.85853927966767e-08	3.41149503932139e-06
2.20000000000160e+03	1.93521200048398e-08	3.53132448196730e-06
2.25000000000269e+03	1.98236853286852e-08	3.65350478754866e-06
2.30000000000378e+03	2.00341982169321e-08	3.77572834162641e-06
2.35000000000487e+03	2.08582445295308e-08	3.90421716837668e-06
2.40000000000597e+03	2.12492138122444e-08	4.03278543096971e-06
2.45000000000706e+03	2.16774813169338e-08	4.16396340884145e-06
2.50000000000815e+03	2.22312711544582e-08	4.29220192742638e-06
2.55000000000924e+03	2.28532165061901e-08	4.42237887562783e-06
2.60000000001033e+03	2.36000459176023e-08	4.55712703615294e-06
2.65000000001142e+03	2.42923237770215e-08	4.69337360348531e-06
2.70000000001251e+03	2.49608069888173e-08	4.83570158663296e-06
2.75000000001361e+03	2.55356352784685e-08	4.98214419165361e-06
2.80000000001470e+03	2.63879643412643e-08	5.12814983181100e-06
2.85000000001579e+03	2.70059333155727e-08	5.27705166185853e-06
2.90000000001688e+03	2.77327717012885e-08	5.42386811603904e-06
2.95000000001797e+03	2.84012938162701e-08	5.57337116514857e-06
3.00000000001906e+03	2.91157035812361e-08	5.72115975193266e-06
3.05000000002015e+03	2.96851399853665e-08	5.87197104363147e-06
3.10000000002125e+03	3.03677700969244e-08	6.02359204376479e-06
3.15000000002234e+03	3.10057470343557e-08	6.17322992935010e-06
3.20000000002343e+03	3.18482955459245e-08	6.32469553290196e-06
3.25000000002452e+03	3.26056861879483e-08	6.47526801710443e-06
3.30000000002561e+03	3.32677295205657e-08	6.62587907306024e-06
3.35000000002670e+03	3.41908156115576e-08	6.78179564352279e-06
3.40000000002779e+03	3.50823269013446e-08	6.93924816444588e-06
3.45000000002889e+03	3.56209310263288e-08	7.09826203746951e-06
3.50000000002998e+03	3.63801326781888e-08	7.26017883960631e-06
3.55000000003107e+03	3.75244196773375e-08	7.42390816875169e-06
3.60000000003216e+03	3.86305309825513e-08	7.59023776841625e-06
3.65000000003325e+03	3.92717503886548e-08	7.75718737906502e-06
3.70000000003434e+03	3.99346713651063e-08	7.92258412090177e-06
3.75000000003543e+03	4.10416469064137e-08	8.08807914175435e-06
3.80000000003652e+03	4.17733911611881e-08	8.25103458868791e-06
3.85000000003762e+03	4.23357131616139e-08	8.41857762052882e-06
3.90000000003871e+03	4.31706490247029e-08	8.58441479233350e-06
3.95000000003980e+03	4.39073884524423e-08	8.75281003253717e-06
4.00000000004089e+03	4.43298211170405e-08	8.92226507987658e-06
4.05000000004198e+03	4.54578711247120e-08	9.09296312445947e-06
4.10000000004307e+03	4.57235671427812e-08	9.26395394486714e-06
4.15000000004416e+03	4.66265944299986e-08	9.43989409747440e-06
4.20000000004526e+03	4.75742672577437e-08	9.61529209669221e-06
4.25000000004635e+03	4.85415613805977e-08	9.79292221525817e-06
4.30000000004744e+03	4.91748849519476e-08	9.96725078909760e-06
4.35000000004853e+03	5.01253286198373e-08	1.01446401105065e-05
4.40000000004962e+03	5.09376757880808e-08	1.03233156678583e-05
4.45000000005071e+03	5.19403377939499e-08	1.05027672312573e-05
4.50000000005180e+03	5.26707729003200e-08	1.06826570673335e-05
4.55000000005290e+03	5.35816030781675e-08	1.08609594005242e-05
4.60000000005399e+03	5.45944407255792e-08	1.10440019680423e-05
4.65000000005508e+03	5.52720120689261e-08	1.12300895986371e-05
4.70000000005617e+03	5.62742326405059e-08	1.14178313462671e-05
4.75000000005726e+03	5.71042969074824e-08	1.16031198247280e-05
4.80000000005835e+03	5.81477231571051e-08	1.17917181146113e-05
4.85000000005944e+03	5.90840348402404e-08	1.19787152518804e-05
4.90000000006054e+03	5.97308468190938e-08	1.21698291156757e-05
4.95000000006163e+03	6.04914867533723e-08	1.23603933218552e-05
5.00000000006272e+03	6.16541644740389e-08	1.25546400760942e-05


==> well-balanced-adiabatic-high_order-double.txt <==
# Consolidated Linf and L2 errors summed over quantities: v_1, v_2
# time t	Linf	L2
0.00000000000000e+00	0.00000000000000e+00	0.00000000000000e+00
5.00099999999986e+01	2.02633672152292e-10	2.78216437638466e-08
1.00000000000014e+02	2.48927929392437e-08	1.77276843795522e-06
1.50000000000009e+02	3.22524408058855e-06	2.11202865193332e-04
2.00009999999963e+02	2.53701374020231e-04	1.84368521940757e-02
2.50009999999918e+02	7.71112662174585e-03	5.56958369644359e-01
3.00009999999872e+02	8.37555362347353e-02	7.41236054608077e+00
3.50009999999827e+02	8.83495172817105e-01	6.26174948711003e+01
4.00009999999781e+02	4.73291854081968e+00	3.19225573680134e+02
4.50009999999736e+02	6.08978293922488e+00	4.65166879514672e+02
5.00009999999690e+02	5.84988867868857e+00	3.98155098683757e+02
5.50009999999645e+02	5.29854031641560e+00	4.92448347056132e+02
6.00009999999599e+02	8.49492463806580e+00	6.47664450653948e+02
6.50009999999554e+02	8.81235872720697e+00	6.40818193620717e+02
7.00009999999508e+02	6.73029599384413e+00	5.71310866419261e+02
7.50009999999463e+02	5.44171902754848e+00	4.78177391870772e+02
8.00009999999417e+02	5.33970790287971e+00	5.19028051202284e+02
8.50009999999372e+02	7.61018305510516e+00	6.24017375750900e+02
9.00009999999327e+02	8.72576365327570e+00	6.76980708310721e+02
9.50009999999281e+02	7.13815486221278e+00	6.09544147381109e+02
1.00000999999924e+03	5.86510058819750e+00	4.95783222637584e+02
1.05000999999919e+03	5.12076375102057e+00	5.19118063669899e+02
1.10000999999914e+03	7.87754572500283e+00	6.64484006563712e+02
1.15000999999910e+03	8.32635124892197e+00	6.84174596931065e+02
1.20000999999905e+03	7.11862648253403e+00	5.73317459446330e+02
1.25000999999901e+03	4.99473114465732e+00	4.70502293500166e+02
1.30000999999896e+03	5.15123526043341e+00	5.56155859564183e+02
1.35000999999892e+03	8.46748769812029e+00	7.00715763916080e+02
1.40000999999887e+03	8.75886589946384e+00	6.85817207046671e+02
1.45000999999883e+03	6.52648282350993e+00	5.85129143868906e+02
1.50000999999878e+03	5.50614886507230e+00	5.06016961224339e+02
1.55000999999874e+03	5.78442490069502e+00	5.79782042979033e+02
1.60000999999869e+03	7.83426161556172e+00	6.55983836132169e+02
1.65000999999864e+03	8.29508126480146e+00	6.70756997872566e+02
1.70000999999860e+03	6.55523429705031e+00	6.06738560957271e+02
1.75000999999855e+03	5.90573611282193e+00	5.00098745390235e+02
1.80000999999851e+03	5.77893742478978e+00	5.43143750527808e+02
1.85000999999846e+03	8.46410057963030e+00	6.71612116662151e+02
1.90000999999842e+03	8.45489204164793e+00	6.93093966124360e+02
1.95000999999837e+03	7.27879718387090e+00	5.87853176869104e+02
2.00000999999833e+03	4.71701683133456e+00	4.67426510144348e+02
2.05000999999833e+03	5.71460582481525e+00	5.79294552875385e+02
2.10000999999942e+03	8.48318694082012e+00	7.04345446763522e+02
2.15000000000051e+03	8.76829152779220e+00	7.01365923472522e+02
2.20000000000160e+03	6.68109338363965e+00	5.85709893603974e+02
2.25000000000269e+03	5.10494126823850e+00	4.87993618577092e+02
2.30000000000378e+03	5.16703046693863e+00	5.68492179200238e+02
2.35000000000487e+03	7.98437798970985e+00	6.67000524953445e+02
2.40000000000597e+03	8.45101774818464e+00	6.62641244802623e+02
2.45000000000706e+03	6.32725721421469e+00	5.86206562439974e+02
2.50000000000815e+03	6.46007129048912e+00	5.10152648993816e+02
2.55000000000924e+03	5.85539872812807e+00	5.47579743707649e+02
2.60000000001033e+03	8.22342488440253e+00	6.61013483870166e+02
2.65000000001142e+03	8.56039190812180e+00	6.95844044853004e+02
2.70000000001251e+03	7.61848594003323e+00	6.00790395842913e+02
2.75000000001361e+03	4.77484524750079e+00	4.77256422788063e+02
2.80000000001470e+03	5.08704890122478e+00	5.55493853754182e+02
2.85000000001579e+03	8.20772169064674e+00	6.93057150701882e+02
2.90000000001688e+03	9.16993938932938e+00	7.07998272777592e+02
2.95000000001797e+03	6.98924578285331e+00	6.13078698486047e+02
3.00000000001906e+03	5.54194284846210e+00	5.07976715097814e+02
3.05000000002015e+03	5.30994218945090e+00	5.55650870152459e+02
3.10000000002125e+03	7.87108661735110e+00	6.61392027321813e+02
3.15000000002234e+03	8.21374225151128e+00	6.69674134249856e+02
3.20000000002343e+03	6.49048909005814e+00	6.04389441523143e+02
3.25000000002452e+03	6.46885033417143e+00	5.18870239909198e+02
3.30000000002561e+03	5.31298878982936e+00	5.28681209099891e+02
3.35000000002670e+03	8.20212696422986e+00	6.63609072842452e+02
3.40000000002779e+03	8.68044537118841e+00	7.06980950656460e+02
3.45000000002889e+03	7.71453422214521e+00	6.15758013076693e+02
3.50000000002998e+03	4.62422873279311e+00	4.77788152632648e+02
3.55000000003107e+03	5.52672859288729e+00	5.61342800005819e+02
3.60000000003216e+03	8.28132384478672e+00	6.97293653026431e+02
3.65000000003325e+03	8.91054744968101e+00	7.07292928223092e+02
3.70000000003434e+03	6.65152484225120e+00	5.80928106615221e+02
3.75000000003543e+03	5.12786838243223e+00	4.85921905621216e+02
3.80000000003652e+03	5.45571097726735e+00	5.84444752035929e+02
3.85000000003762e+03	8.27848050057506e+00	6.82651264883517e+02
3.90000000003871e+03	8.75858968676123e+00	6.85753697937404e+02
3.95000000003980e+03	6.25850227812955e+00	5.88934084017181e+02
4.00000000004089e+03	6.36110916468537e+00	5.11316266552053e+02
4.05000000004198e+03	5.96828833792770e+00	5.59714579939536e+02
4.10000000004307e+03	8.61456820972550e+00	6.59035191997679e+02
4.15000000004416e+03	8.37361228989474e+00	6.84461915777180e+02
4.20000000004526e+03	7.66468324248073e+00	5.98038659725518e+02
4.25000000004635e+03	4.33403269093661e+00	4.82324149859260e+02
4.30000000004744e+03	5.68752643932876e+00	5.58653491600052e+02
4.35000000004853e+03	8.13680221376457e+00	6.81681911154964e+02
4.40000000004962e+03	8.64186887269518e+00	7.00164396025740e+02
4.45000000005071e+03	6.53079006421633e+00	5.75369817088568e+02
4.50000000005180e+03	4.96004554749322e+00	4.84760409217198e+02
4.55000000005290e+03	5.41095587321223e+00	5.96022707735279e+02
4.60000000005399e+03	8.40638666344705e+00	6.99475074607365e+02
4.65000000005508e+03	8.47829731019252e+00	6.80848666134151e+02
4.70000000005617e+03	6.00733470934233e+00	5.71400211339894e+02
4.75000000005726e+03	6.38303549709838e+00	5.06571632350778e+02
4.80000000005835e+03	5.91235243911993e+00	5.62818343701679e+02
4.85000000005944e+03	8.86788440493133e+00	6.74258040007106e+02
4.90000000006054e+03	8.06445659976657e+00	6.73890616840205e+02
4.95000000006163e+03	6.93154537045160e+00	5.87038713794904e+02
5.00000000006272e+03	4.41275046480545e+00	4.94137957036226e+02


==> well-balanced-adiabatic-high_order-no_neumann-double.txt <==
# Consolidated Linf and L2 errors summed over quantities: v_1, v_2
# time t	Linf	L2
0.00000000000000e+00	0.00000000000000e+00	0.00000000000000e+00
5.00099999999986e+01	1.04681560951221e-10	2.02327865890002e-08
1.00000000000014e+02	1.62360314401974e-10	3.75468593548250e-08
1.50000000000009e+02	2.95595870893480e-10	6.14462097041897e-08
2.00009999999963e+02	4.03663977125792e-10	9.19902592287988e-08
2.50009999999918e+02	5.57122064537450e-10	1.29581683998046e-07
3.00009999999872e+02	7.93521399900410e-10	1.71824274471236e-07
3.50009999999827e+02	9.87310042035304e-10	2.16165238943218e-07
4.00009999999781e+02	1.17568680317304e-09	2.66428106028407e-07
4.50009999999736e+02	1.35063684049593e-09	3.16637680799708e-07
5.00009999999690e+02	1.61235938795839e-09	3.70207466481379e-07
5.50009999999645e+02	1.93531608222068e-09	4.30627685949501e-07
6.00009999999599e+02	2.31850347190873e-09	4.94534604638371e-07
6.50009999999554e+02	2.52286369461043e-09	5.60906310677884e-07
7.00009999999508e+02	2.83494465975590e-09	6.33142050110695e-07
7.50009999999463e+02	3.15141868166228e-09	7.10823237346812e-07
8.00009999999417e+02	3.49431130859869e-09	7.94826876925475e-07
8.50009999999372e+02	3.86423876109818e-09	8.78394604362790e-07
9.00009999999327e+02	4.36900582316743e-09	9.65314967965344e-07
9.50009999999281e+02	4.80828257561324e-09	1.05281137466152e-06
1.00000999999924e+03	5.09229819502621e-09	1.14164147450370e-06
1.05000999999919e+03	5.43560177592718e-09	1.23522437460069e-06
1.10000999999914e+03	5.71836696382199e-09	1.33170379525789e-06
1.15000999999910e+03	6.04733265646153e-09	1.43288210319783e-06
1.20000999999905e+03	6.53601863354794e-09	1.52992591002070e-06
1.25000999999901e+03	6.89428333265889e-09	1.62584492993561e-06
1.30000999999896e+03	7.52963494132406e-09	1.74897831489456e-06
1.35000999999892e+03	7.54699925511208e-09	1.85689111158666e-06
1.40000999999887e+03	8.05166393411624e-09	1.95796570771556e-06
1.45000999999883e+03	8.20300990302246e-09	2.08479242766518e-06
1.50000999999878e+03	8.43097511115291e-09	2.23177679225914e-06
1.55000999999874e+03	9.73099091216838e-09	2.43198444116364e-06
1.60000999999869e+03	1.02945179005300e-08	2.54229093323657e-06
1.65000999999864e+03	1.14814019847741e-08	2.63770206693445e-06
1.70000999999860e+03	1.39801736168416e-08	3.05894919140638e-06
1.75000999999855e+03	1.92372890552682e-08	3.49219756470736e-06
1.80000999999851e+03	2.05153429490709e-08	3.64346911912857e-06
1.85000999999846e+03	1.75585023679334e-08	3.78844876466716e-06
1.90000999999842e+03	2.99079076157355e-08	4.72712113059828e-06
1.95000999999837e+03	4.25435368280490e-08	6.24924227213518e-06
2.00000999999833e+03	4.94323009075446e-08	6.94136659002824e-06
2.05000999999833e+03	5.61580182986462e-08	6.89326260901911e-06
2.10000999999942e+03	6.25875414158741e-08	8.96387426325242e-06
2.15000000000051e+03	1.10885390135262e-07	1.35517305203701e-05
2.20000000000160e+03	1.25946613228875e-07	1.68618255553573e-05
2.25000000000269e+03	1.37034578866171e-07	1.61263201810114e-05
2.30000000000378e+03	1.60879663737225e-07	1.92727673280185e-05
2.35000000000487e+03	2.69865585944767e-07	3.17610220467707e-05
2.40000000000597e+03	3.10233336186617e-07	4.18785773994301e-05
2.45000000000706e+03	3.79649423934521e-07	4.20986229511378e-05
2.50000000000815e+03	3.66978785684652e-07	4.56568396481626e-05
2.55000000000924e+03	6.16039743948608e-07	7.36589817597045e-05
2.60000000001033e+03	8.23337749715474e-07	1.05387241275420e-04
2.65000000001142e+03	9.69459769725424e-07	1.12862119534741e-04
2.70000000001251e+03	9.00910584799905e-07	1.09545438050635e-04
2.75000000001361e+03	1.43971827632116e-06	1.71137023453128e-04
2.80000000001470e+03	2.13989879465746e-06	2.59948763338130e-04
2.85000000001579e+03	2.33106907582766e-06	2.90617154969297e-04
2.90000000001688e+03	2.47111770716186e-06	2.73015120604520e-04
2.95000000001797e+03	3.13794041448997e-06	3.86310116436413e-04
3.00000000001906e+03	5.04494469800273e-06	6.06516093685223e-04
3.05000000002015e+03	5.66111756868473e-06	7.21014686125834e-04
3.10000000002125e+03	6.37801677783469e-06	6.76123796114436e-04
3.15000000002234e+03	6.63609726528318e-06	8.23032712253357e-04
3.20000000002343e+03	1.13718042452614e-05	1.32286139931657e-03
3.25000000002452e+03	1.26957449742517e-05	1.65926833296064e-03
3.30000000002561e+03	1.39502598070097e-05	1.54794732601473e-03
3.35000000002670e+03	1.36436794995135e-05	1.63523225202212e-03
3.40000000002779e+03	2.22641978823930e-05	2.57456292517590e-03
3.45000000002889e+03	2.52162642859604e-05	3.31971854852058e-03
3.50000000002998e+03	2.72164446634254e-05	3.15366194650280e-03
3.55000000003107e+03	2.36325347452099e-05	2.92569552821504e-03
3.60000000003216e+03	3.57690788780755e-05	4.26298364358946e-03
3.65000000003325e+03	4.53205863755654e-05	5.66725892206152e-03
3.70000000003434e+03	4.58482306710717e-05	5.53356101516374e-03
3.75000000003543e+03	4.07264730266555e-05	4.62168178602998e-03
3.80000000003652e+03	4.94074198798834e-05	6.04323409303451e-03
3.85000000003762e+03	6.89563670634663e-05	8.24339940516258e-03
3.90000000003871e+03	6.48939701503684e-05	8.25861846722510e-03
3.95000000003980e+03	6.08801062053790e-05	6.58437970261681e-03
4.00000000004089e+03	6.02436936952476e-05	7.50770619240815e-03
4.05000000004198e+03	8.79215670924868e-05	1.03701723818277e-02
4.10000000004307e+03	8.37434147247612e-05	1.08560994962632e-02
4.15000000004416e+03	8.08060213447710e-05	8.64632794776342e-03
4.20000000004526e+03	7.00771626076907e-05	8.46743233357320e-03
4.25000000004635e+03	1.01245725262284e-04	1.17719020527270e-02
4.30000000004744e+03	9.78776664711453e-05	1.29997016532841e-02
4.35000000004853e+03	9.39314256465611e-05	1.05781650098917e-02
4.40000000004962e+03	7.53138217314433e-05	9.12157106799042e-03
4.45000000005071e+03	1.07294028689848e-04	1.24355468113348e-02
4.50000000005180e+03	1.12812773851429e-04	1.44376709490056e-02
4.55000000005290e+03	1.03065438189588e-04	1.22996350589405e-02
4.60000000005399e+03	8.10573374066936e-05	9.72005560036306e-03
4.65000000005508e+03	1.03609767948211e-04	1.24236219485330e-02
4.70000000005617e+03	1.23827513260475e-04	1.52544939198185e-02
4.75000000005726e+03	1.11106410962999e-04	1.38042415922649e-02
4.80000000005835e+03	9.45643913034460e-05	1.03829774119407e-02
4.85000000005944e+03	9.66916681493554e-05	1.20431636188388e-02
4.90000000006054e+03	1.31426191765699e-04	1.55836250414345e-02
4.95000000006163e+03	1.17341389437684e-04	1.49655111464806e-02
5.00000000006272e+03	1.04084342376177e-04	1.12025956461024e-02


==> well-balanced-adiabatic-low_order-double.txt <==
# Consolidated Linf and L2 errors summed over quantities: v_1, v_2
# time t	Linf	L2
0.00000000000000e+00	0.00000000000000e+00	0.00000000000000e+00
5.00099999999986e+01	2.63826232520814e-13	5.90768863884517e-11
1.00000000000014e+02	2.63826232520814e-13	5.90734502268270e-11
1.50000000000009e+02	2.63826232520814e-13	5.90734502268270e-11
2.00009999999963e+02	2.63826232520814e-13	5.90768863884517e-11
2.50009999999918e+02	2.63826232520814e-13	5.90768863884517e-11
3.00009999999872e+02	2.63826232520814e-13	5.90768863884517e-11
3.50009999999827e+02	2.63826232520814e-13	5.90768863884517e-11
4.00009999999781e+02	2.63826232520814e-13	5.90768863884517e-11
4.50009999999736e+02	2.63826232520814e-13	5.90768863884517e-11
5.00009999999690e+02	2.63826232520814e-13	5.90768863884517e-11
5.50009999999645e+02	2.63826232520814e-13	5.90768863884517e-11
6.00009999999599e+02	2.63826232520814e-13	5.90768863884517e-11
6.50009999999554e+02	2.63826232520814e-13	5.90768863884517e-11
7.00009999999508e+02	2.63826232520814e-13	5.90768863884517e-11
7.50009999999463e+02	2.63826232520814e-13	5.90768863884517e-11
8.00009999999417e+02	2.63826232520814e-13	5.90768863884517e-11
8.50009999999372e+02	2.63826232520814e-13	5.90768863884517e-11
9.00009999999327e+02	2.63826232520814e-13	5.90768863884517e-11
9.50009999999281e+02	2.63826232520814e-13	5.90768863884517e-11
1.00000999999924e+03	2.63826232520814e-13	5.90768863884517e-11
1.05000999999919e+03	2.63826232520814e-13	5.90768863884517e-11
1.10000999999914e+03	2.63826232520814e-13	5.90768863884517e-11
1.15000999999910e+03	2.63826232520814e-13	5.90768863884517e-11
1.20000999999905e+03	2.63826232520814e-13	5.90768863884517e-11
1.25000999999901e+03	2.63826232520814e-13	5.90768863884517e-11
1.30000999999896e+03	2.63826232520814e-13	5.90768863884517e-11
1.35000999999892e+03	2.63826232520814e-13	5.90768863884517e-11
1.40000999999887e+03	2.63826232520814e-13	5.90768863884517e-11
1.45000999999883e+03	2.63826232520814e-13	5.90768863884517e-11
1.50000999999878e+03	2.63826232520814e-13	5.90768863884517e-11
1.55000999999874e+03	2.63826232520814e-13	5.90768863884517e-11
1.60000999999869e+03	2.63826232520814e-13	5.90768863884517e-11
1.65000999999864e+03	2.63826232520814e-13	5.90768863884517e-11
1.70000999999860e+03	2.63826232520814e-13	5.90768863884517e-11
1.75000999999855e+03	2.63826232520814e-13	5.90768863884517e-11
1.80000999999851e+03	2.63826232520814e-13	5.90768863884517e-11
1.85000999999846e+03	2.63826232520814e-13	5.90768863884517e-11
1.90000999999842e+03	2.63826232520814e-13	5.90768863884517e-11
1.95000999999837e+03	2.63826232520814e-13	5.90768863884517e-11
2.00000999999833e+03	2.63826232520814e-13	5.90768863884517e-11
2.05000999999833e+03	2.63826232520814e-13	5.90768863884517e-11
2.10000999999942e+03	2.63826232520814e-13	5.90768863884517e-11
2.15000000000051e+03	2.63826232520814e-13	5.90734502268270e-11
2.20000000000160e+03	2.63826232520814e-13	5.90734502268270e-11
2.25000000000269e+03	2.63826232520814e-13	5.90734502268270e-11
2.30000000000378e+03	2.63826232520814e-13	5.90734502268270e-11
2.35000000000487e+03	2.63826232520814e-13	5.90734502268270e-11
2.40000000000597e+03	2.63826232520814e-13	5.90734502268270e-11
2.45000000000706e+03	2.63826232520814e-13	5.90734502268270e-11
2.50000000000815e+03	2.63826232520814e-13	5.90734502268270e-11
2.55000000000924e+03	2.63826232520814e-13	5.90734502268270e-11
2.60000000001033e+03	2.63826232520814e-13	5.90734502268270e-11
2.65000000001142e+03	2.63826232520814e-13	5.90734502268270e-11
2.70000000001251e+03	2.63826232520814e-13	5.90734502268270e-11
2.75000000001361e+03	2.63826232520814e-13	5.90734502268270e-11
2.80000000001470e+03	2.63826232520814e-13	5.90734502268270e-11
2.85000000001579e+03	2.63826232520814e-13	5.90734502268270e-11
2.90000000001688e+03	2.63826232520814e-13	5.90734502268270e-11
2.95000000001797e+03	2.63826232520814e-13	5.90734502268270e-11
3.00000000001906e+03	2.63826232520814e-13	5.90734502268270e-11
3.05000000002015e+03	2.63826232520814e-13	5.90734502268270e-11
3.10000000002125e+03	2.63826232520814e-13	5.90734502268270e-11
3.15000000002234e+03	2.63826232520814e-13	5.90734502268270e-11
3.20000000002343e+03	2.63826232520814e-13	5.90734502268270e-11
3.25000000002452e+03	2.63826232520814e-13	5.90734502268270e-11
3.30000000002561e+03	2.63826232520814e-13	5.90734502268270e-11
3.35000000002670e+03	2.63826232520814e-13	5.90734502268270e-11
3.40000000002779e+03	2.63826232520814e-13	5.90734502268270e-11
3.45000000002889e+03	2.63826232520814e-13	5.90734502268270e-11
3.50000000002998e+03	2.63826232520814e-13	5.90734502268270e-11
3.55000000003107e+03	2.63826232520814e-13	5.90734502268270e-11
3.60000000003216e+03	2.63826232520814e-13	5.90734502268270e-11
3.65000000003325e+03	2.63826232520814e-13	5.90734502268270e-11
3.70000000003434e+03	2.63826232520814e-13	5.90734502268270e-11
3.75000000003543e+03	2.63826232520814e-13	5.90734502268270e-11
3.80000000003652e+03	2.63826232520814e-13	5.90734502268270e-11
3.85000000003762e+03	2.63826232520814e-13	5.90734502268270e-11
3.90000000003871e+03	2.63826232520814e-13	5.90734502268270e-11
3.95000000003980e+03	2.63826232520814e-13	5.90734502268270e-11
4.00000000004089e+03	2.63826232520814e-13	5.90734502268270e-11
4.05000000004198e+03	2.63826232520814e-13	5.90734502268270e-11
4.10000000004307e+03	2.63826232520814e-13	5.90734502268270e-11
4.15000000004416e+03	2.63826232520814e-13	5.90734502268270e-11
4.20000000004526e+03	2.63826232520814e-13	5.90734502268270e-11
4.25000000004635e+03	2.63826232520814e-13	5.90734502268270e-11
4.30000000004744e+03	2.63826232520814e-13	5.90734502268270e-11
4.35000000004853e+03	2.63826232520814e-13	5.90734502268270e-11
4.40000000004962e+03	2.63826232520814e-13	5.90734502268270e-11
4.45000000005071e+03	2.63826232520814e-13	5.90734502268270e-11
4.50000000005180e+03	2.63826232520814e-13	5.90734502268270e-11
4.55000000005290e+03	2.63826232520814e-13	5.90734502268270e-11
4.60000000005399e+03	2.63826232520814e-13	5.90734502268270e-11
4.65000000005508e+03	2.63826232520814e-13	5.90734502268270e-11
4.70000000005617e+03	2.63826232520814e-13	5.90734502268270e-11
4.75000000005726e+03	2.63826232520814e-13	5.90734502268270e-11
4.80000000005835e+03	2.63826232520814e-13	5.90734502268270e-11
4.85000000005944e+03	2.63826232520814e-13	5.90734502268270e-11
4.90000000006054e+03	2.63826232520814e-13	5.90734502268270e-11
4.95000000006163e+03	2.63826232520814e-13	5.90734502268270e-11
5.00000000006272e+03	2.63826232520814e-13	5.90734502268270e-11

